Output Feedback Minimax Adaptive Control

This paper formulates adaptive controller design as a minimax dual control problem. The objective is to design a controller that minimizes the worst-case performance over a set of uncertain systems. The uncertainty is described by a set of linear time-invariant systems with unknown parameters. The main contribution is a common framework for both state feedback and output feedback control. We show that for finite uncertainty sets, the minimax dual control problem admits a finite-dimensional information state. This information state can be used to design adaptive controllers that ensure that the closed-loop has finite gain. The controllers are derived from a set of Bellman inequalities that are amenable to numerical solutions. The proposed framework is illustrated on a challenging numerical example.

==> figures/data/Vthrees.csv <==
tthree,Vthrees
5,5533.78516658672
9,85424.89135120867
13,86017.68886788609
17,38198.95084721048
21,80749.59371573987
25,59289.470907897456
29,64255.546019073925
33,61802.017553796526
37,75748.10820936906
41,52892.20657683874
45,39140.13700881228
49,61924.73309783207
53,34658.920444935444
57,72077.80117251212
61,23375.91249143076
65,73232.97130927234
69,26215.82914228842
73,87733.25476344978
77,45424.197938232566
81,49520.54093607119
85,26095.78589781327
89,87965.88358756993
93,58582.4999052661
97,48135.45494930213
101,28427.62355336803
105,63203.74614000926
109,37917.651522840606
113,49000.440990433795
117,60444.91776539059
121,35881.838413743535
125,81208.89704102138
129,16520.647067573853
133,84704.7862899655
137,105706.87086951546
141,75021.11447662744
145,96314.32718704431
149,25092.867960350588
153,60688.739319895394
157,83723.92136231204
161,49200.610778302886
165,41017.20954574924
169,95562.19114941917
173,27705.90288472874
177,64615.05751875136
181,60175.236511481926
185,75968.33632566687
189,58540.220878753345
193,52783.05413225014
197,86330.76646087319
201,22223.08252675319
205,64110.081136783585
209,108303.20727261808
213,37894.721519034356
217,58623.1787529164
221,49023.84371882724
225,37046.45431510359
229,62482.957705437206
233,72423.64117693016
237,49233.114685822744
241,47974.62327590771
245,63299.7599999872
249,59124.87017385103
253,72194.05634947773
257,54900.17172014061
261,77223.93491771491
265,63810.28381853178
269,54155.39075595187
273,47072.98772565182
277,56357.06316465745
281,80151.53611479001
285,41135.02767929854
289,78189.00913247187
293,62142.78712129034
297,35830.722530608065
301,83333.87083022669
305,40329.4215902416
309,115223.2908825269
313,40332.45667493157
317,58822.74879988283
321,75091.84659758676
325,48523.31320379209
329,93455.75028825365
333,36136.94563849829
337,57865.574543483555
341,32177.089234298095
345,83236.81777190603
349,50011.42344867624
353,46569.19343692064
357,28729.27911918424
361,56723.30559890065
365,106489.17957598623
369,41829.442443466745
373,50157.90665346943
377,72266.0099589685
381,61115.56920338422
385,34543.05248530954
389,51071.713176825084
393,88153.42887435388
397,42463.53329066839
401,34731.856465561315
405,42447.875551540405
409,89643.59741442837
413,41996.20975561906
417,25444.752897333354
421,86074.82125753444
425,81270.51871924661
429,37353.33659111429
433,71587.8587809233
437,73877.03068560082
441,39236.24657795951
445,57740.68409183435
449,45517.6527525913
453,67263.54926374462
457,52963.569364642724
461,54674.023569381796
465,56522.35788572673
469,41616.729014063254
473,28436.548299829476
477,75030.36604743823
481,58561.84913716465
485,41925.29778517317
489,67966.70778370369
493,37434.77892788965
497,64011.89663551096
501,50644.95558730513
505,67853.79907363653
509,44569.58290628996
513,64739.9886444835
517,50287.66009345092
521,40248.08968279697
525,50832.22439091187
529,51672.764954805374
533,57860.29071115237
537,58186.2331578359
541,53774.01601112913
545,51954.160685785115
549,39907.657436465845
553,28156.64701944217
557,131854.841001085
561,59270.303480105475
565,54968.85271720961
569,34664.829200604
573,89647.99104184005
577,42007.3746089451
581,48322.80431057606
585,81251.76919475663
589,26032.528603350744
593,68499.39900303446
597,61720.165487814695
601,29993.783858029172
605,54108.444477852434
609,74093.82516511716
613,86789.48787005991
617,21083.723306354135
621,68113.56517957896
625,70127.5003519468
629,91884.26678208075
633,63197.4947403986
637,61265.700170818716
641,48390.224697442725
645,40650.24225887284
649,36245.553727475926
653,60238.558658452705
657,83088.90636304952
661,22227.06728344597
665,78771.58234302327
669,30636.051051817834
673,77087.54679179192
677,33170.82577995956
681,63032.269112206995
685,45914.5527698081
689,43993.60715183057
693,99637.61741079018
697,97033.86411411874
701,41021.44240175001
705,51031.87073923461
709,68497.26730811223
713,53909.17728461139
717,71460.81594018266
721,48114.0651751589
725,37583.35869637132
729,63708.95965881087
733,47527.21619694866
737,36372.9293413572
741,63635.37827347964
745,68022.99791242741
749,62142.552045386285
753,42695.952586578205
757,70299.68547320552
761,47465.97216551937
765,48653.199559757486
769,39473.013078991324
773,55835.63691096008
777,29855.937770273536
781,75185.92808398977
785,24627.68098021485
789,71821.68123313226
793,41605.667549572885
797,57671.26303512044
801,27592.721302352846
805,88126.19233309105
809,30647.8542645555
813,83950.29193015397
817,41610.15219245106
821,64708.16073386744
825,35156.244026720524
829,45516.283223705366
833,61975.60438185185
837,35181.91333877295
841,37263.1658497192
845,76282.43125469983
849,38115.79625530355
853,56922.7953897845
857,56071.41042112745
861,88699.01420022547
865,68148.54501353577
869,68865.54004596174
873,61604.6047329586
877,39754.65932550095
881,76744.2011631243
885,47200.94555742666
889,42287.21187092364
893,33098.048916734755
897,84464.95592776127
901,48838.56817896105
905,40335.16968606971
909,60556.663225768134
913,58169.85097723082
917,51932.036788022146
921,39264.98478452861
925,70743.742210228
929,107114.16030891612
933,62900.879272894934
937,61010.39862285368
941,36768.06923048571
945,41785.666435956955
949,53370.89255905524
953,56515.911170391366
957,82741.66986168735
961,54883.404073473066
965,56358.909043615684
969,68721.07039679587
973,86867.88375899568
977,65481.0416429434
981,62895.12908248417
985,68744.04036507942
989,27663.71942846477
993,62682.16421930678
997,61280.451234197244
1001,14043.576928826049
1005,80175.99213442951
1009,84131.62436244637
1013,48413.09755879268
1017,55254.74784696475
1021,43639.64559187554
1025,95784.61787628382
1029,52780.458902390674
1033,56698.33102455735
1037,40176.16053088568
1041,43485.14748544246
1045,76779.90011885576
1049,77214.54753550887
1053,35321.75047140941
1057,70304.33996015042
1061,71711.02176774107
1065,30449.768580799922
1069,57167.51467994973
1073,74030.57403488271
1077,40060.651776161045
1081,41223.65175465681
1085,59840.53249279037
1089,47943.85700998828
1093,40535.3575234022
1097,73448.0356240645
1101,63183.967931739986
1105,73631.5933696311
1109,106720.14618525468
1113,53267.543899713084
1117,93332.95793990791
1121,36399.65516268648
1125,71832.94911856763
1129,43599.3667925559
1133,70309.82867742516
1137,42991.8097209204
1141,41235.722612552345
1145,81817.42823809199
1149,52092.77252386697
1153,159162.3376257699
1157,50079.330982822925
1161,77888.83308706433
1165,45960.607021577656
1169,44175.3889961876
1173,62802.50606415421
1177,47856.32190475613
1181,75152.88627956808
1185,58288.68961518258
1189,54789.49701374769
1193,53059.79656693712
1197,49207.082593292
1201,94421.4022737965
1205,50498.671119362116
1209,43363.38796392456
1213,35458.4425649941
1217,71429.47373840585
1221,41314.83971911669
1225,52297.107205633074
1229,67686.85632607713
1233,41855.02877037227
1237,63714.57261836156
1241,65006.7936048992
1245,74012.52441224828
1249,38018.57516562939
1253,54824.55676828697
1257,46110.697304561734
1261,33773.61205237731
1265,54399.94052127749
1269,47001.873252566904
1273,58988.62216297537
1277,38535.59173912555
1281,67413.3342204988
1285,41583.5305965282
1289,59344.11932861805
1293,47883.50123858452
1297,130918.73463102058
1301,54837.228665899485
1305,39632.9395676218
1309,34249.99775326252
1313,62637.33250866085
1317,74270.6208724305
1321,42086.85215014592
1325,68310.58364614099
1329,134677.89056688175
1333,52442.07212303206
1337,55250.065294370055
1341,67109.44781725109
1345,77821.93616935611
1349,69084.62015243992
1353,25381.00766584277
1357,50002.26237102598
1361,62738.23991308734
1365,33964.33623596281
1369,45185.79957174137
1373,61242.624803736806
1377,81538.06871159375
1381,43922.956818684936
1385,46782.78884380683
1389,89094.06699615344
1393,49481.53576090932
1397,34562.17091454193
1401,63465.065291617066
1405,53332.641820311546
1409,53571.33639125526
1413,45503.847239051014
1417,48561.80838838592
1421,102911.90701793134
1425,48455.2782856822
1429,47339.20147201046
1433,30630.887987900525
1437,83187.25366833061
1441,98753.8667008765
1445,30258.035574991256
1449,45031.872781045735
1453,54658.32588169724
1457,54917.222334269434
1461,47940.554606474936
1465,82392.6299912557
1469,87350.34624972567
1473,33896.088855586946
1477,25152.536390677094
1481,45494.88362085447
1485,75092.85986923799
1489,55874.788443449885
1493,41863.451239641756
1497,91284.63118313998
1501,55541.91392820701
1505,29496.38087946549
1509,44316.237288262695
1513,52633.202305626124
1517,84465.57184179127
1521,37024.15138886869
1525,88196.58602444828
1529,51388.179641168565
1533,47007.737790726125
1537,138884.7836137563
1541,33324.752707410604
1545,131196.02595348284
1549,31569.325913559645
1553,71481.54481641948
1557,27963.806083589792
1561,60859.06849563867
1565,81490.09397373348
1569,40100.67874570191
1573,76676.23045903817
1577,73476.5071250461
1581,48327.586382266134
1585,49574.451170217246
1589,41769.3685724251
1593,60468.121202450246
1597,47760.46596183255
1601,82475.71312202886
1605,41574.27540894598
1609,49392.15151752904
1613,59677.973226353526
1617,48432.326284926385
1621,50837.02452896163
1625,77614.66052564606
1629,50229.37157839909
1633,99878.8243076764
1637,40242.87522316724
1641,67901.31984655559
1645,74041.83250361308
1649,61284.39767554402
1653,100753.57987949625
1657,36502.64796872437
1661,56206.70764297992
1665,49517.18316997588
1669,67908.24972515553
1673,56237.772978480905
1677,33208.11716721952
1681,61937.56904203817
1685,52174.62912708521
1689,73354.39307535067
1693,26109.56259828806
1697,46367.116529509425
1701,68118.89871317893
1705,25107.773911707103
1709,71402.33624269068
1713,43291.79576907307
1717,55927.3310312517
1721,65242.92064995691
1725,47984.784130349755
1729,43169.03817776218
1733,43439.48117252439
1737,39253.956442169845
1741,84834.0224486664
1745,151741.83930810913
1749,41670.39775611833
1753,48667.92210608348
1757,46459.5801509954
1761,76765.73427673429
1765,58952.9200649336
1769,38807.72917662561
1773,71445.04898402467
1777,33406.247875805944
1781,88281.26867505908
1785,61302.258125953376
1789,37824.59756349027
1793,74865.6892352961
1797,25950.75405409932
1801,72500.61648149788
1805,60865.488271754235
1809,38133.85698723793
1813,52272.297621808946
1817,38478.28323635459
1821,54372.61248734221
1825,79352.6647894159
1829,73244.37751823291
1833,49500.58837957308
1837,47102.7221519202
1841,37904.58915139735
1845,81757.4551188238
1849,49704.020912420005
1853,47816.36862527579
1857,49832.75828805193
1861,70890.50879730657
1865,32789.21230975911
1869,46521.08776438609
1873,90671.06157357246
1877,29989.494715861976
1881,91696.50182336569
1885,48857.917710702866
1889,63383.79735958204
1893,39737.26804738492
1897,61191.96009249613
1901,51120.311861380935
1905,45580.887604702264
1909,73950.79763386399
1913,67137.040596053
1917,70768.8860746026
1921,108838.65152044967
1925,34570.67192269117
1929,45228.09965952858
1933,55783.24779074639
1937,55282.82439580187
1941,68162.18137344718
1945,32529.600942458957
1949,61290.36758342013
1953,64899.580401174724
1957,29077.381928596646
1961,69816.30432465672
1965,61701.94946337491
1969,56330.18141677976
1973,30607.45823322609
1977,64228.898175325245
1981,50344.182076413184
1985,117260.14823487028
1989,92542.06452550739
1993,85737.4535687603
1997,53917.44280631095


==> figures/data/gammamins.csv <==
T,Ai,Bi
1,-1.0,5.805441915988922
2,11.202102780342102,9.170383632183075
3,13.856628179550171,14.051515877246857
4,17.77345371246338,21.27010852098465
5,22.665313720703125,32.04376268386841
6,29.173490047454834,48.15805494785309
7,37.388572692871094,72.32651340961456
8,48.01919001340866,108.62866801023483
9,61.57550674676895,163.22225481271744
10,78.9866663813591,247.5579690337181
11,101.23902714252472,375.5294559597969
12,129.84281969070435,583.2427905201912
13,166.44594764709473,944.6247767210007
14,214.6022805571556,8619.060341358185
15,277.46220487356186,-1.0


==> figures/data/mac_str_comparison.csv <==
t,ymac,umac,valmac,dcmac,ystr,ustr,dcstr
1,0.0,0.0,0.0,0.053322674137459586,0.0,0.48598629214355393,0.7025994596174775
2,-0.10940096218732734,0.0,-422.79440545857375,0.07131548728089679,0.4420057509827343,1.0135361051611294,0.7109306906974997
3,0.23944411408795305,-0.5026480383538587,-2594.6702261689943,0.1971697847512195,1.4946758076616202,0.7451923518785901,1.0602916382595877
4,-0.5159479732620712,1.275516104608783,-2486.438534901017,0.41836226121246295,2.228998526976622,0.06174949135318342,0.9003970462000935
5,0.7684509116561391,-0.8123021036874587,-2708.0172267770677,0.43233284144848255,1.9959841949869692,-0.14571210476577912,1.0022020594069763
6,-0.05434551203288617,-0.12353143381486081,-2735.566064301734,0.4186037695999088,2.025506508276879,-0.8509770315827078,1.0117240751308565
7,-0.09847738150908632,0.05940273338743962,-2843.6158646586714,0.4103339162975181,1.05349742543313,-2.392930585519911,1.0823853851064682
8,-0.2321755249320256,0.024850758586279095,-3577.2752047755375,0.3869844211263707,-1.1653593184334425,0.06386768938955745,1.0910266323418565
9,0.010842723088349562,0.1054615958221863,-3881.0213919310922,0.3711143831039341,-1.1864144381315012,1.1723964704974277,1.095998672451521
10,0.06207408981567158,-0.038692645489708036,-3904.581291819211,0.3459949684202193,0.016938702038031522,-0.21175917738360134,1.0606677061220422
11,-0.20936603451479754,-0.01897168792141549,-5445.938402315244,0.33476911912454915,-0.27903953242558843,0.10892462695080679,0.9751766750549181
12,-0.1820140546697272,0.11087507840773972,-6118.086956897196,0.3162564238070128,-0.032710010976084725,0.1414213231718335,0.8977259685272173
13,-0.025268255175151598,0.05956291569615842,-6324.262313157706,0.3070299603870818,-0.05460046252666956,1.1445812818795997,0.9290616969190997
14,0.1268966098809105,-0.00022905435919209904,-6344.160051816898,0.3017593986755901,1.0856704254725633,0.5805590984423944,0.937990786526731
15,-0.04049737048750047,-0.05795731144523482,-7106.279790844299,0.29956726735689754,1.634749092187565,-2.4400729997004458,1.0109122413394505
16,0.0006428312129458363,0.042483600439792074,-7130.450353451654,0.2969127456656195,-0.8393696175663656,0.861544721845606,0.9400753331694627
17,-0.05166080459256889,-2.497160688507364,-5616.06663731058,0.617344667304108,0.04561235348973055,-0.5620414002715385,0.9291877988959094
18,-2.471353234119321,0.020951038706953362,-5892.769029823747,0.714147560854238,-0.5749366224155427,2.744946067502172,0.9607956941549425
19,-2.3736357184763874,0.7657389232289726,-7195.972251400182,0.7426730863813077,1.9321714505704233,-1.3777597156202848,0.9350176289725045
20,-1.6159487862945288,0.7384576895360451,-7726.153668062971,0.7493911000311927,0.8239101971160503,-0.7848299221822916,0.9199544312034094
21,-0.7088268965282916,0.2164400678971874,-8096.5886412378095,0.7213476396253633,0.0324611575709203,1.9135286587319422,0.9480540234512131
22,-0.4629453627413577,0.729001040126223,-8441.490872370277,0.708845729186416,2.061537047117781,0.018448525478680367,0.9646479972431756
23,0.35821646286838715,0.539377393114328,-9514.00842110245,0.7049116463977873,1.834353235440895,-0.1166034111617884,0.9821873899793624
24,0.6786447358096463,0.6342033845556154,-9460.07483361443,0.7205338611978674,1.6906551977879718,-1.108679706351301,0.9913247991906559
25,1.4047569983240313,-0.66998559181621,-9841.999901764357,0.7096129304689061,0.5457014083026444,-0.2006592521520705,0.9856160439486275
26,0.8292573020530858,-0.08093492057990237,-10919.625972435126,0.6718433804409215,0.2764699062774668,0.8277872437055495,0.9945447939601053
27,0.351240815418131,0.5473663161285172,-12757.22186235587,0.6844922908440001,1.2002745998109816,-1.257615535430076,0.9823472538479224
28,1.1390753446833726,-1.4256411032561669,-12950.411415730492,0.676065618717593,-0.2199399305373349,0.6807292552535525,0.934382919928338
29,-0.27281331393044045,0.11672380414054084,-13119.551096797863,0.6704123657511343,0.6529117896132902,-0.03939916328943724,0.9304504965539269
30,-0.11012307265060307,0.4129041096868854,-13476.021478505882,0.6711005555573958,0.38272208652735473,-1.9449287208700297,0.9299706952162498
31,0.21026782031538194,0.4463557463772254,-13446.104589189077,0.6721690910574271,-1.2437177263328656,-1.0776642069472573,0.9607058835425679
32,0.6141774100157845,-0.2089312763127713,-13524.577800151144,0.6692462615333745,-2.451408155080263,1.1449622955804166,0.9738873580340048
33,0.3688691362416618,-0.39167133530356785,-13660.105859895473,0.6639472316543011,-1.316417813196249,-0.3878158565018156,0.9835044422385217
34,0.06478134416487316,-0.35978349150191125,-13689.861509682383,0.6599764652993209,-1.7409158163104166,1.442161394925059,0.990013501599954
35,-0.3990462136717414,0.249215187726159,-13899.513038349029,0.6467732693749427,-0.1985966317057219,0.7230280618328624,0.9932675352399197
36,-0.16166362783453686,-0.25792181522584046,-14108.857403498403,0.6413734865058586,0.46423876066254244,-2.3997047031284433,1.0391494816473361
37,-0.24916849987142586,-0.27629600183236247,-14407.579489912136,0.6349623018715228,-1.957813590769493,1.2552533169182254,1.0353625464271206
38,-0.6021417575402082,0.6400413374125815,-14457.294027345464,0.6344240019205653,-0.8100315822581495,-0.6322937297470176,1.0389675008002526
39,-0.024279850599487493,0.09239849800583383,-14622.247793044704,0.6325689705386108,-1.3471234358111754,0.19458605029894194,1.0271835898130286
40,0.22172650619528625,-0.35348709631293435,-14934.444316533622,0.6018098171683103,-0.9976319829107471,1.936733644624224,1.0445813927022953
41,-0.3182697273641567,0.46304663198856594,-15315.89819560284,0.6018921353391349,0.8682103549140332,0.22499979983656315,1.0057084752175263
42,0.3038706710591613,-0.49401111139799336,-15474.688398726543,0.5942028319041323,0.8367454541786679,-0.8995687176840619,1.0025897888115107
43,-0.055039798378997556,0.3266788920014042,-16828.60970820103,0.587663365440262,0.08456359123336582,-1.5298416519052802,1.0182566366567005
44,0.1681954501854681,0.9219182852188846,-16887.187498879648,0.592431256292287,-1.4642674226935721,-0.24726593740807812,1.0179162716081622
45,1.0885702198332134,0.062233251284964375,-17058.303419428794,0.600402527235268,-1.50083613511618,1.627130898738709,1.0090539409392638
46,1.1628698723080322,-0.1072751881706775,-17392.250440663716,0.5923474597772035,-0.11461101550115727,0.5491384417868665,0.995972025488355
47,0.7909584783485406,0.021804710547115302,-18356.538644930406,0.5964092480887477,0.4120762743344708,0.7481662985149015,0.9875634801830113
48,0.9781638322621953,-1.136508378197497,-18422.849449573412,0.5847270782641704,1.24627033195113,-0.8555050162164313,0.9812424520503926
49,-0.20310530749535285,0.059579383421046045,-18439.23636469442,0.5826324279398719,0.30622623138657873,0.51189435389021,0.9702173050387555
50,-0.23878829301534651,0.054554708040048985,-18813.8821784085,0.5792874026436041,0.7740106450518655,1.676182540039497,0.9994155698473332
51,-0.07222254184371932,-0.42059640638905155,-18786.326991227987,0.5757028964417757,2.446633004506368,-1.308916437050304,1.0057441779593959
52,-0.5314880007843272,0.22597742761844342,-18849.259242332424,0.5714701704549594,1.1583677958115297,-0.3384648765958723,1.000679132286399
53,-0.21333630813512613,0.03154607367055978,-18989.59489143076,0.5687063851303484,0.881833450910852,-0.0003613470077808989,0.9885512076257407
54,-0.20684188186831448,0.3856363025925515,-19022.454591365717,0.5678420577615263,0.6089147076250274,-0.963615585245279,0.9868671996190292
55,0.06713341898523408,0.11861307390664952,-19313.01512442613,0.5679665687661279,-0.34535041474653366,-0.40200459167674607,0.9858500022262165
56,0.28725609634057675,-0.5069990063059494,-19327.79644720637,0.5643055789159777,-0.6039478950384404,1.501846773181376,0.9938762932622346
57,-0.35911998296982656,0.12472507845654435,-19819.81903232451,0.5632295962923797,0.8528944708477977,0.3887324579840261,0.9953642454812311
58,-0.09367075834492984,-0.4674660120377384,-19823.012454443742,0.5628072660467429,1.2285885269513808,-2.4299628503028874,1.010443019582945
59,-0.6514976604226997,0.3116167721832854,-20016.309697273162,0.5588062138147174,-1.2014168885431467,0.7112258398728951,1.0125751790712514
60,-0.2060239170634316,-0.1443796396807645,-20165.33661490083,0.559036451242919,-0.538937949626836,2.059929725950596,1.0263963715471196
61,-0.45799544175807694,0.44554830456248457,-20285.466303017696,0.557075315037688,1.4443125184044403,-2.7781819680708724,1.0429359394148219
62,0.02326862561081129,-0.19377718580216302,-20296.639726625344,0.5490767169859502,-1.440785406213675,1.4179590988800674,1.0481535518765062
63,0.04914530407181039,-0.05042538487352999,-21767.599611017256,0.5360918158301697,0.11678970997951961,-0.30837239469947575,1.0392887502968466
64,0.05542157491188876,1.0087230304158328,-23612.7262015156,0.5401357561341491,-0.09189321177226448,0.6979762010277446,1.0360134305305535
65,0.8885006701903438,0.9182644811418279,-23428.129270245052,0.5587974063386489,0.5549867231372045,-0.8896408491437311,1.0271786149570614
66,1.7356420194756124,-0.3760977961256593,-23607.748650888774,0.5579943406940429,-0.5360438291645789,-0.05287194389369321,1.0252102623174142
67,1.1018530061742393,-0.6779223106817953,-25794.16789025732,0.555947670060917,-0.461407144315548,0.2007239442042354,1.0219453687045827
68,0.5364411562091185,-1.4871975112149265,-25896.152481232133,0.5671557394536509,-0.34901355862693273,-0.8842921419832462,1.0008859346718724
69,-0.9082462724616507,-0.28402567938055556,-25890.565181385602,0.5680153249696975,-1.1360297434617306,0.3837010532195378,0.9923041485679511
70,-1.1474227199313976,0.2725429288804606,-25991.824805441844,0.56837261197649,-0.6058559568760916,-0.7949231487364271,0.9946582637348589
71,-0.8283727908634166,0.38868545098740503,-26084.972456817944,0.5688833664204582,-1.513328532585346,1.5496063657496508,0.9962655972704794
72,-0.46376814035026553,0.37212945013575893,-26110.17195195592,0.5635601717449417,-0.0248581760428691,1.1409238206186338,0.9879177601403606
73,-0.1905788036988814,0.03188618012175323,-26588.98800438539,0.5575038296917073,1.2279872916977945,-0.24816795386716667,0.9840015263725621
74,0.1608603312688254,-0.5127424820568084,-28211.618816496433,0.5495868076819712,0.9901049081655816,-2.273266905962408,0.998019771013036
75,-0.28629428256477985,1.1259936724322572,-30405.7049196776,0.5527119717910379,-1.4559762372287164,2.4556158797131293,1.0122275365229125
76,0.5079320758873593,1.112800203297034,-30566.417205159156,0.5640683537905629,0.9568448202390103,-0.7672398149166662,1.0118986497826699
77,1.533159140025164,-1.0014054715542475,-31806.644259190198,0.5675337550232696,0.1075344969089364,-1.5842618321682802,1.0220573804413637
78,0.702963587430179,-1.2018239920283424,-31873.739772797653,0.5710329882555556,-1.3849995543669353,1.3837285751658546,1.0178174844345118
79,-0.7400932218716518,0.23841845216928687,-33267.6424898082,0.5680381585347152,0.03628655843216583,-0.7067009107228301,1.0105078376668224
80,-0.3572997977156241,-0.7343175623763774,-33206.27636723968,0.568382694677469,-0.8805892485880802,1.3366015761064625,1.0093545176670045
81,-1.0533629841029921,0.12310340280713206,-33257.36590639199,0.5671352465679889,0.5909464510327936,-0.7488251959744472,1.009020245567817
82,-0.9814835249222299,0.35715715669967696,-33519.711284411474,0.5670303432991297,-0.17354485693894053,0.5341856352484415,1.0082900257182725
83,-0.630768431610928,-0.06939217127734865,-33787.31650209507,0.5670963072131072,0.2872927826111425,0.3333612751879408,0.9944467635234806
84,-0.5191054070284609,-0.17187712319976867,-34080.77681452944,0.5631559467644581,0.6050855587734643,-0.9587108870895522,0.9960360239598398
85,-0.7357980521520738,0.7064098205179474,-34128.457071495526,0.5616844972791282,-0.34750092494370044,-0.9511384957021487,0.99730500319833
86,0.11250345930655331,0.2535362072800111,-34967.50019097448,0.5602382719383406,-1.3705456350335097,0.4949470468521434,0.9966356204800882
87,0.2520753192712169,0.6714499051984274,-34888.910970025885,0.5635004384190923,-0.9886288730502308,-0.648279074730078,0.999605392628017
88,0.8356048774981051,-0.1282952346167181,-35049.982332002386,0.5548264997797808,-1.4653634444291284,1.7120816658043354,1.0026909886642192
89,0.49191609404312076,-0.5830174414867273,-37314.643790473485,0.553079421818869,0.17244485385315336,-0.19124550620730157,1.000806298994844
90,0.08046071785728694,-1.308818432952319,-37224.98767381765,0.5614762164120493,-0.003444245911262727,0.28842876588842314,0.9982891211345725
91,-1.293763744994616,0.06136361398908896,-37694.30249936546,0.563249051704219,0.21691597145107488,1.806691039816028,1.0100592983305365
92,-1.0788998854518699,-0.04891070861250357,-37747.35185671894,0.5671236369982631,1.941096005187967,-1.6775134239991447,1.005577714921744
93,-1.0998377976645028,0.6103799629236123,-37884.260831253574,0.5681390724276074,0.35063165972171295,-0.37518624647913645,1.0014032765390666
94,-0.36982125355751994,0.48345550894041905,-38542.00863110535,0.566561183225038,-0.2620626121491316,0.619541556606442,0.994752001423082
95,0.09456829333178011,0.7170371435522788,-38781.34256816448,0.5669767591291716,0.43111684973449366,0.1518862263792553,0.9894924981751253
96,0.9007941151158283,0.2802835463786395,-39899.37365341507,0.5693142328399146,0.5340097470404974,0.10991671775861578,0.9862764204491822
97,1.101436095605857,0.47923918226615636,-40127.017596900376,0.57623204787149,0.5667126747355232,0.18625432318309854,0.9860411387693339
98,1.4921911116487687,-0.06556418842433587,-40206.69277151938,0.5808629984143476,0.8070954083305091,0.918250788967047,0.9890446173576001
99,1.3704039238649965,-0.479411132514157,-40335.16263773343,0.5841035471608452,1.7792419196248241,-2.51382625746057,1.0005464739163725
100,0.9267979387004572,-0.4937440435781518,-40456.87710109815,0.583587723100825,-0.8816433052312703,0.738159835138227,0.99867826205317
101,0.37424029782657303,-0.01913064029677075,-40459.70152941716,0.5767076771346858,-0.09443015502891014,-2.9197962540120224,1.0331617836757783
102,0.43775643906468875,-0.1652527100764668,-40717.35195718349,0.5760198079925375,-3.081444187601697,0.7893850023855831,1.0379166924743193
103,0.2560760482373655,0.2922057158081349,-40863.50340702246,0.5715612875115925,-2.400973718948698,0.28864129757675494,1.0322930728034165
104,0.3870713843506237,0.1566726219344975,-41200.14874413492,0.5713722416864666,-1.7716834003286435,1.5025880393974214,1.030747761832835
105,0.6077052707084841,-0.6760997403551743,-41201.17381505954,0.569741634201087,-0.5568259336923403,0.8662101097609841,1.029900361824002
106,-0.17331667668373227,-0.14916207917180518,-41623.83994096475,0.5684446712433189,0.4539285373665167,0.5127740521213046,1.0290862994272323
107,-0.10903083994334292,-0.44472995537320464,-42024.037590751126,0.5685098908354888,0.7855310645568137,0.37800069010116544,1.0298769306394626
108,-0.6702093877204737,0.711765154665605,-42130.81519588235,0.5692520006198419,1.2334316833622534,-0.3865242566089909,1.0308180692806312
109,0.0987595999901343,-0.011587670573658476,-42162.61922528272,0.5659683626960309,0.6925261375049611,-2.533656314613797,1.033327827818671
110,0.12734257939790658,0.11398945254807688,-42325.34567352885,0.5636497815100332,-1.751530028050826,2.207112987089847,1.0363585300666505
111,0.1991683243410138,0.26370142627316917,-42328.98583918183,0.5591553655438273,0.32404163175512024,1.6448999337878734,1.0354752581535074
112,0.2701937633708676,-0.0373174585535031,-43349.724813268025,0.5583269360701162,1.7554388391436682,0.28306896253265323,1.0387256790670698
113,0.5236598319083205,-0.943035868773414,-44088.16173041546,0.5605995475306672,2.2476429534090014,-3.1412876786368478,1.0564745756020697
114,-0.5577801610720532,0.7477020650898349,-44145.85128044032,0.5605249079049247,-1.1015339784500358,2.543097213568366,1.0625874333503473
115,0.2966167223264893,0.01638558594797329,-44470.45727423912,0.5591592841873886,1.5987473718788208,-1.2596174759875591,1.0621634019270632
116,0.40884958766458035,0.35826938892764987,-45651.4743729571,0.5587463837327309,0.09403137584990726,-1.9773807440307511,1.0726540769423871
117,0.6175534276199149,0.6800991552967328,-45558.56254703597,0.5640053597326548,-1.9562214594268517,-0.1312331939285336,1.078037917043212
118,1.4082520862811236,-0.29072906346652605,-46393.41551431046,0.5664477297518334,-1.9908814862412094,0.6836193605356156,1.078700653440555
119,0.967167919695385,0.23858585625481776,-46364.209782271166,0.568234188128977,-1.4112984365513834,-0.17018318111616482,1.0797104236259607
120,1.1446074505539494,-0.43279346443111333,-46491.482771309325,0.5696172737708335,-1.5550845186795594,2.460722303779014,1.0846821181858555
121,0.8248790465158966,-0.5567570754933939,-46824.27225603619,0.566566193556236,0.8722919576089248,0.8210884804213702,1.0791374017217408
122,0.04848783344748511,0.27857635705129197,-47398.35672484001,0.566876777832058,1.6031954893946903,-0.3404258762166644,1.0767299999353186
123,0.4635978099856697,-0.7071787988471199,-47393.1915562295,0.5630874735937165,1.3307805566127104,-0.4036838177986247,1.0725456259628996
124,-0.22605232520606916,0.13081655993987149,-47495.02456843759,0.559959998395524,0.9006041061986261,1.7462057068868377,1.0823987965694766
125,-0.27027025163878216,0.29661878536433905,-48189.124318040405,0.5577971792259865,2.4633071519052336,-0.15756628821406715,1.0806050281984998
126,0.23459008234931414,-0.6440142248082812,-48405.12382524225,0.5590473660064591,1.9994470523037966,-1.7752636460559685,1.07353844617619
127,-0.4948908175347194,0.48473051497135566,-48459.50551604033,0.5559224496088078,0.26120798811655277,0.020567877710195526,1.0689283314506726
128,0.13480893867844757,0.031052125282276757,-49053.47053462053,0.5481685697287134,0.3835520038953198,0.16146239554095515,1.0662509344823365
129,-0.0994037503809831,0.5881148848192855,-49822.80355343764,0.5499993358289671,0.45887844303509157,-0.8020139508690384,1.0648417958947847
130,0.7503321529314623,-0.8405287299170495,-50489.21833365234,0.5510202840474365,-0.5157981027152347,-0.6187646917897511,1.060773583851555
131,-0.04621988186761419,0.5643845570118546,-51481.428897058446,0.5511250522965686,-0.9970307192614936,-0.7926401047629503,1.0633799238858914
132,0.34112265933490965,0.7296907030618861,-51411.31101771588,0.5504026370467114,-1.8527815134797028,1.4616367617880552,1.0537409328418998
133,1.1032548111704468,-0.43690676727616307,-51510.327644000536,0.5502615065610158,-0.42269205213175715,0.30582175545806345,1.0523500421131111
134,0.5532848084099518,-0.23375495872317542,-51745.81059772759,0.5467466535027515,-0.24308721673490866,-0.4374304671955942,1.0440926851309422
135,0.4647088246203892,-0.5540543397890446,-51998.53872134812,0.54654819003663,-0.9068337099011936,1.0393588038748929,1.0391673128668424
136,-0.015086581502297441,0.37155926986057,-52834.28828676149,0.5468125007554927,0.3266111142020947,0.35592591435097987,1.0336251407141825
137,0.30511020380256304,0.6874501312213985,-53018.00018317605,0.5441447918358648,0.44404835132727055,0.3415733757139833,1.0329565648195929
138,1.1401993671197799,0.14547621642161124,-54901.59081036264,0.545100638248795,0.7699193470099562,-0.22593546399518116,1.0326304306785241
139,1.0687400726451255,0.674696476590031,-54753.44235533331,0.5530081415426221,0.5678844720705166,0.30866650732541967,1.0232834049429733
140,1.8012605258934227,-0.5394253205170783,-55195.50794641435,0.5520639557635411,0.5632305892795759,-0.25469214465727885,1.018559559094905
141,1.0889082387324864,-0.1439860952902623,-55382.565994320656,0.5524003162337507,0.6307577027207854,-0.9470583932244084,1.0134358037403932
142,0.9839166776816948,-0.7261385505313557,-55414.637655628794,0.5499982802591147,-0.6135739707482175,-0.7994231888962011,1.0096237243192308
143,0.35789750174389434,-0.21889670849069842,-55856.4749297152,0.5490170249666213,-1.1719309446630477,1.878263286178914,1.0117813754112521
144,0.09667890571023735,0.4761670055327537,-55997.887863177595,0.5495182689452913,0.3710260959592991,-0.36578617243956363,1.0082254381299658
145,0.4302053842856962,0.16106100547933522,-56244.80367216486,0.5502267346434889,-0.08173651723422284,-0.8674638901258526,1.008084457011312
146,0.638045791775825,-0.623933395809804,-56259.64440581348,0.5488458665315352,-1.0467715544059508,1.2690934383204278,1.008718769916123
147,0.08259132340893141,-0.19352145057360218,-56378.76676848498,0.5472021508615456,0.38569609256668047,-0.7494955983554644,1.0092694957643156
148,-0.28769428337444025,0.3164229662221203,-56952.390412164896,0.5465866836413861,-0.6090893404356342,1.4331275831457346,1.004531195502828
149,0.1317266710594605,-0.5746796271864217,-56919.50736753039,0.5450733565246615,0.6495469158640802,-2.254350048089108,1.0082308908960191
150,-0.44286229322707255,0.0418173288420266,-56937.37641898962,0.543230490735569,-1.4232569430649358,1.2888257937614278,1.0074730178621008
151,-0.32501798489875966,0.12444002700198392,-57079.76479961076,0.5431562153319207,-0.16566160953039466,0.33089449694048056,1.0055220654375159
152,-0.2874239388749729,0.4041564193861442,-57138.06766281034,0.5400804217777685,-0.05060425236510981,1.8169748347226404,1.0073078756534086
153,0.06661462352450546,-0.1728716381400662,-57408.74899870934,0.5379422901301428,1.5393587475175547,-0.6669761323638448,1.0066228661865675
154,-0.1581757812409787,-0.4176858307540741,-57968.093411852955,0.5370779095046718,1.0170549637898785,-1.1382974417831422,1.006194805772607
155,-0.28377365962445555,-0.4763708292256318,-59010.3894594978,0.5363669716199374,-0.39312171688703573,-2.1265823048296704,1.0032482773391287
156,-0.8298341542788649,1.0962449061250465,-59237.84888264556,0.5386793896811267,-2.3672836253208773,0.2302227142173261,1.0073356754087024
157,0.27542036221211885,0.4479049813894454,-59333.096747133175,0.5384756142420767,-2.264517479183378,2.5753367624242385,1.0103937539928658
158,0.561048965615621,0.1196003900382202,-59653.45127952778,0.5371402833398032,0.027384708398240365,-0.009083237780773912,1.0095434179165927
159,0.8627355931380237,-0.7288439669567286,-60179.07158082271,0.5362298479403824,0.08004811021351829,-0.2374136335209221,1.0071046213584984
160,0.11623020120219356,0.37283965973429223,-60426.241788620435,0.5344874213588308,-0.26919328712134666,0.8095439200000801,1.0076827453879853
161,0.23140827329692526,0.31034999183016176,-61488.683235845856,0.5320224328279957,0.49778180122703386,0.865901732226762,1.0100176103842355
162,0.5006062324535601,-1.039250514285438,-62777.81546693656,0.531153783334358,1.239312979461145,0.45305307303126463,1.010627193220103
163,-0.17026568931384042,-0.8962580807916842,-64168.49625204698,0.5336706193411596,1.5145381638692568,0.23682478544465746,1.0127317043275657
164,-1.2619539492453964,1.303701491676296,-64328.5474505286,0.5344729583234074,1.6025092580867109,-0.9977796411143611,1.011166784749996
165,0.08006958275190151,0.07509976388135983,-64326.132350726715,0.5332063112225849,0.7120755680490918,2.221850820002924,1.0150083854066367
166,0.31707021423195814,-0.03612327984524366,-65309.7568240412,0.5307067362123107,2.421487475485907,-1.878304838476524,1.0160003809279778
167,0.06372040985162973,0.7120063527597111,-65373.83743713751,0.5302232154007923,0.5193408853087034,0.6806640770763288,1.0144309342954918
168,0.9912536181612212,-0.5219854935196809,-66426.93078998914,0.5304369952677782,1.0491810666045578,-1.75116652542843,1.0159390366888499
169,0.358521443299595,0.5441247876766144,-66425.24722338852,0.5312529494880597,-0.6978936332026412,0.992064518419699,1.0153836824521634
170,0.844918180972404,-0.03503705317829353,-66448.82601841187,0.5315425421700597,0.20084189981850162,-0.9123416559781934,1.0140661075446828
171,0.9294648987325462,-0.359684276106775,-67096.66213676406,0.5315578286361616,-0.8774800085716645,-1.4470665660346207,1.021507301101893
172,0.3854421084136968,0.3591484482040813,-67175.26292857113,0.5322134136357257,-2.5275095721842598,-0.09233359821772424,1.026110087117314
173,0.7540278828885605,-0.5203882914719969,-67264.22155190627,0.5324062309560045,-2.713400601839097,-0.1754422886468816,1.0326907115052901
174,0.20474144888253337,-0.33207793329006274,-67338.37919639642,0.531095927420069,-2.9102592748370584,-0.051967257596831073,1.038480549903827
175,-0.11259547832908898,-0.2316529628315977,-67348.42838163076,0.5288140576574863,-2.976041522973383,2.4860782566441544,1.0429396250574317
176,-0.33366522298489426,-0.01951695150939159,-67358.8163143548,0.5279182080436481,-0.5229157796864496,0.7060103978954408,1.0389671483878349
177,-0.4964719717296001,0.06838900993373437,-68295.65780348673,0.5251140023323219,-0.1348076413141962,-0.9515137301311236,1.0393245334381973
178,-0.2517614699872578,-0.6251740057633239,-68264.8556032157,0.5271734430652295,-1.076461510646853,-1.6943150229538975,1.0487705348308833
179,-0.9202122376685277,0.37720304015095474,-68350.13792788777,0.5231895508091627,-2.848092890990503,-0.572357616208639,1.0562059019460488
180,-0.3069068191266301,0.13266769595472944,-69721.3598916336,0.520834237479828,-3.358595174698651,3.2717141632314206,1.0636686287900627
181,-0.3255368918601661,1.071583126097982,-69620.12952213167,0.5237887943917857,-0.2813631214424305,1.3550160409603225,1.0653264529837223
182,0.7585438255021739,-0.04103264733828427,-69677.57465978233,0.5230315253663688,0.7856515138767441,-0.7798093264875879,1.0610660045460627
183,0.6639711629002985,-0.15343789610779113,-69726.40997539338,0.5216389246992035,-0.03471488631049204,1.7016696218114826,1.0645031674723333
184,0.39051354548115513,-0.30648243895631816,-70294.3650220506,0.5212461492072933,1.5015299381867224,0.09593297083650043,1.0634801179052173
185,0.07954930417394926,-0.6961771156776657,-70683.19171581359,0.5213804788262193,1.5747984125815522,-1.4822402631232314,1.0608784182366355
186,-0.4456396398397673,-0.4024643718166395,-70841.32717200925,0.5224960669587388,-0.08253658419682253,-0.3459545334225061,1.059323845244794
187,-1.0063752050779722,0.6416053478957224,-71293.82923457724,0.521514186175339,-0.7996648671259808,-0.6198371272327076,1.0603400257367184
188,-0.32256021581566835,-0.2695036814277686,-71426.65733067994,0.521992218305973,-1.4045317769052232,-0.290774546407925,1.0613377182436952
189,-0.63957901268035,-0.1232533400970488,-71850.36529936794,0.521713694255241,-1.9391930897347727,3.9498187838443437,1.0723806503517526
190,-0.8238489974299497,-0.267824303618599,-72844.74427620468,0.5220609286471205,1.8850981777291653,0.11414150798584499,1.07290231804984
191,-0.9542395137294427,-0.45917516340459086,-72812.31243903966,0.5236689148935968,1.710987277307034,-0.9337119373515014,1.0729019804812006
192,-1.6341457621750193,0.3451804369282305,-75384.05001278248,0.5237921718003786,0.6398232679577314,-0.16975458211314248,1.0705032064499926
193,-1.0099141190472363,-0.7588567637186419,-75285.95443169952,0.5274599670350792,0.4252210038963399,0.7581539996800275,1.0657130361342355
194,-1.7066911925884143,0.6719858974337116,-75525.59459096582,0.5294441726961023,0.7783978530249536,0.4539202514250682,1.0653943541504363
195,-1.0699003530967113,0.7958725466989712,-75526.9502426679,0.5297855076736021,1.095480804893344,-2.0745014860108157,1.066418173082213
196,-0.39749816507108315,0.17123157906982145,-76305.66095525544,0.5297397306892591,-1.3245746649046966,0.27285609857021165,1.0640739851959853
197,-0.15194586407735394,-0.6287544087533818,-76487.87377179183,0.5308754218261746,-1.0544623372991209,0.4094954357010808,1.0612427479966422
198,-0.7278721302998226,-0.10604780271386649,-76495.56298387333,0.5312512480687882,-0.9037900133573321,1.4450657207855624,1.0621520857268856
199,-0.7057684546926081,0.2686643312114181,-76909.2389239215,0.5302282205049825,0.4307785788690937,-0.23786576420612637,1.0604282955161317
200,-0.47104464512040517,0.7480146371327883,-76919.1918228661,0.525429857890659,0.009805895042976177,-0.46605819123446324,1.0418982722824386
201,0.6201441027968218,0.2521665417036483,-82067.91983226653,0.5234732016569766,-0.7636605526874941,1.1055467754497177,1.0405249318791467
202,0.6315800509384142,1.599719710489553,-81889.06641018912,0.5334694426230637,0.03686403029394106,0.47349875265040703,1.0384075039413736
203,2.039752539224927,-0.09344046451198151,-82278.22363940493,0.5391180104944137,0.40187339354914164,0.31865620016580987,1.0353294811023048
204,1.935611725300903,-1.1691428954884602,-82768.04802744417,0.5394970372798118,0.7044931655371173,0.43875410886191224,1.0304248344245168
205,0.7150682308545739,-0.7002653235402092,-82948.70109781875,0.5393500818529218,0.6421514227598344,-1.1655168113190806,1.0311090262120883
206,0.061414201076035214,-0.4188775827256078,-82928.03909359899,0.5386128476015705,-0.6234876257477374,1.1870259299763426,1.0273582596062227
207,-0.2717199069499701,0.08663652949859646,-83201.29629720119,0.5379222085089492,0.03618988421960248,0.47760982207923697,1.0245371803157708
208,-0.21962674927116954,0.5189717514940609,-83249.70747534744,0.5337631820125136,0.44310358818349616,-0.5337407565885679,1.023232913997382
209,0.5364607606383337,0.14939792049743067,-85787.83042757961,0.533000680150639,-0.1770812087449637,-1.177768620626281,1.0244146399529734
210,0.4251126796951205,1.0934301159698987,-85593.96662318165,0.5376279139248687,-1.6536092970489704,0.9727597909824706,1.0255595067970058
211,1.4603560586327093,-0.4975427389177052,-85855.83938493057,0.5392131167707463,-0.9733427389836057,-1.5046817444319145,1.0322454637929512
212,0.9696149950249174,-0.7436429057103541,-85933.13605231671,0.5387913995062312,-2.7980651131340135,1.4235691353103839,1.0303346141497378
213,-0.01526926006303192,-0.3062120198104638,-88049.90368971846,0.5386364046608833,-1.465992650396524,-0.5472085900549142,1.0342189754853763
214,-0.11085291267198863,-1.1460931341723377,-87841.95729341767,0.5403497166490315,-2.272880101106865,2.6218054972374905,1.038272753964522
215,-1.2265511642737856,0.28011491707534764,-87965.94746893375,0.5414175377068695,0.08036287399972285,-0.44363356862413594,1.0376313108024275
216,-1.05884380216115,0.4977955126952972,-88572.65868722415,0.5408859088890173,-0.6710142757920435,1.9954447176050794,1.0367552618418148
217,-0.5344159770847126,-0.2924481116453793,-88854.03416817445,0.5401097627124782,1.3233709872927844,-1.3886166599192946,1.0353904005204548
218,-0.6637960591636131,-0.18878383419451217,-89008.49597985661,0.5373735342808184,-0.7277676150403746,1.0748778930975484,1.0273550257676205
219,-0.869556086030535,0.652505698305037,-89097.6557698587,0.5380304924221939,0.3040034061750239,0.17832604198430277,1.0268852662148542
220,-0.22398693181758988,0.34352938068655475,-89088.08517207613,0.5370161966592002,0.08375674205896383,-1.3488678704095154,1.0221658318228206
221,0.09368063680170874,0.04848367028803918,-89103.1251445211,0.5368271179107076,-1.221378193792447,1.47723983532335,1.0237568159352861
222,0.23329510561483655,-0.15180968758934393,-89317.77664754797,0.5359729497894542,-0.3445432483974238,-0.06285952855077734,1.021670853813316
223,-0.006570039303344849,0.31738459111101097,-89311.17203722754,0.534509761653016,-0.5611418392088898,-0.028444969287761857,1.0179551332691175
224,0.28832617694174767,-0.16688830461191698,-89376.32398652876,0.5326187374451166,-1.0609835586694139,-1.2411329910500613,1.0227007916763458
225,0.11747174617134831,-0.2613972290228769,-89419.22617544263,0.5317910431817333,-2.6815296372566495,1.1042470440217922,1.023140914407862
226,-0.04049694296383515,-0.14745788462151352,-89620.1936533221,0.53130389977575,-1.7264702934232194,1.4497993671152112,1.022550886932299
227,-0.35084728560314815,0.42711963957126886,-89964.88884435844,0.5304433062742814,-0.4819292029754725,-0.6339009726422828,1.0227232392426782
228,0.09204120646242626,-0.45233040965110183,-90157.23640631608,0.527257311465895,-1.6259262371332155,1.4090314306263916,1.0229811202629604
229,-0.46592582757472556,-0.3006915593799709,-91171.28350985936,0.5261391884635142,-0.5071347414235196,1.3188996257972128,1.0203059224503561
230,-0.5776832490151116,-0.6024114817694057,-91112.89485173833,0.5271109168483034,0.428444113822816,-1.02742869917939,1.0181662823978799
231,-1.0048339601581826,0.5099331595830556,-92415.08602105603,0.5272441603320153,-0.7040803950294957,-0.16376825168400927,1.0171869786967016
232,-0.5693221821752831,1.2048120644643499,-92536.45269158325,0.5279579884540443,-1.2650106068033016,-0.24778748585092858,1.0198509688139308
233,0.6596063342763602,0.3085536551829374,-92751.92362933072,0.5286373372562247,-1.9905572561695744,0.7907463963848277,1.0182612682464238
234,0.9203365377378262,0.09302317273776084,-92817.63338734195,0.5300542401930953,-1.3907099879794624,0.2263252347305431,1.020405234554866
235,1.0593653421590683,-0.18186788290465628,-93226.22142236998,0.529783216280176,-1.7238307995045405,0.47014129985973524,1.0223216008580795
236,0.7946157160333384,0.11795243672278255,-93236.24734026431,0.5303962986186663,-1.608822652679889,1.4528818184506447,1.0237999594533447
237,0.8556486258481284,-0.23208779919966482,-93294.68756414212,0.530296552395886,-0.5708634299939657,1.1117149904829682,1.0224713904553813
238,0.7564826827589746,-0.39638172588185516,-93896.82703672252,0.5303089043853135,0.27776789036238525,-0.02436195075462358,1.020231880353081
239,0.3016043066638366,0.4287598372788545,-94016.52049638356,0.5290398950408169,-0.2686850820221919,0.4959460151474303,1.017239189015083
240,0.8539030148059826,0.10117071352820328,-95253.43265077268,0.5278402322665572,-0.10538567783926991,-0.1174167240436968,1.0148080022743011
241,0.6925153406493432,0.5766569245452197,-95414.8203066322,0.5300130575598426,-0.8081128131648336,-0.7888063888062068,1.016703772000505
242,1.3556015093747351,-0.8167993705883054,-95564.15214108971,0.5312621241433555,-2.0516233004712663,2.2683873800237553,1.0203093858711425
243,0.5736158610379939,-0.19061554208475262,-95799.196598047,0.5301861693576004,-0.18160350184098897,-0.23842156526253003,1.0204699448530465
244,0.32660363738353304,0.22416703048210385,-95818.90732464749,0.5288609513009848,-0.9551553927648839,1.0477215973734006,1.020464104560469
245,0.693556234996818,-0.06096644712632471,-96852.57050689145,0.5249996828040607,-0.2875871878382108,0.6950554839204797,1.018218952529697
246,0.519617471771547,0.5946717263292761,-96884.97501576158,0.5247782957131806,0.06634076905650915,-0.01051546065303542,1.0145245876549123
247,0.9568412482541394,-0.0987323687184134,-97272.53283906267,0.5239486376280684,-0.72817322292399,-0.23896837884384492,1.007556371139044
248,0.8228899249956304,-0.8601295444968613,-97684.71617339499,0.5244527777907888,-1.6490288798638546,0.18411365100032262,1.0061217335235135
249,0.0849957550144447,-0.6586064248115839,-97650.87372317117,0.5244443563772281,-1.8150141837468432,0.32039920344317574,1.0063092242832836
250,-0.6436847765826915,0.31016065031079965,-97786.7864793265,0.5246233098725795,-1.7137235606749233,1.2232317662278425,1.006290058872445
251,-0.2801771212957815,-0.014189308915382282,-97797.5511422976,0.5228515338780226,-1.0587633005902064,1.6271045998332412,1.005882416424425
252,-0.4958343835228429,0.15978780101688328,-99229.21075312466,0.5223969672637166,0.1417165054162241,0.20988264332686352,1.0026526750378277
253,-0.15938364914942305,-0.8324235143337371,-99117.41974723726,0.5240300423244791,-0.30316905957435925,0.022071701198168564,1.0004215468457363
254,-0.9259777706100345,0.23114636864783944,-99280.6730978732,0.5225730753320916,-0.9100465145975729,-0.39435385281110324,0.9996423141065276
255,-0.7495662804437362,0.577090787559687,-99355.81588231248,0.5211356103795932,-1.8517731538922995,1.3945063440703447,1.0012454222867948
256,0.11648396962070218,0.04373162522930635,-101714.34168373827,0.5198151374735397,-0.9582327472170836,0.12358510834407399,1.0018217039725366
257,-0.17776543308967724,1.2325185292052556,-101988.90071966263,0.5218569824654278,-1.5223131170935487,1.1490453772330713,1.0000645247468343
258,1.0715483658371663,-0.763665655019407,-102334.71342940381,0.5225562944165261,-0.7444381519323371,1.3448512257821341,0.997429939548924
259,0.3727408815858832,-0.6172150006609278,-102351.5948516139,0.5208486030458641,0.004822542192564477,0.6540188443652695,0.9947550892820594
260,-0.508983863122995,0.06803901320347297,-104561.2302104483,0.5200316728355361,-0.02611905781263904,-1.063714364109749,0.9976067768721762
261,-0.1475202572743953,-1.0576541419636618,-104580.48408439929,0.5212666264752689,-1.8531316712095198,1.693522559204083,0.9994967547880841
262,-1.1603896740399784,0.6370978383003336,-105012.14105151866,0.5215338692218446,-0.7638998401097135,1.3592607511401709,0.9985509218438148
263,-0.484747448082388,0.7774796195802443,-105378.12236634026,0.521539489179395,0.046701212134272974,-0.3283094982118162,0.9961978359043637
264,0.130815602078653,0.5264594868264018,-105514.05408160573,0.5207825635843235,-1.2348567176491199,-0.7543898262853281,0.9983644489571672
265,0.7837122117663028,-0.5501024252262499,-105760.96668981914,0.5175072357087064,-2.388803251804312,2.2423039025409106,0.9978547265862916
266,0.03221998604689966,0.1491390004101045,-106376.93826861463,0.5174227045818385,-1.1250329480105004,1.4170229170725541,0.9987469683922089
267,0.5097409612675144,-0.70923100286665,-108026.43526715509,0.5171435683068427,-0.19335750898031034,-0.4971321135997573,0.999693181442657
268,-0.4850818025003949,1.030936172749285,-108307.61226504928,0.5182886302588825,-1.4188717542024272,-0.21517655525154444,1.0033827961301947
269,0.7754617650741065,-0.5159105839458475,-109125.93327295486,0.5181212908764271,-2.418818434202221,4.257777711452045,1.013775614772207
270,0.3103081819325438,0.5390497514624477,-110323.0648511595,0.5181351449175886,1.0595182537455619,-0.9833090698732181,1.0137935798835116
271,0.8513612928256631,0.6938166641140304,-111268.84960829969,0.52042673339749,-0.7802473536065366,3.052819859997077,1.0205380185578456
272,1.3276550270439818,0.38153074989094704,-111258.65857584859,0.5240515396399649,1.5948900847981224,-0.5376243307961184,1.0160216189561937
273,1.7322230314777656,-0.8298447448545301,-111491.29599297169,0.5255606232358244,0.2766332889801303,-0.8319788332990845,1.0160629519334463
274,0.8850998214999558,-0.43275369681863574,-111539.93795304715,0.5248024771417581,-1.3560793399152353,1.847228692606987,1.015787908235008
275,0.6150565058672921,-0.15292925767128068,-112851.8701939162,0.5246221490339603,-0.35548629543144655,-1.1102227815130858,1.0183660010155695
276,0.23772555698727565,0.7551801040703676,-112879.43595525691,0.5261007732636767,-2.50008751666519,1.0047393697020033,1.0201530157572973
277,1.1238940161711604,-0.49622626857685703,-113292.63761099413,0.5265459361579258,-2.1894878191296425,0.9187693299203175,1.0221925401993444
278,0.45069720194752566,0.1725786023196153,-113473.9206850861,0.5268532537574948,-2.1408229598329127,1.7296717900967231,1.0237605186051382
279,0.7357644674627213,-0.5764667534464256,-113604.95454210046,0.5263531641585418,-1.2953126863747355,-0.17747922091569002,1.0259840826979965
280,0.22257804504441042,0.1378717012986188,-114151.2607900611,0.5248478214712512,-2.4551898401228054,1.8425116253280154,1.0251922262445365
281,0.1759547361332295,0.5017920293189354,-114317.18740101588,0.5232500287900851,-1.4543572111327305,2.057726010106932,1.0262407127599678
282,0.8100739951272106,-0.538256440973869,-114551.1923737193,0.5219711863523074,-0.33590987938868194,-0.5269250922023845,1.0268788151361392
283,0.08862477064801368,0.18961683335005816,-114949.0079668571,0.5214705367632511,-1.8464541674955521,-0.19923441674368747,1.0292474701130745
284,0.3530913869803737,-0.6004312074322772,-114933.49497052978,0.5217679650014461,-2.887956533669281,3.0121510967760856,1.0348617144249248
285,-0.2409201143039318,-0.06819274303208284,-114935.56018210857,0.5183101181465676,-1.0973501227058655,-0.3991168272912685,1.0376540441168414
286,-0.2832645822973857,0.09618178773316133,-114960.65087351743,0.5181210638840344,-2.4922626335877527,2.7957119622687774,1.041091544573626
287,-0.14312428265833788,0.18140013635633528,-115074.83952514127,0.5174814342164018,-0.741454097449665,-0.7432649174346877,1.0360140225142076
288,-0.06954435496901834,0.2913354557548813,-115203.67994041,0.5172974548105133,-2.2170972268315667,2.3458344188061107,1.0398043309990173
289,0.30257034468120897,-0.34321801061420126,-115239.45744060856,0.516923263620013,-1.295622869704595,0.24540635997163118,1.0395537593387376
290,-0.07231535277623637,0.10140045456876601,-115240.928504254,0.5163708039638877,-2.164840865231153,-1.5741546926416294,1.0519656526358883
291,0.0549673606378715,-0.013066602274017649,-115257.7673085444,0.5156708053323279,-4.844478379087678,5.283884460773179,1.0651971119673596
292,-0.10293364228385432,0.09134525946851202,-115810.54784211118,0.514238831410274,-0.7592075154888971,-0.8964641243686278,1.0682255989938576
293,0.30050030702302033,-0.6024334498573116,-117247.94399793509,0.5141567572787303,-2.7612173669423483,4.244662793920882,1.0772009418506583
294,-0.45033109164347535,1.0282604045915678,-117248.82680267013,0.5145008301309277,0.2081422582230663,-0.3940064718811189,1.0768577188796589
295,0.43502329747538093,0.08698917144427121,-117743.68438802015,0.5125069024602374,-1.4187099598782078,0.17874235974961405,1.0787413885858617
296,0.41060742855442434,-0.7835149755258168,-119284.85390214043,0.5124429028829611,-2.5558707553654134,1.5885969266402908,1.0816259746205061
297,-0.25638410391810523,-1.0107479501524206,-119282.69493301513,0.5145761373710908,-2.16397984754151,2.1916988051367445,1.0836770869812258
298,-1.2082885100059344,0.028486253674206763,-119320.88583394892,0.5158972260234496,-1.33797636583476,1.7130094893658838,1.0850438614929965
299,-1.2165863552425376,0.4393061070621379,-119551.56040862034,0.5163011943779618,-0.7908734581656292,0.868700753653503,1.082303721086902
300,-0.6473920092559685,0.058366887387554245,-119666.11008630997,0.5161045299602716,-1.1700484369517032,1.8403033834139013,1.0839685156742787
301,-0.5162370636301797,0.5136622616622212,-120079.9378186711,0.5155426132384117,-0.9017065406137794,1.0390909493650216,1.085083237792025
302,-0.002543236833976531,0.6280501157417558,-120280.39372392563,0.5145271947407994,-1.20952024101678,0.7072792013140125,1.0872437091014016
303,0.49865568578670827,0.2999967918424673,-120308.36514939857,0.5150699762677903,-2.030021991752118,3.003076775710952,1.0893690133191827
304,0.8681755763728664,-0.4905387244142574,-120484.37984676482,0.5150984330894476,-0.5134901282864663,1.8412260985541944,1.0882037259538122
305,0.26916436912898034,-0.02270815846244234,-120618.05869709261,0.5143474931806302,0.07390853703548994,-0.11943349594892572,1.0880328825267587
306,0.35442130175813513,-0.39865405808679666,-120777.03440181135,0.5126524576451568,-1.7707122630655134,1.1465392031651143,1.0906296972048464
307,-0.21470018442379862,0.25488498647220986,-121229.597222801,0.5123155064543007,-2.284763854194376,1.0701545634364797,1.094462083639149
308,0.11492879525627306,-0.541244410329176,-121257.57354465577,0.5116976536504562,-2.6895972751447537,2.759107810471212,1.0952162138770039
309,-0.23438231726182052,-0.053680261829143816,-122244.57064321109,0.5118505148558955,-1.7689014205982032,0.33611471480487864,1.096288316233919
310,-0.44519545577804304,0.9385225600128696,-122209.17888809888,0.5126950327077213,-2.7454730772124702,3.9345347091574987,1.099246507474654
311,0.4485542670379311,-0.12052786744740507,-122363.45063376143,0.5128260033894328,-0.6802013449269504,0.9675613869068812,1.097709396417444
312,0.3600348459915059,-0.451341915810829,-122401.08007846666,0.5109504839394556,-1.3674166691558236,0.5499447925498993,1.0986921311696192
313,-0.06304749466341177,-0.10487577006523138,-122415.9883412294,0.5090540090239494,-2.474005792531143,4.072826483148605,1.1043767956230162
314,-0.2861462663455213,0.14946979184970377,-122790.03807178067,0.5073437677185925,-0.300693071054215,2.697597491926679,1.105724469447628
315,0.02418502436844741,-0.43309307350189025,-122944.77750548926,0.5072173543596343,0.5308197210398585,-1.3315190510109844,1.1079391337725213
316,-0.5471529204529435,0.425287734086919,-123197.23553035865,0.5069816573259833,-2.8286687493150713,3.045006033790798,1.1084378941459176
317,-0.1381630508048045,-0.29199597404656363,-123515.69644005179,0.5070847353666083,-1.2813865998493867,2.02639524333664,1.1079982913579258
318,-0.34750356279085653,-0.35293341098666503,-123496.22561736463,0.5066825971976268,-1.2984519932654466,2.576617824665738,1.1111036232936846
319,-0.5051442368120788,0.194024023451578,-124685.9108997236,0.5062888799009593,-0.8038420179397288,0.46516981841902616,1.1122055065956482
320,-0.38406235128894906,1.0637576368363209,-124814.76645367434,0.5064431479171116,-2.381819608058073,1.2535670056649013,1.1159535311551743
321,0.6911097458461088,0.2959339633299848,-124997.73851634182,0.5058562975074153,-3.122266931133721,2.7228616641741628,1.121834804616004
322,0.6917558751262203,0.05675814352923525,-126580.621208978,0.5050868437646617,-2.4747174479796286,3.78730870610611,1.1275232593642037
323,0.7069156301597838,-1.338818116449057,-128246.8675731252,0.5065057844461262,-0.8708556276362145,0.6556716703781629,1.1297321494276253
324,-0.5920730886497141,-1.031077093209242,-128759.10504601797,0.5089193994283541,-2.514055557604142,4.30231568296656,1.137676901485445
325,-1.3384721242456896,-0.23602883577741274,-129456.42139862881,0.5110773296316672,-0.258707447021176,2.792788271722684,1.1409641684391074
326,-1.5590482623572446,1.2963932724804712,-130123.55347409424,0.5125728546445194,0.1776973750402126,2.176476576982047,1.1396786336295546
327,-0.34711946630867285,0.8854810768643383,-130039.5464047265,0.5119045460197772,-0.12996762517464394,1.8749821852070327,1.1409060557483053
328,0.7303681001672375,-0.09112186165468206,-131331.58400331013,0.5109320909368102,-0.5617214788156552,1.2340330597578522,1.1408789401868116
329,0.3488180946634339,0.6679669465104483,-131667.26191885295,0.5115451750380814,-1.7732617445249619,0.6840245145167505,1.1451019352297027
330,0.9179679598935642,-0.860662104159492,-133061.38371510798,0.5111238163292149,-3.685633309398357,6.9121045239857635,1.1596666947156704
331,0.19302699055296674,-1.0987352684475113,-133012.32044709017,0.5126560762242689,1.0194839031180285,2.486040661127249,1.1604459395867708
332,-0.9992061434415864,0.0935634995411524,-133488.16670099334,0.5132501731654403,0.6987538572229414,-0.3337802278893509,1.160136060578522
333,-0.7993462839184026,-0.18615980494000317,-133474.29153412543,0.5140702428317971,-2.449629841206591,2.5489047813462364,1.1642123455839097
334,-0.9849793014306004,0.31246241639030914,-133539.94175128808,0.5134580933898598,-2.537233823497128,5.205609569746042,1.1753136500482444
335,-0.6742310537990047,0.19957607063529037,-133603.80040311773,0.5106868865378056,0.07419478557325321,1.0418750569916662,1.1759926547262547
336,-0.5591366844168622,0.029526237909028363,-134190.2623538083,0.5093993256477487,-1.762713170163332,3.575956502587678,1.1805727097086476
337,-0.20596151790570566,-0.4290253447805203,-135618.2393507866,0.5097600348122475,-0.8283782338786714,2.7333452725393452,1.183881723075275
338,-0.807727623028878,1.1836464157912907,-135583.1175025869,0.5101049256460645,-1.1067609226300008,2.487220902480516,1.185339175450445
339,0.5644028115997242,0.026222231623427572,-136730.78267970073,0.5099641760275159,-1.6021016778333954,2.372702183005695,1.186726793466395
340,0.5230076984743506,0.6604288716631679,-136948.14993679847,0.510019165652791,-2.2876277867669716,3.6929953706347862,1.192659442162861
341,1.048828360981451,0.1325999781162852,-136991.82555566583,0.5107898744792022,-1.580738035722959,-3.3356835547526313,1.2205387399363434
342,1.2372121566614307,-0.6170151500441439,-137218.71899835262,0.510929103411918,-7.977623598245565,6.842885983993786,1.244764869795406
343,0.4689317690388303,-0.11749497062965253,-137537.27155474437,0.5105163437775903,-4.45783541481564,7.216988685601876,1.2649590995291224
344,0.49684751828690843,-0.6206287323802263,-137731.06069472863,0.5107727223863063,-0.3329700894759266,10.03676127382024,1.3151402875709661
345,-0.2575859123522186,0.30782600667919413,-137898.4877402598,0.5106706078641106,6.253299400387143,4.8074725881122635,1.342247017956681
346,0.0182576068757316,-0.2974711593027203,-138189.06483956458,0.510418469729042,7.61876333228743,-0.19687063886793377,1.3394187279736913
347,-0.36572324728742833,-0.39775151693301947,-139154.2442465689,0.5101792527314498,4.114113698113686,0.6273742915988239,1.3377524343315754
348,-0.5481219911877256,-0.6046245277586771,-139176.77720844542,0.5099030034179223,0.6988967536752413,2.935499645676875,1.3388094950669118
349,-1.0699755758945377,0.6495410632289982,-139802.82500428995,0.5099771500651376,0.03309440942040988,-3.2648885941931702,1.3586245730321598
350,-0.43552669237027364,0.8710794426308004,-139977.62960445113,0.5097610381207291,-6.999677015997347,-1.0418768330225001,1.3993814363443617
351,0.2380568399532011,0.3418865570620922,-140580.54971404758,0.5092101350458783,-11.309350472893316,5.418557391411547,1.4404199337512162
352,0.8216214159915972,-0.8449743259099557,-141275.01176575385,0.509590405881202,-9.811693917303268,6.35117708599261,1.4665065124284469
353,-0.16131523102416556,0.5231983639327383,-141266.29107105025,0.5096541480096275,-6.969230746393604,-1.2860526090088014,1.511838128311998
354,0.3164442812117688,-0.12901313246965979,-141393.87707379463,0.509092341099986,-12.288816567823648,1.4900957323080641,1.5749129766535055
355,0.29907338638577496,-0.3817917597001393,-141557.24356152402,0.5082883720655734,-14.485004301890577,-143.63392402965164,6.769170421908627
356,-0.29251372154454497,0.30153266437703347,-142348.64764794006,0.5079860669217845,-160.69676262255666,46.60793571329552,7.755671614515185
357,0.22805321790470717,-0.6969756119491398,-142586.22939106214,0.5065400084133425,-115.55912751210163,109.71123799788771,8.424534218889162
358,-0.3847944926562825,0.4986066737981899,-143496.3954155698,0.5060825163144083,-8.872303879835847,80.61197189543229,9.005473047045722
359,-0.06851520766686114,0.8273523241435508,-143507.87247473758,0.5070721668885593,67.03902313760125,-216.49298066089153,12.037622745714641
360,0.7389899819615121,-0.40203936285705744,-143681.6181505322,0.5071630059116861,-153.24255636442848,20.83824873720647,12.694633879501584
361,0.311472699550566,-0.48419447428508905,-143834.2678288657,0.5065640545629252,-133.703061853192,570.0653902165454,24.994174910093705
362,-0.019201320772899988,-0.3331166366993527,-144165.8505011753,0.5060490246767622,428.8533571741033,-1360.390490878513,55.66753825164699
363,-0.3173526463565006,0.5816703242706563,-144683.74303413893,0.5060422456014944,-931.1297502521934,597.0491028304846,59.29532467794587
364,0.2012509800787971,0.5864786926649198,-144682.64610910433,0.5059060991106759,-326.246506573748,165.12200164678714,59.679661793062344
365,0.806430811657489,-0.019202070838709617,-144826.62288360187,0.5035089661416623,-160.55296722372327,-465.26155297634955,64.06757329658127
366,0.5665712878295416,-0.011644916204586853,-145665.0548814319,0.501720451547091,-622.5739030028121,272.0761123909294,65.3721866189518
367,0.4051418758854429,-0.9847687216843485,-148280.69509318267,0.5025797429077026,-345.01137300030047,45.94471709402281,65.74957183344641
368,-0.34708066108196156,-1.2951019120179057,-147985.38858671678,0.5057582123778848,-297.2625670652814,64.9202003312307,66.08122932897597
369,-1.5744079574173515,0.4108758368293963,-148247.9953956655,0.5066117348691191,-231.19744933140413,-127.61929061498034,66.9692018042986
370,-1.1759997513372848,0.767470755402436,-148379.5157497083,0.5070573208313222,-356.9927202073651,-9.91071463622044,67.65614074734135
371,-0.4973350855724828,0.3045758776666813,-148756.97846146428,0.5070835436394856,-363.7047926878545,72.54557879379838,68.1616146601196
372,-0.10107428569454883,-0.3837433516334323,-148749.67339041494,0.5068071421746072,-288.8564765154212,49.86918784942689,68.45022161290431
373,-0.46914316765007064,0.10562217153179199,-148758.62656530685,0.5062489605218403,-237.9029312356588,-58.92727481734531,68.9539010863012
374,-0.4076679122041933,0.196876533564365,-148835.88062131242,0.5061745863116397,-295.492631532119,-107.22665581141256,70.00495552397662
375,-0.1484132542696488,-0.11275251558102692,-148846.6849085096,0.5054919007190289,-399.82488773135333,10.398165383182919,70.80065025716377
376,-0.13902972083076348,0.16587050029592917,-149472.15327816128,0.5054316496240563,-385.2930190199704,49.15122013278859,71.33257701525342
377,-0.1796374715004318,0.6794929754594272,-149714.53107939995,0.5051447464484271,-333.0364533338322,69.11196571478969,71.68777908017826
378,0.371842525941825,-0.5446390358331348,-151271.47548850536,0.5045119929910885,-261.7704558117987,-22.680938405767996,71.9742035220356
379,0.057253322143221846,-1.0537408874614846,-151287.20616131558,0.5050238790820644,-282.8933586974637,-40.37868380599673,72.51481571393522
380,-0.8651204626483434,0.48275606176934494,-152393.10509126956,0.5051570880607155,-320.695693490792,-31.051503530253704,73.11381730174236
381,-0.6006630606409381,1.084063221014213,-152588.73713938412,0.5054996777163446,-349.02186646057663,60.929886526810456,73.56873558928201
382,0.417066460652691,-0.41989061379222187,-153338.31072237162,0.5035192344230073,-285.1934396551849,-17.001319684403086,73.92634211933277
383,0.15910922417961076,-0.7722899470341406,-153387.2266764107,0.5038107964936712,-299.81555492871706,12.879326904495835,74.36048844700231
384,-0.6598932036866708,0.3324690089271969,-153421.07370306447,0.5037806513037979,-284.67799628594173,17.755091323718045,74.6798255822986
385,-0.3671859258245591,0.12868736731881658,-153547.94033642026,0.5029446216749502,-264.96362145739664,-10.67877615588514,75.04214416843982
386,-0.4364709022047365,-0.18050217156532877,-155843.83403068205,0.5024378212896556,-273.57413049079753,-20.128755791145622,75.52182788763916
387,-0.5441559501187873,-1.061260045734999,-156559.08959356448,0.5050968239418105,-291.54880926963085,10.58863992080001,75.9181128490906
388,-1.4948257052214702,-0.3361375388531893,-156569.06825821233,0.5075702578685841,-278.6223715144962,-0.09330349011868666,76.32912058817975
389,-1.7494077628836107,0.43906796000105475,-156718.4730464995,0.5073750446276779,-276.4719055455117,0.977354584091032,76.59835353162094
390,-1.2759852846687219,0.6482272785712961,-156805.99286067954,0.5076366835840163,-273.15965046825636,6.384897864846616,76.89076074131818
391,-0.6630520705980832,0.43138014601698116,-156859.77404961598,0.507819152404433,-264.6253481515315,12.003761576312826,76.85899337653154
392,-0.2573262191573631,-0.04158413414109416,-157039.10453058418,0.5072505931309303,-250.50427693786747,1.927543929845275,77.07978306250797
393,-0.1389334471601834,-0.24092462283883975,-157365.79549902494,0.5070256895334605,-247.08910838695533,7.375961894878264,77.34744909296161
394,-0.44143337402447613,0.5762914307774569,-157349.9878154536,0.5045526495270325,-237.88275863997333,-39.92544127162538,77.73761923766942
395,-0.08778108215191285,0.11978386860061921,-158940.7313262725,0.5033956374288538,-275.74698653806047,-3.811929784843639,78.06101583183612
396,0.13157236785025272,-1.0563016893907977,-159193.67528469343,0.5044798931816074,-276.8938909722638,18.065551537066547,77.93208120581475
397,-0.9647797469282776,-0.24348858070106683,-159674.09482164693,0.5053268402943211,-256.91318801692154,38.12830520940275,78.08057158567873
398,-1.0430414750345025,-0.16632205890476115,-159716.09864961336,0.5065621798713332,-216.82747132930825,-42.907608206841005,78.4119454464742
399,-1.2731782623446064,0.6511741386171861,-159882.8787843804,0.5070102256304448,-257.71870012366907,-5.293969930419429,78.74929609600927
400,-0.5724355247736551,0.10815018801332166,-159891.61291370913,0.5068312358745306,-260.6306215572332,23.82539602569621,78.92648012020432
401,-0.4760322876816296,0.1404350441350633,-159927.89344030694,0.5062396016137888,-234.63923870628724,23.054373127122652,78.9372720663478
402,-0.42906925864733575,-0.004817891718878309,-160512.10223274885,0.5058098086616635,-210.09653228761042,-3.3401238098638224,79.00360595416046
403,-0.3885234304682611,-0.47472013885592457,-160683.1862980939,0.506102992413486,-211.75707756935697,-27.426342609689726,79.14808326995438
404,-0.9386225499552499,-0.11340907070794726,-161475.95438703414,0.5063260828441427,-237.564105885055,0.3135989656168925,79.19509760770718
405,-0.8656160271801027,-0.3595142791134245,-161477.0254241139,0.5069436238212894,-235.16298585641522,-0.15202057710239195,79.36621725173102
406,-1.105615406707067,0.6048133068430636,-162176.66719257887,0.5062074765740839,-233.22884420657562,9.26396502867369,79.49054851679153
407,-0.3901004958208729,0.9588932523550402,-163680.8786800784,0.50627895871242,-221.89131404114343,9.342617620734242,79.65222671470515
408,0.4686837494463246,0.9818925729830179,-163701.48672616895,0.5079582900250375,-210.85995472939607,11.426235086625727,79.78869095593618
409,1.3718399753317936,0.0012677804223515388,-163772.20192266756,0.5055580948221815,-197.7564952692437,-9.995595721680585,79.90590571230811
410,0.9303868966821367,-0.4981859769645669,-169817.30880731274,0.5043737214740297,-206.30924961510436,1.1883760430225514,80.0723777109875
411,0.7653827304778674,-2.29724121906904,-169585.1826787459,0.5101648684418384,-203.38493039699864,-7.648721822676735,80.20885563213471
412,-1.6252846283514395,0.1739658191377249,-170082.10743143276,0.5115091642586189,-209.32391587442766,4.517909957523941,80.35018045747822
413,-1.4111096425537264,0.08080298269364872,-170358.9277815635,0.5124307272016602,-202.9621681863479,7.346722571843641,80.51278143340879
414,-1.2155912273605884,0.14141587128545918,-170424.18650128407,0.5130297987639945,-194.07802641081585,8.785032970191816,80.62691090329504
415,-1.074928153273765,0.5464103817002498,-170503.34900793576,0.5118073623126606,-183.86830402924048,-7.916126375137408,80.72774275209345
416,-0.5091938143884437,0.27435724759932983,-170512.47489704477,0.5116945904275804,-190.37602077366705,-9.655542112146648,80.87399493061059
417,-0.32474808905861696,0.1331345352853425,-170848.20110499134,0.5113286619910576,-198.44717588761057,0.5376031327707242,80.83441470903446
418,-0.14758509339697795,-0.39253525750946194,-170909.52700149972,0.5115277990987674,-196.15256894624633,3.5551472177512267,80.9850040089108
419,-0.5635932877520753,-0.08446192805050479,-171070.4356754001,0.5117624527436928,-190.80084298692094,9.94016903784658,81.06682954942731
420,-0.604060360121672,-0.10556039527467376,-171086.70050079195,0.5117539100105546,-179.269276592625,12.683621222072935,81.17243737189686
421,-0.7220444013355538,0.12445113902115867,-171181.83552318506,0.5116405799763458,-165.3714230095254,1.4998824209798713,81.27308073961134
422,-0.5819153608037818,0.014602165897775188,-171235.28799251432,0.5115047376471693,-162.64906147385247,-13.563189663031935,81.33415338327559
423,-0.6301790475687381,0.03158504323444555,-171640.9989739751,0.510730418450524,-174.96097469037318,-3.1105013318064563,81.4242254968167
424,-0.38755936723481305,-0.2950391951042638,-172018.98666790317,0.5108284397299678,-176.62184642534774,-1.0822106797411126,81.52205752785612
425,-0.9434807945501842,0.748984933431142,-173178.80656466712,0.5106622456927701,-176.03849774967043,4.4799572002637245,81.44806000062037
426,-0.10863954206075134,-0.686743873264219,-173370.6626171795,0.510565112308591,-170.3783905853224,15.208801539841424,81.2809969020725
427,-0.9492714158099702,-0.20513509834554056,-175225.70483894422,0.5109852071228379,-153.8491724728737,-18.159908112997023,81.36922457224175
428,-1.0062694441114066,-0.7336717865908897,-175241.10089793018,0.5133116528064063,-170.6022133580499,-1.3116758555140078,81.46301232931327
429,-1.6755609230173283,0.20290542789182897,-175345.43108572715,0.5140837802229195,-170.4144969176909,9.70964908120985,81.55427757123233
430,-1.4183295322059453,0.5013977516289563,-175449.47919312294,0.5141474941701984,-159.26689733029997,8.833023386224989,81.62074430228522
431,-0.7784815371217123,0.46961823332817376,-175996.60812187073,0.5141842033642009,-149.07049210281215,-0.0743146219973112,81.66649531359687
432,-0.42639103892755176,0.7987678587615674,-175963.68190909532,0.5143816849020417,-148.11801590720222,3.4315370315718905,81.7148826747747
433,0.4736916730499687,-0.13437826114164708,-176224.3140116711,0.5142121018619896,-143.54770355330234,-9.368861708530222,81.73663888315967
434,0.31355585254722507,0.23405483849853237,-176301.7589235167,0.5138092960867002,-151.77577580521393,-2.3817448569008457,81.83030378557488
435,0.3415887330464997,0.07303401169597079,-177142.13396079605,0.5120234854376197,-152.87713087275398,-0.42606036936687586,81.89896454314365
436,0.4846269267256236,-0.9240245729802953,-177264.28749972951,0.5123726411605978,-151.85260925049857,3.9173912173349086,81.96282885082631
437,-0.3257651741287616,-0.2691202521264813,-177388.44625169056,0.5124075746496826,-146.6523619680303,13.367562301610086,81.72608651665333
438,-0.662740506146621,0.5168665234175082,-177456.9837495533,0.5124807764267446,-132.56578243198675,2.4281771589278796,81.73312976101298
439,-0.17023722617638398,0.04952321987114246,-177542.91930672244,0.5118390163963691,-128.77653832566455,-30.922031808850047,81.75823815445732
440,-0.014330693242794929,-0.19012560397803502,-177666.65395070726,0.5114750325932068,-158.65297830954282,14.411949486136228,81.83664481948429
441,-0.36813687959097785,0.35174403027018347,-178130.01648746163,0.511030487605233,-142.70646760515623,7.208693023810715,81.73617015786537
442,0.2248681166193925,-0.4964522705606791,-178795.82271992706,0.5111038373666421,-134.42013208623413,9.411366026211514,81.79212582517526
443,-0.3443674768341748,0.7183251124151587,-178910.86911810967,0.5115224424997722,-123.86781504325425,-6.2997485883649285,81.76719049205495
444,0.3149238808676516,0.21535638170284793,-178914.34675240528,0.5110028705298214,-129.17039785203158,0.4853104050414715,81.72192560052386
445,0.4348649980447527,-0.2618834620322358,-179300.34494027507,0.5102959419161784,-127.77505768929623,-0.6050285451945696,81.71938593180263
446,0.1807248584594528,-0.6278328062115941,-179454.63824848455,0.5101237342857319,-127.27305601667715,-8.950247361930295,81.64796913110531
447,-0.47012084307707075,-0.3076910271841951,-179698.3749655129,0.5103262885043969,-135.2345960992767,4.9616418800992195,81.56545232397148
448,-0.6279241820611149,-0.19559979883629786,-179802.894268991,0.5104966016654047,-129.10037809844755,-1.2835638001198653,81.58521943940119
449,-0.8609552208337012,0.5926723141578287,-179913.85239477138,0.5097753854913739,-128.9753705670379,0.24991472680624427,81.63387457851057
450,-0.11420526566616651,0.21370741626559908,-180665.74112801786,0.5097253642480688,-127.58410553937439,19.39148958624057,81.37023506243958
451,-0.07950241708170368,0.7148230050625191,-180749.65705050316,0.5097852086525547,-107.58857634822972,4.060247382518325,81.32232816227311
452,0.652403043853937,-0.40232960169541915,-180801.33478746915,0.509428295545527,-102.4260013965896,-30.64326265827998,81.33695147220212
453,0.1536318123122315,-0.29720443719945794,-181217.35843006044,0.509278205411074,-132.1628181059736,8.724028792908257,81.31223298679234
454,-0.10126105760907253,-0.5426510837958493,-181247.36815925103,0.5094953914986632,-122.04706386463857,8.777439572412232,81.34942268046652
455,-0.6061243710962915,-0.1002078674144321,-181250.3617964473,0.5094695343495128,-112.39020048653853,16.502876626217105,81.30098292424962
456,-0.6589192318154806,0.19167305120040257,-181315.466379152,0.5079104449329491,-95.06299772214518,-12.12907757700344,81.34068515505153
457,-0.4811480510618084,0.33174518956841526,-181356.46808609823,0.5073799170009139,-106.55039196418876,-9.011694109353446,81.27639861717925
458,-0.10639009657839903,0.09119606922419429,-181401.0724571823,0.5070521209240637,-114.60194933529823,-5.200888514272249,81.23044411568061
459,0.11337654977202069,0.18327069077473837,-182265.76368907595,0.5066472573006261,-118.62988475381259,4.850591631912793,81.18729732708601
460,0.15762605121254566,0.6894262369386328,-182226.92296192877,0.5073835451693236,-112.51695853909642,11.94649653616099,81.14763608266574
461,0.8974181633460506,-0.22062898059436065,-182383.05914993363,0.5072617698443262,-99.89106439458662,11.200963930626079,81.08783440381612
462,0.7475631766673971,-0.01372649429158257,-183051.94247407443,0.5071041243848177,-87.75520721368676,-17.41417850992395,80.97811475877756
463,0.6742673696422342,0.3888104018830768,-183215.30095358923,0.5058200883110929,-104.46768967458866,3.8209594818095765,80.94429240187209
464,1.1700874202645213,0.009157800666410143,-184452.0054528946,0.5052696503741383,-99.94186308221131,-0.2791333539790892,80.7466938978915
465,0.8052447085562473,0.4634747668642032,-185695.5323876635,0.5065647207247403,-99.10686756776167,-10.037879811315097,80.79163765291557
466,1.3712550375691752,-1.3736907765284903,-185801.21521209835,0.5067355868808271,-108.33236229562975,12.800362178183125,80.78094610438616
467,0.05067316876672115,-0.45143163708475625,-185769.2012519766,0.50637621741201,-94.44773336729386,1.046940562619587,80.76091435181526
468,-0.4450958307095718,0.23028469149089886,-185860.58826568667,0.5052591844004933,-92.81909603583661,6.631543276564213,80.45190493104884
469,-0.16797041886724087,0.018288883203990164,-185896.67214837723,0.5045918879737262,-85.60494144447263,-11.456574900063286,80.42749645292983
470,0.04401960795186713,0.17173495900084995,-187477.40374036826,0.5041981606125346,-95.97277733636739,-10.960835373981439,80.30892999813895
471,0.02674726224637006,0.990344320042055,-187471.93102273226,0.5055081318037828,-106.20250547226959,18.322786307034963,80.25291417653594
472,1.0975924988782246,-0.25812275709929133,-187758.68881562,0.5056475887975371,-86.78136331917591,-1.6351387511843731,80.20607354278586
473,0.6583515519814709,0.04720523144353872,-188047.48512007133,0.5058301081592984,-87.57488355356372,6.981461759704564,80.20717386214604
474,0.7276403585941371,-0.7151086341822306,-188093.47331658844,0.5059488978351234,-80.05509730160952,5.577128028049818,80.1807612575929
475,0.16576209433625985,-0.33789072524108665,-188601.2270895646,0.5057056508782133,-73.80713340809862,-13.235586327058792,80.1123844691921
476,-0.23589919191984432,0.6313918163926624,-188748.8315175185,0.5058028031249856,-86.36696774238982,-1.1403195158406445,80.12718298871765
477,0.26695640200506343,0.17319348570570342,-189041.59480314938,0.505618042003737,-86.67684608406486,4.175480017467908,80.04421144881245
478,0.46374882101423676,-0.5899128987442932,-189092.93220678292,0.5050148072791967,-81.6460027926248,5.56251835779533,79.95893455337291
479,-0.14055448952847374,-0.28689266446681844,-189159.66406821602,0.5044232460268586,-75.53966459284601,5.104486605753558,79.95947944885086
480,-0.20179403816654842,-0.13693602601233007,-190242.53835006806,0.5030215330762188,-69.89683634091188,-8.880966045782564,79.80109708186991
481,-0.5446327121428488,0.9888031107064961,-190448.82473292874,0.5033648531701521,-77.95087697256011,-6.120764470312121,79.77470544328403
482,0.43017641515880983,-0.2976815010257094,-190611.09165295013,0.5024834655237744,-83.62779978067007,11.651878925925756,79.70613224870178
483,0.19343580205975394,-0.4358202914352094,-190584.2320898389,0.5017495680698464,-71.0783052506054,-11.299453777988356,79.62143611001683
484,-0.18790289246754388,0.0655292390387987,-190734.5117343154,0.501544442713595,-81.79064127983244,6.735888504698658,79.48312816034979
485,-0.20881233075759315,0.3699677505663749,-190804.1851498736,0.5014814728753957,-74.52537559473778,1.297047317730955,79.39132863035623
486,0.24185745095008854,-0.1778603869520062,-190884.95284250783,0.5013554096628837,-72.20078647027384,-12.029683150689278,79.37904111503846
487,0.10636947236322088,0.18888750243909622,-191163.46808370328,0.5011177996301074,-83.72382241004634,18.57282520324533,79.15591821477892
488,0.24382933141412638,0.3543786761470774,-191181.0779108758,0.5012730847360131,-64.25878842614001,-4.539647922569233,79.11100534818377
489,0.6571984966932527,-0.034483564200338046,-191479.39956116496,0.5002312434023799,-68.2813104158698,6.487747984318738,78.65267251449663
490,0.7094850200643864,0.20246048966335595,-192583.35240727503,0.5003803104712145,-61.02039255193093,-3.8946126966362447,78.59128774704001
491,0.6143000660943178,0.561436162585578,-193100.72887133746,0.5011846623153688,-64.7752970531972,10.474312042957733,78.54815155669867
492,1.2805817802236599,-1.0099381281332231,-193193.74092193195,0.5009144593363327,-53.71584981635979,-21.178054007444473,78.56042879716311
493,0.33971201416872926,-0.23082420279420224,-193488.3665910956,0.5003827421408106,-74.29036494806311,0.00282228595382622,78.56626506209132
494,0.07257197293694409,0.3834434194440245,-193592.84124522062,0.49997737562316885,-73.52806751378365,9.378906021069128,78.45044208173816
495,0.17226592133826035,0.13027082779471671,-195587.31537414936,0.4998340862613497,-63.70787289067079,5.396211991145053,78.40213166913507
496,0.4973723338136553,-1.2782378740658165,-195451.61427311652,0.5006397942150715,-57.4989961775993,-11.857828364613646,78.29714618246837
497,-0.6698987163481864,0.06083745701481946,-195878.68985043914,0.5009515598786529,-68.8373074981469,11.340508813966245,78.27966958416557
498,-0.7636204601513515,0.7735259601759298,-196191.54526434038,0.500621773929925,-57.02950491952832,3.568960776586433,78.25700132792574
499,0.010678115589426454,-0.2509883467686578,-196371.49060752496,0.5001077172660053,-52.91451896673552,-9.052791816458873,78.1101668101085
500,-0.3770673285080356,-0.31272805964643813,-197790.9198565334,0.500189529425873,-61.25331557389491,-0.08438934823570587,77.97847496019747
501,-0.6067146113535651,-0.7886308951262893,-198005.78815978442,0.500932389245023,-61.12352541186282,15.170348583589398,77.97379135200077
502,-1.3114510471781515,-0.09037085919904952,-198037.31749930876,0.5002402584854144,-45.26720726157951,-18.732337897753716,77.93277595073701
503,-1.2152986859363684,0.4281068898748013,-198866.11501064748,0.5007359099772242,-63.50056435296627,3.646815056761778,77.79572372399817
504,-0.8808183204896253,1.0918589739649178,-198903.2971419458,0.5004433268321814,-59.07849949717293,8.67183639972522,77.74810462460313
505,0.32849938273345713,0.15211624289057585,-199394.50480314318,0.5001644332501929,-50.124887717895234,8.81710564751335,77.63875225779972
506,0.4928067935633464,0.42654552150132724,-199870.04209945656,0.5005930598465126,-40.96538640824473,-10.669981375837736,77.60225603097744
507,0.7544905718511502,0.31923741926125626,-199896.69858925417,0.5010396886915496,-51.17004284840433,-11.361386035967914,77.57659494259714
508,1.1198826250186324,-0.6001141960185578,-200035.8894683799,0.5009585629230017,-62.202700195406194,6.721463254279568,77.53361488510959
509,0.5931149614058204,-0.19288346551995256,-200475.47239376014,0.5004546009331825,-54.71556366118638,-4.912993765177421,77.50965826105795
510,0.43083161321703184,0.3553911188301696,-201095.5538437994,0.5004462657981811,-59.03042414939972,10.081599033992442,77.49466083804715
511,0.6880507366044027,0.4241692571531771,-201072.797631779,0.5006329881896601,-48.51710509463554,5.3690051390527405,77.32449309661085
512,1.1295325913903511,-0.21754943377777813,-201246.02100106693,0.5003612299822453,-42.788271894021584,-7.420140349856871,77.27666571813104
513,0.9051859090784393,-0.09927271533898796,-201408.48248047184,0.5005335316069779,-49.539138683759504,-4.4912043670959,77.24443962014622
514,0.6517357428702856,-0.013379353475117206,-201654.861866097,0.5003018399113501,-53.497611812614686,16.105715890874656,77.20413571098607
515,0.5507352624874107,-0.6635608629149532,-202417.56141234568,0.500542891723089,-37.111889620779316,3.6308684604019286,77.14656271342977
516,0.03173163691335762,-0.7994440016806127,-202317.551796548,0.5011396533651679,-33.20613379586831,-12.754160483019689,77.09822461436634
517,-0.8079675323286586,0.2796310757705983,-202427.73183037477,0.50127976748399,-45.64632209042603,-4.01624643015401,77.08740710292979
518,-0.5105739377843359,0.12347812012792442,-202468.6077130712,0.5009232849871625,-49.257777546608935,2.4537435241761623,77.06168765143312
519,-0.34363873749166324,0.08273831408764404,-202494.5097386818,0.5007680045093387,-46.194939083352665,-1.3386538866547122,77.0601292492606
520,-0.34103409775015286,0.21189608673399846,-202680.85916100987,0.5004798124661938,-47.076892143398524,10.185236837466705,76.99825099211998
521,0.03394000471605785,-0.25959200161495766,-203009.21202278885,0.5003231590802847,-36.61505411699735,1.6809951667835428,76.83378437540159
522,-0.24381674490287425,0.534629767282689,-203167.12654268587,0.5000990199368732,-34.460534057456556,-9.642205261329396,76.77047524241257
523,0.14850793991148872,0.30263936256179563,-203406.8352386807,0.49987048164709724,-43.722350912791136,5.346505517719583,76.7070410198046
524,0.38981598443443544,-0.5549498982119768,-204032.96800458117,0.4987353655597265,-38.09692211712379,4.880392451518274,76.68907866759767
525,-0.0020353201114817667,-0.6802329722133709,-204070.31343061867,0.49929370528289774,-32.91949258876044,-6.927159300602099,76.63315423462957
526,-0.7474142820153743,0.4173507061521691,-204149.40220680978,0.4990675053144413,-39.5071053106202,-3.70579521482713,76.62229947047967
527,-0.4169496005394596,0.077115081775947,-204657.92659977972,0.4990093622987975,-42.85309308802309,1.808561675696533,76.61090917202081
528,-0.17858379901349686,-0.4473069086114444,-204716.06353764675,0.4991183257617663,-40.541842432666435,2.25300509148315,76.58920299308329
529,-0.6191467336691933,0.4240682901167054,-204818.23790556015,0.4979881643081205,-37.84398553271259,3.7635361368723155,76.58529075385762
530,-0.05442650787218009,0.3672331640028392,-205837.0443399188,0.49738540724662644,-33.75693454293032,4.762107002337005,76.51523686868863
531,0.07304220665051295,0.7886510348234029,-206017.46825617304,0.4975315411378104,-28.898914125698614,-3.989646993860501,76.3814590943186
532,0.8591709790833082,-0.6561109830946769,-206312.05343808795,0.49746146715372874,-32.74920876278903,-10.334406225222114,76.25324427482171
533,0.21787405671202653,-0.5556731460197457,-206359.52983370854,0.4976576049462151,-42.324462729604384,-7.014540966877424,76.04564316247034
534,-0.32802434831169813,-0.14835445761356697,-206369.69140356,0.49704730436568306,-49.121268073846394,25.90912654139059,75.97739468293796
535,-0.5589339907437118,0.047374358829162744,-206806.51549215705,0.4969968915307007,-22.535338994330502,-9.4488663002432,75.94132138482658
536,-0.4059759386544812,-0.3388244267392523,-206775.50661810307,0.4967131773802909,-31.935248792585238,8.800937119756775,75.84761229429222
537,-0.5683915680646144,0.23680958772049465,-207780.7773851983,0.4966639972455824,-23.058118449324223,-7.331053531648476,75.73073385667101
538,-0.47383415574850485,0.9997873110362591,-207740.10221952337,0.4973118541804791,-30.025795700532317,-9.157120465390873,75.64303271211176
539,0.6471980222265864,-0.07303947683629397,-208228.4996178833,0.4972182122145675,-38.71839340952028,5.796362620453371,75.63253011477013
540,0.52972909883276,0.33095971016636905,-208344.32445550305,0.49704179869928017,-32.462427338179495,12.510668781175953,75.52913696683855
541,0.9750426161712203,0.04687538714335815,-209559.39791259627,0.4973842410972235,-19.74938120393619,4.923811717972704,75.45333828725724
542,0.8157507348696705,0.5246686191309657,-209490.23505559377,0.4979946836592032,-14.871858680307703,-7.03621008527294,75.44460391105041
543,1.381485233241169,-0.5773956603969528,-209671.7001969597,0.49767360264993904,-21.730209256900803,-10.366307778625176,75.39062807681316
544,0.8032791425502575,-0.23191809952076836,-209791.75062513046,0.497591426178273,-31.99286941262649,1.1352673105060602,75.37285098308237
545,0.5597247430461603,-0.0031586966336722977,-209870.8482219768,0.4975505157392806,-30.46859438669317,-0.7476121839511172,75.33909923991416
546,0.39462351398803686,0.01485241501855028,-210308.95711409618,0.4975307748510532,-30.939137163906743,5.221618281325604,75.29766979522252
547,0.5756251474076259,-0.710785294730225,-210499.1796045895,0.4967158430087315,-25.489262184389197,-0.6163569289788681,75.2808511143142
548,-0.3700538321436566,0.3210204717080368,-211472.410322639,0.49666898392120595,-25.80710304203978,-3.0872565457969214,75.27894180561292
549,0.03316050405027648,-0.7358014299750395,-211538.72399597545,0.4968955298445655,-28.606202763902314,3.854458366303388,75.08524703478196
550,-0.7246271944829585,-0.1613693336520503,-211768.72995402064,0.49712320915569347,-24.21256239300249,0.38351597530815607,75.06044914141954
551,-0.8272721387993324,-0.08582962675870986,-211799.72731426996,0.4976348833325635,-23.877234591780997,14.516439788285593,74.94674785612408
552,-0.9569093423470201,0.2103854155069299,-212099.6906207913,0.4973774058601533,-9.436311232893079,-14.580380954095212,74.9272631122028
553,-0.7070765529037926,-0.08682941508590858,-212183.6805065802,0.4962537649756592,-23.696396462152215,-17.582880754516307,74.90132807185095
554,-0.7452173427614848,0.05221013637572536,-212199.7601021189,0.4963369057581954,-41.00891644847577,10.051452622217846,74.85865261006788
555,-0.6619264541890952,0.2417384329949377,-212224.58694224517,0.49644265067181936,-30.515113332795405,9.502636866121016,74.71606118951158
556,-0.4237432025691826,0.25875571569517997,-212228.59996678532,0.4957894280202665,-20.432673161830138,-1.1428176298142803,74.70603788752821
557,-0.37232348197948795,0.08375661878391914,-213898.20256725338,0.4953630173530924,-21.683335348678575,13.67803373617917,74.69022009796214
558,-0.0550903184112541,-0.9577155170443034,-213890.89355877278,0.49606933883058263,-7.910583920761105,-13.962402939652723,74.63103299200836
559,-1.0160537707946877,0.4289929793876236,-213966.714819862,0.4954712219293795,-21.854011093960388,-7.213559250676003,74.59384213804607
560,-0.7351181424968505,0.4110629858687466,-214718.13535731207,0.49517658447072627,-28.74355209637731,-2.1166214232373646,74.58923819911622
561,-0.12326396279748451,-0.526953146123896,-214858.46253152718,0.49526525989501946,-30.38988905378626,6.759653792668169,74.58791981041828
562,-0.7760210005627513,0.48810632639286333,-215080.11828943016,0.49465457399178236,-23.378418277953074,12.832195311704698,74.57700885752094
563,-0.10543914465855472,-0.18564258171938475,-215483.2890930532,0.4946633765686828,-10.358292965021219,-3.031039213056045,74.41627109587165
564,-0.35307965336165237,0.6091035797817456,-215477.18922528083,0.4944475790164743,-13.207685834262376,-2.690565787551997,74.37478764496001
565,0.3080553036898179,0.13147741964920084,-215661.92534579078,0.494433384163823,-15.822665924353577,4.009237809019502,74.25294917277628
566,0.37281729833315247,0.21162358856793928,-215643.10587684836,0.49434837577166174,-11.8923321320103,-2.0787836309074685,74.24869930796724
567,0.617953986411446,-0.1788501222394594,-215753.77000304774,0.4941888548996834,-13.866608425247525,-12.479936026156988,74.13126869731126
568,0.3660923464164441,0.020845257649893867,-215777.01946841905,0.49383645548890054,-26.09938426488743,0.5560207313296563,73.99178152657943
569,0.5306156220878872,-0.2678862784467395,-216400.86441050397,0.4914559763229096,-25.44258508801734,5.586742684727482,73.81714489290364
570,0.02364541641626977,0.5000023872286932,-216859.9409635768,0.4916721997212092,-19.201948955433163,-3.005310064275129,73.78500542851467
571,0.7106972970095967,-0.71268280574992,-217181.13510536726,0.491787205827232,-22.123727313780318,17.755004144078423,73.67516819584208
572,-0.04828570138375877,0.32301402126265427,-217232.8592957084,0.4915031512635758,-4.484124109303573,-2.6986725691046276,73.66450125858182
573,0.12989726204569368,0.13788851736822866,-217654.93232511554,0.4911504933350727,-7.130792441189182,-18.993850273336747,73.55856640234157
574,0.5217969020640754,-0.6304514148570011,-218585.04014665636,0.49125280980288255,-25.91946803286465,-0.7230356002559322,73.5229999575334
575,-0.34338066829687147,0.7456655697583656,-218870.06893078837,0.491610270627429,-26.41772786126833,10.558390532840386,73.50773661903226
576,0.5032062115596838,-0.4774380472724017,-218905.81928353704,0.4912865589299171,-15.540137712895477,-0.31675714109591047,73.43409694909236
577,-0.17493553761163833,0.023900952612775667,-219994.15436649704,0.4908210711555891,-15.640321163304295,0.9029258982002647,73.39448646189798
578,-0.015050474705680649,-0.8097251279895828,-219923.59564188294,0.4912741929842297,-14.490041384726858,4.175515945493045,73.29966502649476
579,-0.857321563405368,0.0938207891805144,-220067.3516540897,0.49107509699013163,-10.385047923296666,3.3460165464286815,73.27795175440812
580,-0.7403590736457647,0.039296611385748026,-220141.35090032488,0.49118204829708084,-6.947526911032164,-9.671893288148448,73.21187576936077
581,-0.7665829443342895,0.08100743437263569,-220619.70592997025,0.49129524663344676,-16.369727596056265,0.31649831504023984,73.15844264576074
582,-0.6178234738210815,-0.2860197613467489,-220661.57342359523,0.49157581609203116,-15.845877399762633,9.252589411368131,73.1206741007302
583,-0.7927630105962185,0.082909732674318,-220800.44330058075,0.4916888164373444,-6.738276939039812,3.244126993404733,73.04869173640513
584,-0.8676915979844219,0.5836014080167244,-221355.18816598057,0.4912988190332574,-3.357131778726993,-15.263403562194554,73.03993811140806
585,-0.2650826769480941,-0.39661808469643817,-221683.94713268257,0.4914641365236563,-18.67329591227044,2.26460554899021,72.9016403776314
586,-0.5240673884765457,-0.29646019385178624,-221730.09727457294,0.49130410700128085,-15.890539220452924,-2.7939070588331996,72.89177251289749
587,-0.923102698489388,0.49431064967818206,-221972.48899060077,0.49113399246073197,-18.65395844484153,14.63172625762784,72.8713556950043
588,-0.32556895393116847,-0.1283480473900419,-221992.19339903136,0.4912067733609607,-3.9550924834428707,-3.6133833046664514,72.83574203256256
589,-0.5515346462238654,0.2746672238133504,-222243.77716126366,0.4909744416017782,-7.521461489278157,-9.422308221790917,72.80707218576408
590,-0.3165937615380208,-0.26518496953477383,-222755.2694737174,0.49047743573201386,-16.954306608782964,2.0664437945364202,72.71140154090698
591,-0.3049249927911413,-0.41950810157639684,-223682.7774340981,0.49073595179604634,-14.69528057439218,-2.936314178121868,72.60677901208376
592,-0.9439758055661003,1.031849560874568,-223959.18559914725,0.49061917586071646,-17.514185816916832,1.4179835022001164,72.58767388891776
593,0.2389138729249897,-0.2918996682308216,-224148.04916975388,0.4902747143652011,-15.785144625122784,-1.6003482219553882,72.5638165759473
594,-0.08498400500660672,0.3027079295932598,-224161.00302196198,0.4902596876453824,-17.204782558938643,6.622469747676836,72.43977935215949
595,0.2358311060470979,0.10383502032314101,-224225.3101725178,0.49022405514866313,-10.092534131817422,2.473838481913636,72.33696580711127
596,0.3040748120805853,0.09802946014807878,-224224.25832018952,0.4897467874718762,-7.944573461545505,16.23248721112006,72.26091742731602
597,0.20490889794697134,-0.10736895131144497,-225437.68921314593,0.48957121934559805,8.3230637021409,-21.62891116770978,72.19377403110578
598,0.27467876112622563,-0.9779861204992174,-225412.0354372168,0.49035308106684206,-13.356563488247971,-5.162882814862586,72.11125555515272
599,-0.796714978938587,0.21158549287730866,-225665.23066340777,0.4901020177103213,-18.447777684997842,4.210698417400942,72.08390447389719
600,-0.44009085140121584,-0.12584898555845758,-225799.59244914766,0.48999714239479497,-13.787262824970064,-2.346593936867006,72.05506205862186
601,-0.7317322970558378,0.5187576581680051,-226339.20759815825,0.48980986622370987,-15.960863043180272,13.754060390773548,72.04268397384274
602,-0.21251493891058976,-0.42684824211835504,-226769.77428420613,0.4895153593128411,-2.2355996714058133,4.140393132642553,71.99090375800067
603,-0.38289917761053915,-0.3850987252817446,-227536.25001413407,0.48939938595561544,1.7708428303496884,-10.912584653155687,71.95804937803379
604,-0.7351236462094555,0.9903781996278402,-228420.43759378028,0.4893036359058238,-9.099583931503153,-9.038390332603347,71.90119674302238
605,0.2060908291486343,0.8324884643332439,-228521.97263744342,0.4898954829725663,-17.830822150780563,4.623776581390861,71.84138563732887
606,0.8029226633826406,0.12007001740351786,-229393.630944953,0.4900979081058564,-13.05499046607498,12.537356135778179,71.80563688135777
607,1.090454455491338,-1.129940790927632,-229594.6997804683,0.49071872298471786,-0.3419707537750093,0.08505359023392312,71.78596952569485
608,-0.12095915411517605,0.05808134686334335,-229627.94863450524,0.49067984528056124,-0.5183881931037677,-0.7337510651041482,71.74806206552954
609,-0.1588887927647717,-0.11147069784026174,-230159.99467072153,0.49045297769040197,-1.3941291617787228,-11.939129848045239,71.68152507639519
610,-0.35647410112997713,-0.526986110517077,-231471.51038832334,0.4908075114825172,-13.316386798597964,-8.629918917553363,71.53554913983113
611,-0.6899654823278,-0.7228188320400977,-231323.65763832149,0.4919275228513071,-21.560050342912007,3.3869881384595213,71.51957205402007
612,-1.6030062175625914,0.49423270931514307,-232876.8425267085,0.49231765643414327,-17.886944774572402,12.223123064416408,71.47790074560906
613,-0.9935606370540608,-0.46994120740645506,-233033.86321664898,0.4931581096444129,-5.461655372359447,2.8403289796877624,71.45678224737019
614,-1.5782103056260408,0.08222983350860802,-234626.6969971313,0.4939084908144782,-2.7052035305590527,1.3992164538694136,71.4412618816093
615,-1.4104210427448483,-0.4404741292109047,-235084.49825395038,0.4948986981213392,-1.1885252959324035,-9.253070980924054,71.43623731541747
616,-1.5651240427933553,0.03168203625665522,-235898.06810105123,0.4954464161702818,-10.499572653287501,3.968714060039249,71.37748655132494
617,-1.4696433209676525,1.3450929743168174,-236975.7217843892,0.4962790951240522,-6.466352507398967,-1.1902841955878207,71.29492093006041
618,-0.2977189343610983,1.0867500359935263,-236889.6152656705,0.4966246786502592,-7.466810876669726,-2.800842722683325,71.1831206084067
619,1.0066058433766107,-0.37351211813681595,-238158.3435232009,0.49646382869287226,-10.21112338887735,4.808613321434071,71.17297258861598
620,0.41454840568794554,0.5740616657244526,-238139.62762734553,0.4969621536423557,-5.245759785594271,0.576256055759475,71.12769601386908
621,1.069186811112743,-0.5341583338633914,-238369.45795733476,0.49714795665655215,-4.531220613104639,3.5460988587019653,71.03519455632544
622,0.47521971936958946,-0.04715382480962815,-238382.43136093038,0.4969471316747362,-1.0054147912662517,3.400243617461291,71.02921804059596
623,0.28605141867979,-0.1754593830018764,-239018.53959012203,0.49691520259325,2.244743941720279,-3.705514987446398,70.90666953526231
624,0.19723013506447976,-0.7379022461512588,-239001.4135348911,0.4958902099326464,-1.5405745496011034,-5.813117686689573,70.74776589358412
625,-0.7471445557921114,-0.03584327782780228,-240877.85250584115,0.4953829132598459,-7.373831323468257,-5.028199239963855,70.73656127073619
626,-0.42361273743287886,-0.8457214270582697,-241458.226714259,0.4966783565882158,-12.314263239500699,0.6424515824059187,70.70786724252785
627,-1.4835520851868191,1.0828784091175214,-242050.12051052117,0.4971824234127289,-11.553010445770932,1.1101879388747915,70.68128209679212
628,-0.4614470640237316,-0.17158089019666278,-243045.4231274083,0.4971484484883471,-10.16979680973691,-1.0413346719477619,70.59922222519424
629,-0.6545090147324311,-0.6237622362926509,-244071.1926412078,0.497856391823142,-11.208108980974696,6.910220869522722,70.5845987053398
630,-1.1741197071438603,-0.4909558826543108,-244125.0546494055,0.4991163357347297,-4.15645904829869,-1.8820895209829043,70.56770144600324
631,-1.7333413878014927,0.23568660526945528,-245044.12433936883,0.4998068954625418,-5.932118150083417,-1.5130719829354753,70.53289688864301
632,-1.3715124638671918,-0.1327020309822522,-245079.24884978787,0.5007608847605375,-7.22159147748172,2.9455835325604505,70.45897739201341
633,-1.4228063486670306,0.3848235379624505,-245182.98876202837,0.5004655631564556,-4.455635391302503,8.540723053782248,70.44875433215003
634,-0.9976693133682281,0.5853750252121639,-245271.75213722343,0.5000304423577725,4.162771087811413,-12.174662531934937,70.42640048147601
635,-0.4307178780792225,0.44061373351502753,-245255.62134776358,0.49914650024378143,-7.940053483963475,0.35694581208115583,70.29936990808982
636,0.03141136745624917,0.0634361123055122,-245269.9007641257,0.4988301828457321,-7.7696734603742765,5.873481361139128,70.28576424996594
637,-0.03067063252377504,0.0513963865165073,-245698.09896960904,0.49861075968085156,-1.6185330027057185,-11.985994331656231,70.16439329701545
638,0.20730526645575104,-0.552519251296101,-246006.2177218102,0.49879575793386255,-13.707916927000579,8.810289353482311,70.09608678164217
639,-0.4202836824437702,0.4930240798599006,-246008.4654289797,0.49880622085558224,-4.398576982215808,-5.483239946854469,70.078008786001
640,0.09236010942546818,0.06841338702378474,-246021.31440232781,0.4987272452903876,-9.885045540035705,16.994858762081112,70.03386730031255
641,0.15196894738563763,0.03795104870010663,-246026.3374256363,0.4986957268761479,7.028911140822011,-1.31928719206598,69.96856815703006
642,0.19928898978534482,-0.02317085019485443,-246045.77761959963,0.4982810252383058,5.509925766037673,-12.002434185968614,69.85181596864378
643,-0.002893880376830832,0.028419359815216122,-246919.70027955226,0.49826532442714844,-6.597528375298573,-5.1789797316797905,69.83618930120035
644,0.15001265499358,-0.7922648416623777,-246869.7995694815,0.4985703726034859,-11.416538587308853,-2.4911425969552767,69.7803818645049
645,-0.542513796259424,0.058626395817795274,-247147.81668056027,0.49868589977239103,-13.649189701549794,15.33350907024169,69.76928774519963
646,-0.5313693326523458,0.628550047206729,-247201.88421058116,0.49876918239499246,1.6530133013640051,7.488285860924921,69.73207373293623
647,0.04898934871702977,0.15353932887823796,-247250.85349361534,0.49832803283187527,9.003024820212431,-8.01718858851267,69.71115566155511
648,0.3023231637273702,-0.24519154661940312,-247422.6780496409,0.49768317451063293,0.9572214934258498,-10.3416080025368,69.68245405882053
649,-0.1892693674694842,0.27861419859114284,-248608.27760047684,0.4972063413083365,-9.277349933788772,5.6279710144134905,69.67251237427163
650,0.1650507479332456,-0.9015409245274744,-248783.53089613037,0.4973097610237494,-3.683660510505994,6.364634972474985,69.62172296837856
651,-0.8279716982634697,-0.283323653241943,-249744.9271832946,0.4976584903855335,2.8187956320825767,-6.1775574757825655,69.55369940725527
652,-1.0144255169845904,-0.45150878320003396,-249805.86131313653,0.4985041875753384,-3.669610579350899,2.9349262200017705,69.51309476057575
653,-1.4103982197207592,0.16603196964070666,-249908.66608752075,0.4979155385636491,-0.5606281410375761,-10.82483655542498,69.47972757940293
654,-1.0926093288850192,0.3917212906237151,-250388.8889213217,0.49809036342590823,-11.206500890022578,4.702654324774626,69.44974883239574
655,-0.7438620573573953,0.8637387287423264,-250463.30806808593,0.49815908454446495,-6.572871740463169,8.357732002553796,69.31220825804888
656,0.06521091986240811,0.2492727905950866,-250493.11974675982,0.4971032364763017,1.6691165330777231,-7.736606323339274,69.2823481732201
657,0.23157673675509755,-0.25982151646900625,-250936.1964057162,0.4970440887852922,-5.714803973883565,-9.006121063201645,69.28016235794195
658,0.06749326877833246,-0.5848139178838772,-250905.82015285385,0.4968966203412274,-14.664283546590948,16.39631548862214,69.26963042547041
659,-0.5110067903296925,0.11546061554221576,-250922.07620021724,0.49665967964744995,1.786355098931164,2.881928330908147,69.25635446575788
660,-0.27238803296039227,0.19926782614550764,-251438.08553018767,0.49658144114554986,4.570993150922356,-6.330989851877857,69.1955656892367
661,-0.19440748780326952,0.65416677918586,-251440.14840447984,0.4968477209588676,-1.7351947970349086,-2.352424816536454,69.18813227763422
662,0.5015718460267115,-0.18034954756675675,-251480.37254181755,0.49604742636080945,-4.060084242980516,3.3544431045140684,69.14964878798168
663,0.20320816436426048,-0.03614525421103826,-251760.10287405987,0.49582596736361706,-0.7548354239077687,0.0827655033908582,69.06747029456601
664,0.11150394133359769,-0.5158345766468656,-252321.26490502228,0.495683639716868,-0.5811836968065017,-3.23121151051904,69.03353368324323
665,-0.3804092962456982,-0.5722637852056693,-252517.22025383505,0.49586155325814846,-3.856174502767928,3.269340273771614,68.99321511823634
666,-0.7635110567056814,-0.17057477475089788,-252847.82762979914,0.4962390463004064,-0.5899607806752323,-2.777178951814502,68.98479111412404
667,-1.156160879537547,0.8351313040782642,-253801.41206875088,0.4964101891036627,-3.317976724334292,-1.2155746222557982,68.97740687331721
668,-0.1937842919791131,-0.48859465358104276,-253765.2355153429,0.49666824291510636,-4.419728592340888,2.3525556648116397,68.95910047221616
669,-0.6346831625690484,0.08967890793412259,-253804.21732842937,0.49666261447950166,-2.11320710033451,4.332254086617428,68.91283821452862
670,-0.5191750705705869,0.34664850700337685,-253880.38870065438,0.4966833296941595,2.2141619017778917,-5.023717609899851,68.82277450184908
671,-0.2625554705376794,0.3005932031731952,-254040.79365217232,0.49592395474595746,-2.714434733249518,-1.9717024998617978,68.76444348498703
672,-0.10981605792831789,-0.29750676385299185,-255558.04731859066,0.49567106936122746,-4.716375499565897,6.818753988293924,68.74097466520713
673,-0.16509903173408683,-0.9292027195626661,-255532.1503704939,0.49601936868181545,2.14994408827574,-3.34138759618323,68.73114608867363
674,-0.9867924973819789,0.5592253699537263,-256415.09656036025,0.4954395933049088,-1.3149502847996706,-0.12748908406074078,68.69583863119092
675,-0.36126733958916546,0.994443923644358,-257562.6118688251,0.4954388293326518,-1.3911308685570978,-5.774008156598029,68.58776026856283
676,0.36977506672665145,0.8129177515340859,-257833.53886797198,0.4959273339473627,-7.262294833360188,2.466917441394999,68.52367592915108
677,1.0918788929090315,-0.8619560824340605,-258989.03343086614,0.4962451578906718,-4.366669301008792,-4.82138609877775,68.47880981243345
678,0.3149080265531479,-1.085056907222563,-258973.65305136246,0.4967647584377395,-9.135701233150806,16.073289150708003,68.36000580969782
679,-0.6399560368830642,-0.12333941503478618,-259222.71238832825,0.49672201290837176,6.866302804393262,2.3951116487984594,68.33923216131869
680,-0.8755570999772705,0.7052085715250414,-259428.4866317996,0.49684728583632615,9.070701354403122,-9.737987192859569,68.29958458474223
681,-0.13893062268548337,-0.0698802992606952,-259444.9966854596,0.49674901243976277,-0.9199804711505905,-8.534366014277662,68.2839689969783
682,-0.18357224673917233,-0.04938771944373188,-259443.15068351492,0.4962444719628421,-9.177399251536533,-6.056886016378101,68.25655785543194
683,-0.09733779576036973,0.08963674226586754,-260078.88127952197,0.49614624873328544,-15.157734994796243,13.671608654442974,68.15744999157057
684,-0.09406543118176755,0.6809382169349314,-260099.660588346,0.4963730620130764,-1.2006269986124516,0.9564164127756778,68.12224346941511
685,0.4814761456796163,0.022053501615948323,-260315.61038665083,0.49613536208013576,-0.1955851834125536,3.8750708447488496,68.10147510867586
686,0.5718779186601376,-0.5826586083593244,-260324.0554275231,0.49586088083026636,3.6067610138999484,1.2217889737537473,68.08994840980708
687,-0.04683815774497334,-0.04361081438945565,-260340.1139908245,0.4957477042406956,4.668929629080374,-1.7484560948982002,67.99000534803095
688,0.05899966905269241,-0.07695561438336401,-260936.03606183818,0.4955284265990769,2.9371289322324974,-7.344342062926729,67.94376058323799
689,-0.1038785103633373,0.6422547817468778,-260979.63354740682,0.49580689809565603,-4.41378409247392,1.9954142758527582,67.90702858666714
690,0.5478493005402619,0.03231901354298339,-261030.21830193244,0.4958253452263298,-2.366816833999689,2.411274763138611,67.8274214062718
691,0.5659484577457571,-0.042527348517148345,-261064.13540315317,0.4959297103916105,-0.11721480934487276,0.8168186989175024,67.80516010775219
692,0.5068117879599155,-0.07506183910744946,-261080.61229622518,0.4951257196157995,0.6012013179759599,-8.960293941283766,67.76862235323185
693,0.5466491225863895,-0.09423428348767027,-261769.58977646858,0.4946685526099767,-8.342713450480618,-6.106657456485459,67.6153446885948
694,0.1407347060389522,0.5004158926641287,-262933.7481350391,0.49406210772456727,-14.125274746701965,3.2224243993186565,67.51641771089042
695,0.7341295901536041,-1.0730103007945635,-263003.3033081042,0.49454648302384585,-10.937272144948656,14.69361083583384,67.46190504421118
696,-0.313893904833209,-0.3357559920103489,-262970.73804471735,0.4945602361101229,4.105017102987455,-11.362388027525444,67.30054197538644
697,-0.47653457037566793,0.10092472546823372,-263779.0193396068,0.4945260024537011,-7.009205076611236,9.78707667327021,67.27605713609783
698,-0.37619195058439203,0.9007407503992677,-264358.2547993263,0.49431573578224863,2.510568104449303,14.564535515832198,67.26201160739008
699,0.42271390295692857,0.5397733151928625,-264321.87869200326,0.4948895659097907,16.994558905184856,-14.81635155470221,67.0883160914341
700,0.9857263104742069,-0.2806713102918612,-264406.3771811013,0.49500782672465954,1.943789220318411,-5.850202904077629,67.030711016462
701,0.8419822490605008,-0.1420302116819976,-265628.58525394835,0.49513269336551635,-4.074836023002988,-1.756305464869145,67.02465387094604
702,0.6167466495926782,0.6236224073599923,-265884.43984974263,0.4958878427013047,-5.6365011140759815,-4.741017344788582,67.01108898639812
703,1.1827172711263363,0.07571685882772483,-265942.16654779617,0.49639021288067253,-10.177481375037154,4.742126465373721,67.00184328502993
704,1.2674302745339217,-0.2901938654141396,-266134.0866825397,0.49674229804390085,-5.330761803895694,10.384711061301763,66.97597845109607
705,0.9534280085147928,-0.10799113100082713,-266250.53430604434,0.4967310408887447,4.990680119365102,0.22052496872157068,66.80759539208428
706,0.8949525652221415,-0.07982053704450498,-266713.54298021796,0.4967153991979365,5.29022132168038,-5.974302794152808,66.76485270195533
707,0.588783051185914,0.23305124301560853,-267164.94546699757,0.4965569165608604,-0.7208501595588694,4.210280414281581,66.67109406045432
708,0.7197185662708454,-0.8404623442880863,-268360.37145682954,0.49602756975730083,3.437959832729397,2.078299163518908,66.64917337862235
709,0.19954809872135193,-1.0215593488271395,-269107.10208602314,0.49686125295036015,5.192259491256208,-2.652074683804625,66.6163411754005
710,-1.0680917443076627,0.979683820382079,-269792.91334031045,0.4967120683593155,2.4562403567369575,-15.025840429859755,66.47527503225523
711,-0.17783003452027585,-0.3303118504236884,-271102.48567858915,0.4964124680716696,-12.588844203371277,-1.548554350500087,66.4394227541836
712,-0.5002279542203887,-0.8235962311738447,-271910.5276351567,0.4973522862133341,-13.718839963291686,2.253317181916074,66.42042288705277
713,-1.214400944661446,-0.44710444445020214,-271904.70412427513,0.4985157860927749,-11.266180212279929,13.261844982227126,66.41770622987508
714,-1.711278797693268,0.3263549018510943,-272594.73568692355,0.49871965895492965,2.1488686820672274,4.66093846207088,66.30233790800366
715,-1.3296941853341158,0.00180710255546912,-272848.79614079016,0.4988823366401434,6.965742003392332,-0.02739791438237904,66.24236955413102
716,-1.2726721858100247,0.13182151848664958,-272952.8161054858,0.49939512580492534,6.602434579217757,7.917889717151892,66.1161352275753
717,-1.0595474202850101,0.28285693900386044,-273031.15739502717,0.498740765493236,14.48535136095776,-11.518652997152149,66.06050300882995
718,-0.6719572099513489,0.4813132349247567,-273483.59085761505,0.49843291911954063,2.657421465510452,0.14947546609515006,66.05962734707397
719,-0.1540421722353351,0.7011260902809218,-273966.3470507425,0.49820846850077916,2.7090872239256774,-7.419135201019294,65.97289047918784
720,0.22745808422386168,0.5136398510099769,-275447.1233449482,0.49807662465266767,-4.906724369722331,-1.9993228912047014,65.94351235541141
721,0.8385822250038335,-1.2570281563695747,-275777.9337150059,0.49868601915490407,-6.48164451773334,-8.409168962180983,65.91908548115414
722,-0.42893811891190115,-0.4317179465441993,-275913.3140091861,0.4990782224988156,-14.711593878334542,18.28264981702565,65.91903878255503
723,-0.8493160001664298,-0.08999816491535362,-276044.21911521215,0.4992489727084534,3.604941573028527,7.157486508275791,65.91594783282592
724,-1.0109441396494874,0.045412322084963375,-276772.59963157756,0.4993158186244134,10.60509119696734,-4.838837450521573,65.88924469185068
725,-0.8250048400635236,-0.32083277216960304,-276729.4653367728,0.49970049659084925,5.628937543456486,-9.722529743497404,65.84398597810015
726,-1.07441486982477,0.39046558216330063,-276890.3891088242,0.49992616269265666,-4.031807030075688,0.09126162156747872,65.81664987611029
727,-0.7548678394240751,0.5958200747998582,-276967.7276224648,0.49990397212105075,-3.849167774284935,5.98586520479468,65.80288235740885
728,-0.12534979034087473,-0.05018386624141968,-276978.0110552348,0.4995551137299094,2.0849038345385016,4.056810895966104,65.77777401433259
729,-0.26738690539391585,-0.0038009047311604316,-277369.8731052422,0.499554222761033,6.039628063212129,-5.348502132768658,65.72407834488304
730,-0.18496961687558747,-0.42165797377965825,-277361.35415984667,0.49906457489364653,0.47442659294046013,-3.2144646870520064,65.65806119332375
731,-0.3426020725480045,0.11491500022590306,-279556.46160320094,0.49903156473148197,-2.7679465960043945,-7.890065560424797,65.60974143957756
732,-0.3442063343898654,1.3464730194282044,-279733.3451278564,0.49987434692338656,-10.431607454998716,-1.4251888662544479,65.42208467886866
733,0.7815133148492525,0.29660611585662155,-280337.2400558895,0.5001938743221376,-11.612644356275684,9.747805759056934,65.41825289778356
734,1.4346298746724537,-1.052978726301788,-282858.3519880016,0.5000954416485296,-1.7733589299589563,8.501229296475927,65.406437094544
735,0.2563228892733467,0.9470285889561763,-283222.0419917729,0.49974953124584776,6.676284931516499,-1.5247437655419818,65.38241291354399
736,0.7933162469559507,0.25979069805282484,-286321.5087612713,0.5002943558606108,4.992594988971823,-3.81596047978274,65.35241297718846
737,1.3330506270367948,-1.8576167417110696,-286434.3794804187,0.5013610349877776,1.2151912740700086,-5.186646010805533,65.27604841253991
738,-0.5341720466085244,0.08497870255637285,-286505.9833685205,0.5013541034900111,-4.060726580310712,5.825085751224179,65.25478727387004
739,-0.4667832077687576,0.36218531479136085,-286554.411867448,0.500672284398622,1.9140269344647716,-4.587355836918161,65.2172819368324
740,-0.12886318056233032,0.11599887762637201,-286589.8513007022,0.5004094788451066,-2.771006478163349,6.971284646933447,65.1769346194382
741,-0.005892648634181874,-0.11417828163479599,-286598.02530716726,0.5002039508943011,4.136972854499018,-3.3990843862191618,65.11913480283188
742,-0.04494504312881692,-0.06513632836396933,-286714.4777254751,0.5000860662060863,0.9698330329497582,-6.9194907493538205,65.09627751394898
743,-0.2156658590963365,0.3213243252470953,-286841.7211898595,0.49989567479442565,-6.118775166142868,13.639286222649503,65.05265185893936
744,0.28106336844054847,-0.27027451661615354,-287387.29923090426,0.4998678562885942,7.423156329195731,-6.858174457299639,64.99812206138701
745,-0.18065516015996538,0.5721472883574761,-287615.18071002804,0.5000743569051833,0.641456843042663,-9.5710507513631,64.98180774700222
746,0.523675286082756,-0.4574523762298302,-287769.0613612236,0.5000612027796862,-9.007321133879163,6.587433721696369,64.95583505179654
747,0.037691295492672944,0.2148099721109447,-287812.15084153623,0.4998298831765872,-2.3798346339818033,-3.328596755345661,64.89114683781072
748,0.2364035187372476,0.10156282445179815,-287819.56479174155,0.4995514317950491,-5.54828370319142,-2.7973215821574704,64.77420285913631
749,0.45193518945037797,-0.041468043936660315,-288440.2984950273,0.4993247781279718,-8.123480436980707,5.0325130822559085,64.74593886166076
750,0.4204156301482479,0.4906132127070222,-289032.90337518736,0.49926025236993127,-3.206678593334016,8.798082443048111,64.674484064412
751,0.916483562860893,0.3860832118136265,-289605.41435331665,0.49895660137435205,5.582434567458982,-8.971288143950122,64.5665872501984
752,1.2241929349779432,0.21210395295858575,-289697.74430038023,0.49950740225267115,-3.232969221306138,-3.514298208451678,64.54139251202247
753,1.322023719799866,-0.24748864696388173,-289815.6436423581,0.4999270592644158,-6.831673900503233,10.372864163988067,64.48246255868521
754,1.1052486274832658,-0.6669823453748707,-289866.6865777638,0.4999709103458024,3.7915530825648442,-4.021291991082328,64.47813240770168
755,0.34581096742650436,-0.19277148731439858,-289997.5980523947,0.4995768354486478,-0.3249820093717192,6.743071277769205,64.43249399355514
756,0.37606356927622925,-0.39625802667302423,-291042.549173676,0.499566197778718,6.3811820379542645,-1.7234823615293684,64.41176085746287
757,-0.15627197842867319,0.8153870706250554,-291109.857954877,0.49988028722922306,4.588576154812186,-2.8800693643333544,64.4105129040237
758,0.6563708829767015,-0.022847204615048633,-291125.49055153446,0.49962123099750705,1.5672558820421085,0.7090409915229717,64.40737785493732
759,0.6380059775295828,-0.16388283370961765,-291166.8005058313,0.49943733658654305,2.2539330441336354,-6.127941311757371,64.35466369419287
760,0.2700762536882952,-0.053744363331908296,-292146.56656370196,0.49937454633073514,-3.852963498859239,1.3636208479113492,64.29624870438343
761,0.3124585213104468,-0.9193819775080635,-292110.749791858,0.49964114738635007,-2.3139472477205887,1.2428476619615454,64.20435719829517
762,-0.7616373668525523,-0.12885476947944008,-293444.93608470756,0.4995113454909082,-1.0829741807070825,8.382244625307932,64.1457308543792
763,-0.6472757113830687,-0.633890752694333,-293430.8992114833,0.500232841032461,7.260918214790587,-1.151902619837797,64.12517693372786
764,-1.3238901878219531,0.699430962622345,-293640.6136514645,0.5005093723950012,5.774154735414483,-4.267916593574192,64.10723468442615
765,-0.6720316792138484,0.3270760207817463,-293874.6763007876,0.5003923523175166,1.412103127970843,-10.971564852063386,64.07929234422427
766,-0.20378033027943052,-0.17512626554864463,-294024.8359160095,0.5003349122613564,-9.545000220264155,-0.032740245512119515,64.04706300916271
767,-0.36277838142410035,0.45611258798937254,-294210.4950394223,0.5003377322848824,-9.355262620390551,-0.2455589668982463,64.01059988337748
768,0.02299676923781253,0.38644339631770835,-294194.39142608125,0.5000735580134529,-9.409951967177298,9.021753107901247,63.99676508099305
769,0.25445860676987064,-0.16289072905540186,-295148.39181292406,0.49998582049251256,-0.29651741153630146,4.812086895770011,63.986732621514946
770,0.25361788606400243,-0.8773704349198788,-295132.31671327556,0.5004476360073751,4.648154308772108,-2.208433560659321,63.95795326156523
771,-0.6238068129848794,0.21777685934033175,-295175.4297722746,0.5004965118406278,2.376686681724189,6.365217723579667,63.95059026490134
772,-0.375453194615398,0.29011243978661794,-295236.65401367197,0.5002828483563265,8.608251561608645,-0.07610694685666614,63.90707350390752
773,-0.15782399955954385,0.2661160341963845,-295303.8337022548,0.4995632411059496,8.33111077110749,-6.157375079024633,63.90283453521922
774,0.46118023608192105,-0.22404251833632216,-298778.7121927669,0.49940943432839785,2.069845611845564,-5.166125260771131,63.8917094838256
775,0.023059114591873903,1.4284971010887302,-298707.0445521691,0.5007295013855803,-3.0737437792716205,-1.0571516852019665,63.81581469099401
776,1.365706032224417,-0.01152436417186875,-298764.60590447875,0.5011362437267343,-4.163083330249006,2.9070179209396034,63.790419639634344
777,1.2113383824971065,-0.6288461694569083,-299529.27910099353,0.5012114088001433,-1.2081930495085984,-2.1638382813545274,63.74972527499219
778,0.5630204674404973,-1.0015438358370454,-300004.73225331906,0.5016364926517455,-3.1427151809430987,-2.0082074464637243,63.7424490229931
779,-0.28681536950174813,-0.5818942830739717,-300010.481971764,0.5012780890585995,-5.215038962109458,10.77611847135921,63.72015174987627
780,-0.8237791964120376,0.5066107834417656,-300339.7921965255,0.5014124247085968,5.499053060369125,-4.604184537105753,63.60468610325742
781,-0.4192968819465689,0.6126661634663466,-300428.5970434351,0.501443720402104,0.9421786340189863,-6.062740195565874,63.5960144794141
782,0.30242281336681265,-0.19089689639195712,-300597.66992754233,0.5008963787299286,-5.115548199325692,4.7864213979009715,63.5500665652417
783,0.20907119666607207,0.2633149554180959,-301502.0556043943,0.5008044733651262,-0.2938275245139388,1.9007281759690213,63.50133824046696
784,0.24939159093066493,0.6602536330565276,-301638.6602959025,0.5010583206485686,1.577478146483503,-1.4498450735478619,63.45489894258566
785,0.9465125834333856,-0.6339816706268177,-301735.6987243901,0.5012158171307902,-0.03372706590645033,-1.0322655618764847,63.447400207446385
786,0.23390168752203475,-0.3326794009316636,-301983.1576881952,0.5011547912740271,-0.973538740264528,-9.41602077623622,63.39684366537185
787,-0.006403239097082972,-0.4344159864656313,-301965.7922151723,0.5009485415571656,-10.087812652581826,6.936983151307591,63.3959534247848
788,-0.324273291259189,0.2082940533384119,-302601.6203506932,0.5009389664223791,-3.184366319766024,13.356899588018432,63.39147308518043
789,-0.33013232012155275,0.7382718053196615,-302981.3239805231,0.5010338991529881,10.065116423133171,-5.826617886519843,63.33044659203185
790,0.5708818754107058,-0.5566191414049351,-303187.0005430986,0.5011041152287744,4.08806188271212,-7.893808298682444,63.32773899841524
791,-0.05611046901921475,0.2588316639042474,-303187.57856344874,0.501034878109987,-3.7253254253880317,-2.7911600027802415,63.301436899110115
792,0.10668345537920366,-0.044631773223083065,-303519.3613472647,0.5003818699144755,-6.37331338577265,7.959864159371172,63.2797627883716
793,0.24113961477389037,-0.5135393517810298,-303833.9752098213,0.5001494536210093,1.5055324382896653,4.051598048820008,63.2446266800371
794,-0.45333888513109727,0.5046552014311855,-304186.36212163424,0.49986729432273425,5.401451198907136,-5.507859439274814,63.232115371677885
795,0.02300378253571478,-0.41535748181927434,-304656.2738343028,0.49930202173715227,0.03184367902834105,-8.723375394173615,63.158222545914015
796,-0.1257268261709305,-0.4961132075803891,-305542.67755067424,0.499127702240842,-8.829854388219747,10.395872183220451,63.044891302611084
797,-0.6038512512475608,0.9737339640953285,-306413.94670208084,0.49925312132603017,1.6803944396219461,-4.696185339601491,63.02209422074408
798,0.16011868480717412,0.7817977336274728,-306537.4966086,0.49967161198719184,-2.745753414121589,-1.0666049826897308,62.99988085920465
799,0.987548984730626,-0.642258700964682,-306654.89763794374,0.4997441814448657,-3.8435974951987886,15.039994040622597,62.9849065959805
800,0.5350062314257378,-0.32082232471492983,-307943.7564358709,0.4992409812989653,10.998973556033633,-2.3882846726243834,62.92047005445309
801,0.05366874390301321,0.8091456723084205,-307885.30852656515,0.49947914612584154,8.387577655833963,-11.814873146780041,62.91432544947525
802,0.7665490057359875,-0.14457681154407553,-308134.2429954044,0.4995471375054797,-3.380380844863257,-5.927922725087778,62.90083413369497
803,0.7801500430319739,-0.6620200305258175,-308543.0195211629,0.49948636845691907,-9.267674712974578,7.5050043998055065,62.85388939975012
804,-0.0926947627029591,0.3565817571674364,-308990.24936386634,0.4989516754255331,-1.4194929440344026,1.2219721287187473,62.81097349782004
805,0.3851809726545313,-0.601677886794751,-309000.9981348202,0.49878520944856464,-0.18431526397078263,10.747633054356713,62.79633980465018
806,-0.06873210051750864,0.1102281454189181,-310055.2749161938,0.4985962188077653,10.315348158077706,0.8909381757887206,62.696588826071384
807,0.04921473857967309,0.8616860701589798,-310875.4229223481,0.49911484893004776,10.79940709355772,-12.846012568281399,62.693089452573865
808,0.8509036395665633,0.5682745948307282,-311021.7587585093,0.4998096391654281,-1.97987537099803,-15.455279722091348,62.69208316082446
809,1.363956361157423,-0.04626050940012405,-311108.8474050223,0.5000249998471209,-17.174528680020714,11.071408585865088,62.619673835488335
810,1.124166162901684,-0.33879671347193674,-311830.6614871707,0.5003295522263347,-5.669457335385692,9.868156492395018,62.60235779084822
811,0.8509114343437599,-1.0427255210257698,-311874.79419998795,0.5007151224172157,3.9015990156221303,12.954206364332686,62.56674851724141
812,-0.11734797969716207,-0.26763945491793906,-311947.3752572519,0.5007561991384306,16.782388116857916,-15.53063797325267,62.53218204779361
813,-0.4134252457484551,0.3720079263473398,-312004.6955239707,0.5005456530822628,1.00676897478772,-4.63680465126973,62.490305687927986
814,-0.022598838473898028,0.14603257256809965,-312034.275875955,0.5001386227060438,-3.573403594257564,-3.508742882410256,62.4807111850169
815,0.2338459932150952,0.10370232530879127,-312658.33620002266,0.49974869468667005,-6.970056856788956,6.802242852409413,62.388178868573426
816,0.3022131515876134,0.5496356763751176,-312873.51964667137,0.4998131166994084,-0.2837178033571517,3.683646728269746,62.29599343867954
817,0.6449939710867917,0.18370452549835725,-313389.8425501899,0.49938550508178436,3.425118179427921,-8.797710348781985,62.09228194038136
818,0.8082656737987737,-0.9076257612936259,-313895.260811269,0.49956611571227316,-5.469985605467259,-0.39818656858156487,62.04189482271163
819,-0.09330780581660691,-0.6791787161205041,-314073.1801119573,0.49960010788263215,-5.777868346984895,-2.47893035522223,62.023330647016174
820,-0.561366449889132,-0.229884223422821,-314649.4868383764,0.4997910393483028,-8.002786157263671,1.1623549916656246,62.009661960363545
821,-0.8975381233871415,0.9269141264883689,-314757.34483500774,0.4999819448977304,-6.712738076412564,9.009641656067437,61.98574198067402
822,-0.07031357552790461,0.1201802881387348,-315213.2842986544,0.499239741538596,2.317292052810068,2.4957785176972003,61.96641591468833
823,-0.03535437743115499,-0.5660294796398435,-316399.6840504625,0.4992645278438472,4.693890505628489,-4.701645727170564,61.940398939769956
824,-0.5504450049410692,-0.7770730570009636,-316743.2093820725,0.5000600711193651,-0.02566627685918456,-3.318829174449677,61.90340863686806
825,-1.1911260991237285,-0.17602526493472936,-316746.59501402127,0.5006882156563995,-3.1395086307439395,2.5461997061126627,61.84965748811272
826,-1.288069715448711,0.6148047011336206,-317058.3941840854,0.5007522078638862,-0.6507874963383629,9.56505669514074,61.78889531837809
827,-0.8961104384352654,0.7367464760582447,-318189.4636032675,0.500878937124011,8.872094342630996,-3.118562231459649,61.78162581656893
828,0.013435103887613375,-0.7024026683322108,-318201.5638019972,0.5010165558357139,5.600330226129203,-5.455339419980345,61.77662090455546
829,-0.6167736728000913,0.18819250105356167,-318403.9552855703,0.5005656838126361,0.12316972082934313,-0.6840049703156972,61.75781805592851
830,-0.5050985636217946,0.5651766230456368,-318402.10184314067,0.500556329744678,-0.6878083368863354,1.8111563289451906,61.73074183640395
831,0.013738563850875712,-0.04431287670497759,-318592.37044586317,0.5002648223228483,1.238232902153002,-6.010160234263671,61.726243345258034
832,0.07830716914301722,-0.3525124414020079,-318692.4684533098,0.5001508078766546,-4.832476064049696,3.8500688358153323,61.642362720194654
833,-0.15128538329009106,0.28156911621011904,-319618.18922721513,0.5000381511599519,-0.8654193382297626,0.6296105148648214,61.62147364946973
834,0.09627760089553547,0.8050492086030805,-319904.3706530388,0.4998700930050838,-0.19961453208271984,0.5730214599678648,61.5949263887793
835,0.6412497277884885,0.30943511979683413,-320755.54266078194,0.5000930072250134,0.39961099601741434,2.075534058624733,61.59366710137736
836,0.9867190049253928,-1.1207364162899665,-321199.08851134084,0.5004398831682152,2.4387602365000287,1.9987935547905658,61.55955460241983
837,-0.008672427875065006,-0.5767876117171146,-321288.87456838187,0.5005622053360615,4.511059299663713,-2.768594582142276,61.558914835413916
838,-0.6726460665084728,0.4253668353032294,-321383.0968155603,0.5003099069639176,1.4969429922266908,6.717918120762509,61.54082070093169
839,-0.120578817050365,-0.03578544665773767,-321620.1075636028,0.5002744723405598,8.020140875672645,-9.532623207567566,61.47654575059965
840,-0.1570962717791333,0.4633610708344491,-321766.10215689405,0.5002057512530735,-1.5897282056613995,-9.404291830082954,61.425959187996206
841,0.3027590387567283,0.2948487790150546,-321848.9247713219,0.5003208035712483,-10.603923849605751,0.9805005084354805,61.392906534917145
842,0.5621056263458791,0.09274015534524271,-321861.31976130255,0.5004097368616315,-9.469970344125498,18.08066172556696,61.31662403279325
843,0.7252839557833063,-0.13806031015771247,-322242.27165560424,0.5001112729697481,8.525381502093186,2.075583824255828,61.309127820919905
844,0.47403889466306026,0.24351535046104633,-322224.9344308297,0.4997456266079721,10.418999596461605,-8.458261173775114,61.304382106470676
845,0.6763122620240402,-0.31155215105616496,-322326.6755943777,0.4997172411510947,1.7768092836021143,-5.688376699773077,61.2937604508476
846,0.45101819146452604,-0.40871196693510814,-322459.38446178666,0.4996073397776791,-3.924778297836068,-4.565935139714346,61.24522568363878
847,0.08905805082699167,0.2116830412571805,-322838.1401672037,0.49906302474436687,-8.503358099088787,4.33912294232022,61.23077481047625
848,0.3309057072825551,0.43465542762998266,-323344.99675221276,0.49919214943777923,-3.7625464781576117,-4.309184554425508,61.209859760112536
849,0.7561153146560682,0.387582318276112,-323699.188190573,0.49955598662382855,-7.951836982369021,13.236796645019652,61.17271093311717
850,0.9541318553845832,0.1498205416990157,-323908.90791056654,0.499923949609514,5.049869743400551,4.497810406861954,61.13411301003856
851,1.2572849276951723,-0.8052491887994779,-324383.70572758064,0.5000506661061108,9.735417888161203,-13.690816333966682,61.125353656922016
852,0.32992608781371974,0.20316221918635613,-324387.9199237451,0.49956139734862426,-4.113907885580915,8.198982618114783,61.07749731663329
853,0.7467534874225232,-0.24991962457343975,-325928.03850377427,0.49909762378450917,3.9553692639678175,-1.0369494033236422,61.03377878824064
854,0.14742259130230395,0.8025023244812739,-326742.7308202366,0.49958740431445164,3.025537998384253,-7.340621979565897,60.979476220683104
855,0.9842107743917862,-1.019262258460433,-327101.80247913575,0.49992580873819803,-4.526639491441774,6.122107227785137,60.948090730031645
856,-0.02259346810876075,-0.6188447382000852,-327149.6958710508,0.4999582311670957,1.860579237526539,-7.365629585636167,60.92179996658481
857,-0.46627791419173514,-0.13659840465587014,-327649.5789685634,0.4998724785919345,-5.608424353550653,9.736125669874019,60.897444855572495
858,-0.6472086086534355,0.8148964983050668,-327822.19702824974,0.49983474215446005,4.115636027722284,-3.128795042707628,60.873377535623874
859,0.03025759204791459,0.3219736934165546,-328164.17737437127,0.4994728547275215,0.9449232920635351,-1.276036585183335,60.82228110326361
860,0.5447390427164919,-0.5816037883775839,-328594.84507764893,0.49939740064302246,-0.3521440329564445,-0.9604375834757457,60.77010251252487
861,-0.2750237926428286,0.46093710891998735,-329274.75683256955,0.49892876444347733,-1.432794994966009,1.025051828766231,60.687893860006824
862,0.2540332150838358,-0.6828661825691358,-329360.77144676464,0.49901141326942,-0.0705209647856439,-6.772528830643735,60.6701146189362
863,-0.2900691611450334,-0.21042979589797844,-329642.55438705423,0.4988315824705933,-7.021203636177356,15.752537956505735,60.63705433411652
864,-0.4435336228409833,0.6219629749468465,-330266.6201101464,0.49893559702146434,8.94824692380389,-7.82005815799271,60.55181859549969
865,0.03881147540671051,0.6826102212408086,-330233.6643601747,0.49900417008634523,0.8568042560910999,6.7518989524132635,60.53474465022707
866,0.5985367697652031,-0.32086425072393043,-331007.3911602611,0.499043315175678,7.5483381010392305,-8.152789703604723,60.5211743271524
867,0.48942144889698574,-0.8779355123916813,-331330.3202451385,0.49916503415109964,-0.7271211745077784,-3.3273027911219666,60.478001998789026
868,-0.46098510406891635,0.48524620876158536,-331362.731704567,0.4991922723464234,-3.998414948722243,-0.25943465744483585,60.47175558903386
869,0.010506487822158832,0.13899662704502488,-331360.75959274295,0.49886615934753975,-4.19398634065126,2.8190289283950243,60.455940851952796
870,-0.04645610920294296,-0.07051814868494236,-332791.62846171774,0.49859351726810763,-1.223234505697993,1.4775118333517054,60.4458588254949
871,0.10631501833276638,-0.967366202199276,-332800.39772569836,0.49924366757553945,0.1438518233060277,3.9507956578908354,60.3936324499486
872,-0.9416351041035212,0.4141328637551508,-332938.7648201883,0.4989943353872057,3.996473492760613,-5.01480295977637,60.30171042533343
873,-0.5531809225298907,0.054436007226852046,-333166.97005445836,0.4986886152967439,-0.9112909997149374,-5.732989174044363,60.252115438111396
874,-0.3384954349237346,-0.18819433210508701,-333395.2077621534,0.49874912949378336,-6.722022038947318,6.885959052468132,60.19902861473469
875,-0.6644083745958952,0.583799434214767,-333602.59093323594,0.4986306810747039,0.18810763834780425,-3.4824451638830256,60.15552613060011
876,-0.16256052842981494,-0.24193579400809018,-334453.2211038484,0.49864552916831045,-3.2469260986154556,-1.7313574868122987,60.099446691774915
877,-0.36366134141738105,-0.6526023405944078,-334749.12334409094,0.4984711369424844,-4.735674986718963,2.6049786542892277,60.079274286139764
878,-0.8252437704310065,-0.1995284098718728,-335043.765994083,0.49854460035676346,-2.220632998638308,8.867203655905728,60.05059631039585
879,-1.2564623480942174,0.8385930214589254,-336100.32669943233,0.49875499993711286,6.726835073151559,-4.154615650021334,60.006052893200376
880,-0.2514952031311562,-0.5284904857843261,-336094.47680958966,0.4990930858071481,2.275131243585584,-0.5920374383541107,59.93877865179812
881,-0.9060737367551805,0.23912807558948923,-336719.15848528326,0.4991749336181349,1.9535575546859394,-7.023231651840399,59.90782781409775
882,-0.6304271167420268,-0.35188284195825925,-337002.91522926424,0.4995077273020902,-5.1771330509560505,9.881808531129618,59.83209205945096
883,-1.0013233336047063,-0.1339036437118386,-337452.1793349855,0.49988646966172784,4.887015530963573,-1.5198595610337353,59.81676172566563
884,-1.0054061778021726,-0.14333945072706156,-337450.1105590657,0.5002912306504697,3.032044632562586,4.534309220645168,59.78998803401365
885,-1.1530103186341516,0.48425134932040614,-337498.48539043067,0.5004259085130341,7.517880255783812,-13.412386414210264,59.78596188132361
886,-0.6660197217746634,0.2724756644029961,-337524.85837889265,0.5002956994662391,-5.927026394685344,-0.8814475184009991,59.765721814572274
887,-0.3199849559554355,0.06240635172983533,-337586.7820171619,0.49957190639728616,-6.568643068261835,2.29581035478439,59.75275839015591
888,-0.4147440134895205,0.30691914164802325,-338148.1074984497,0.4994426100034394,-4.2375917018237885,8.192771680476689,59.726738928235775
889,-0.026504667953893196,-0.5482814786076594,-338227.49334476265,0.499344922642972,3.8074617379812126,-0.27173326185099467,59.718568373579075
890,-0.5061690083446271,-0.04458879401855431,-338270.12505838135,0.4987547407474162,3.503959204294438,-8.962057919559427,59.6954649354039
891,-0.7241329890782209,0.3730315323593336,-339109.17356940534,0.49826706225728523,-5.286665254707108,0.9462265595232484,59.66957623504602
892,-0.15425504430651266,-0.5709618827798519,-339208.9849610245,0.4983907047712954,-4.22553760858164,10.20366911434993,59.66776895405245
893,-0.7836049002950309,0.4482505895550788,-339236.68955753313,0.4984166642860103,5.88013392393641,2.1613661486858726,59.64316991494446
894,-0.31350573109985,0.10425029487470783,-339238.5371646336,0.49836192920459793,7.756461283323613,-5.022635398760427,59.621865839417204
895,-0.0904935022249301,0.06326905792191936,-339654.50810857204,0.49792627018530694,2.860521339355106,-12.110466240729922,59.61299855012243
896,-0.1492573879440859,0.5566337810686388,-339632.06098549603,0.49805069249799794,-9.37381800773457,9.774974371063847,59.60088132301073
897,0.5547884642906146,-0.21714642667989398,-340219.47987715574,0.49684139566927465,0.5129044046389665,-3.8924772433862556,59.5819240868802
898,0.12333424994700186,0.4428491305723717,-340511.5342280151,0.4969850755700384,-3.3397855992396814,1.0195253357657026,59.480622925346744
899,0.7072912181741305,-0.6426373796077188,-340723.189340096,0.4970377310886753,-2.2082296107003083,0.45635561206537023,59.29442280400996
900,0.09486113324787651,0.17016357970337428,-341015.51488704403,0.49658694587853996,-1.4252010034410143,4.6403253400596745,59.23218654016962
901,0.20177392641695374,0.37994763807661847,-340999.02188938647,0.49655720332962483,2.954089509401363,11.942105579575633,59.22588278981458
902,0.6628423018173341,-0.06987837971492139,-341404.74079437146,0.49657145143744347,14.582212831636543,-9.356656043980905,59.17518633694025
903,0.4435632814625595,0.27558790776078146,-341456.54026362265,0.49654198431839175,5.280860103382178,-15.799260653840378,59.08887383243164
904,0.594242822896488,-0.47082707333268714,-342344.950314932,0.4964259139838014,-10.605960377733668,10.335811740932334,59.062363662542154
905,0.23936097565062653,-0.9017679552356599,-342277.63061775436,0.4963728270352419,-0.25761253925536787,0.36834395498084016,59.00524513215948
906,-0.5420984181247512,0.053522621577919316,-342710.66064994805,0.49643110715949373,-0.0636180384981416,-6.594711001545516,58.94225842150086
907,-0.6947393441157284,0.7409661432714584,-343296.89982431737,0.4965492257269247,-6.362833650275614,-7.202680958480799,58.90276916080912
908,0.2219972280257748,-0.5025216066877015,-343421.14689551725,0.4964995924972897,-13.637790150054084,14.632805662471345,58.870389954388855
909,-0.272603367028812,0.33786306880468736,-343576.3045866231,0.49653021330590796,1.370620930345677,-5.1336678389073,58.86526394253556
910,-0.010519301201191758,0.34272673697898776,-343587.87392919627,0.4965760451215991,-3.8648245911449175,9.648398779190934,58.825062072180025
911,0.41321576485931866,-0.19334850313350455,-343737.33084792,0.4965785860500342,5.848874567117395,-2.5953397347974136,58.814221448155514
912,0.10885226234231501,0.19292639231789024,-343822.191756724,0.49659602905996525,3.1147318184899624,-3.568597760332137,58.797237750502845
913,0.2859075557353767,-0.3381914169323297,-343936.79225379834,0.49663618791759345,-0.4583342185727735,-0.5980287083809058,58.77023992700013
914,-0.02284521820733643,-0.3163295950004826,-343927.59154609113,0.49649626186769985,-1.1042088067036084,0.14053199936377253,58.63819254689992
915,-0.486859891658822,-0.0020115201640514835,-344896.65821139765,0.496501037710331,-1.09400079265614,-0.6747481874635037,58.61026904407249
916,-0.3176208616692548,-0.6303056380511598,-344820.1997444038,0.49675760224038507,-1.5062518358199628,-7.329687929184829,58.57002274657137
917,-0.884914810364377,0.3622430049955594,-345060.80186230334,0.49588153483223507,-8.779381402534531,12.261980400209318,58.47939552765842
918,-0.3572465587010313,0.6094958181383483,-346663.4602029125,0.49599660846616755,3.676160179602288,3.7642289146555346,58.45795667006874
919,0.019007110994299588,1.056857458465694,-346619.3514421662,0.4961917170958796,7.417322723172402,3.1193359102426017,58.398413795429576
920,0.9141982097678417,-0.5051664981659014,-348108.51223470614,0.49613976408662136,10.005057469670374,0.3255603004545816,58.37107634472397
921,0.5741665965966943,-1.234996155325367,-348073.9895041305,0.49681661642469377,10.277570570878641,-20.28428422527954,58.33927006000019
922,-0.6715866348134688,0.08433212768808507,-348099.7659114973,0.4965460771863195,-9.931346720543766,-0.17211469112772337,58.317123206324105
923,-0.621584131519414,0.22563078716506402,-348218.41060783295,0.4961897045729676,-9.895125418122873,10.946858850005311,58.29967734816021
924,-0.16710938415477505,-0.054188041290953004,-349310.40957855206,0.4961168216934718,1.2020060983717973,3.9190491597314354,58.245951485561115
925,-0.5141442397847876,0.9548420326375727,-350023.56633953255,0.4964777944656601,4.797758619612867,3.604572979691156,58.22868185874501
926,0.4997448283852161,-0.7307213766160701,-350220.70709870756,0.49641547917141876,8.34487932841464,-15.842293277259826,58.19720849547173
927,-0.014222339736661982,-0.37158214722883365,-351117.9106952262,0.4964569361719584,-7.407596914264625,-0.8317771349818108,58.169985741328134
928,-0.5597929948476058,0.8946576341610994,-351185.1209638106,0.49627614303385575,-8.023098239218257,9.855281349465074,58.16493150469284
929,0.19896459829334787,-0.1662685132224987,-352234.8984995315,0.4960299933335248,1.803728542824402,5.532127893789667,58.061087089588554
930,0.25459403535020303,-0.8971540128803441,-352384.55231664336,0.4963423987972996,7.282075388290407,-6.177705272081188,58.01532974506485
931,-0.7184301466366378,0.4782850653001995,-352447.2716499709,0.4961030635483937,1.0270893135844144,-2.1615000961315283,58.005585926960705
932,-0.13264873657454668,0.11223178554310881,-352717.82781140314,0.4959338739974609,-1.135259873149041,0.36227385586341787,57.98173348351505
933,-0.23497410344213354,0.45981814443439073,-353406.2843198091,0.49578182931562437,-0.8594599382600414,1.0952750800369615,57.949260978218916
934,0.5125302818882728,-0.7139776116718133,-354376.3456169218,0.4959788524660363,0.4447175438118996,-3.9254191471825717,57.926133344022816
935,-0.42462765915533396,0.780243604343887,-354581.9551682758,0.4959596389735731,-3.6305172612289884,9.194034352017608,57.922945301413336
936,0.3961240968808661,-0.38924440788731496,-354627.5994885856,0.4959898696327379,5.648533630098478,-6.911610929166164,57.91206634992345
937,0.0026880262276637677,-0.20593429477874164,-354641.59077464277,0.49584780002783246,-1.3832576047171388,2.67278800638346,57.88560987271022
938,-0.147895991707086,-0.0729264789130839,-354677.7584954176,0.4958213692456765,1.4447785540924207,-1.8048553717677067,57.871100822089666
939,-0.28646002808189897,0.24046117693842797,-354744.3596517859,0.49528106514927006,-0.5266807567116165,5.984929110395527,57.843324561513555
940,-0.14645841259518932,-0.14168438865633404,-355420.819445724,0.49513950037282706,5.310939043882242,-3.867804060055944,57.82905214371494
941,-0.042220958245856866,-0.602796546361323,-355888.76444927376,0.4952326289509693,1.482158078521238,-9.359101933087931,57.748947348626
942,-0.7671226998246786,0.7594013892393293,-355970.7253386282,0.49462450066884905,-8.04570338314972,4.246052237447759,57.73824718955793
943,0.11599846929850169,0.02100494068977926,-356299.5205816622,0.49445977389952167,-3.4226190849799187,-6.501348906587055,57.71863664368939
944,-0.10501536984892926,0.42890305514316557,-357140.0337979128,0.494380081833632,-9.719099725212727,11.424311308135747,57.706546859398856
945,0.3780245944264526,-0.8351243232710824,-357368.61432627874,0.49463602229241715,1.6984517323394313,8.589596666590507,57.69290871300947
946,-0.32720118777358614,-0.3602670174352071,-357460.62074609904,0.4948085779420579,10.041577762964303,-3.6462733858564227,57.672995063396584
947,-0.8317378924703778,0.5144696261836801,-357876.96468693245,0.49439358437059167,6.179430148808253,-12.533419761305646,57.6702725734912
948,-0.0952310206460714,-0.2886206620705657,-358401.5417154451,0.4938834040446991,-6.206272472064706,-5.432054556606308,57.66650342089432
949,-0.5573605907613178,0.7182346039360414,-358589.6848664134,0.4938093976908976,-11.54702517801269,9.42053327129555,57.630251572969435
950,0.07944654968588608,-0.29393970228804545,-359362.87900345365,0.49373883633349924,-2.1136900666624605,3.5015446686383473,57.61835061274905
951,-0.12944043340009814,-0.7005948404487177,-359370.82680546085,0.49391345503129386,1.5393357463658823,-4.451072375741944,57.60625143075081
952,-0.8087217838099526,-0.008840279653537952,-359400.55671116785,0.4940410341473488,-2.771980801999483,3.2686930043575697,57.595624583815024
953,-0.8004634260295962,0.19867997502273504,-359443.91387754405,0.49413072766252564,0.4903868078043769,8.461160748221543,57.58847186543533
954,-0.6208179046775637,0.17397533078956606,-359543.0824829142,0.4938267237552528,8.75344197976686,-1.0948264074885603,57.5505119473513
955,-0.4581265025340338,-0.04067532332497692,-359686.2757600578,0.49353996929001487,7.59346966360691,-9.966713187058119,57.53228500098975
956,-0.5684518837622213,-0.13148624033034684,-360313.0778510944,0.49345310202691395,-2.4947191382689318,1.4596178422593247,57.50000972169436
957,-0.5420323179537294,-0.4169527276632885,-360298.7592674552,0.49361871211549513,-1.0782716564967025,-1.0674475403858,57.44827348850001
958,-0.9775934789437545,0.4551908772617713,-360355.2669244844,0.4936915767218002,-1.939385976545248,-4.404064736490791,57.422986146092576
959,-0.4160290382486944,0.25080656623238823,-360626.6710164198,0.49371400398077386,-6.250476664648701,7.925450301765042,57.405409554339805
960,-0.19697683279501277,0.5365633271137891,-360645.7892669132,0.49346731482077527,1.626320542389957,3.602744568230819,57.393167892719575
961,0.34620761512580456,0.14132007412911846,-360695.75584526587,0.49267580672018146,5.1005706357808585,-5.764608857097947,57.37167304844211
962,0.36015585439450903,0.02735748834372409,-360958.01348144386,0.4926103676357517,-0.7860930350596138,-5.137126151783834,57.36465372170139
963,0.6205340237479816,-0.5758361009871146,-361973.82842183317,0.492708731148752,-5.757349089098899,-3.1781161940956286,57.24796386987769
964,-0.11569246233236082,0.7114840864681808,-361940.11820317135,0.49273681383988743,-8.619931956569904,8.083800979438449,57.22312882110535
965,0.7856010120890864,-0.16246345227496872,-363184.79140952317,0.4924973366081346,-0.5987751407549591,11.087501610804681,57.21438557926737
966,0.3044796851196345,0.6494370680159287,-363843.6742918515,0.492143287666051,10.38241423033415,-3.7005497621389365,57.18681092795907
967,0.7721905561620112,-0.9885854456062679,-367025.6496020268,0.4912024486205379,6.422834368725272,-7.024074576526185,57.18189005205318
968,-0.17282856129172727,-1.5606824836048248,-368216.0769185203,0.4927490948082082,-0.5085790470534672,-7.631894079988672,57.176259479803434
969,-1.5552318787725947,-0.6120788824084029,-368042.6521814765,0.4942993019444207,-8.089953973152033,8.044097135382486,57.16910735999487
970,-2.029468294389017,0.6680047627756902,-368644.54732292035,0.49496845741827733,0.054578874233117115,1.6953140417484693,57.13806395244507
971,-1.3399246572070034,1.0953597406180835,-368970.4286606376,0.4952566978387,1.8267596514827353,0.7295752731706152,57.12157037416162
972,-0.30922597695415843,0.6114275836451979,-368959.3919492582,0.49485292427254446,2.3420069509627655,3.3798128360677286,57.08012109664798
973,0.6401698197231989,-0.13491832385163344,-372544.1130236044,0.494671031803009,5.681094281933171,-8.102161264172477,57.07165499280608
974,0.1688754746504732,1.3557814811997875,-372363.97220697685,0.4959197667585972,-2.409768934353564,-1.0399577595739127,57.04266611486808
975,1.5434476495865879,-0.6269083557690018,-372582.66065288766,0.49628178642739884,-3.316575047876118,2.9274025486735216,57.00774175447938
976,1.1225443512186015,-0.5255262654672511,-374374.8831424047,0.49644576156687004,-0.5268024872271024,5.925588361530622,56.98767182279128
977,0.45035805950610597,0.7731737408024982,-374420.9369969871,0.4970912985708799,5.381476362709018,-8.17789601986093,56.94579483889908
978,1.1791279978382874,-0.04696642238024884,-374468.95512107457,0.49668418784606566,-2.8148844311237693,-0.5651061912703015,56.93374994957324
979,1.2589043635172188,-0.3388655602779094,-375529.13493967854,0.4960212939920747,-3.2776790605415034,-0.7645486068059408,56.93079163307117
980,0.7572039947759477,0.42118041647356297,-375492.8054786282,0.4965192481495633,-4.039598799419897,4.883979937895042,56.8607687628944
981,1.2795649709762502,-0.37141154722391145,-376072.26865319884,0.49649561881952287,0.6463245329779207,-1.4448561434314624,56.820339767104855
982,0.9073531196831041,0.19062084175359606,-376628.8874419799,0.4966924412417674,-0.8042129245034466,-12.56063580936639,56.720661776403546
983,0.9075594067620957,0.23108211761918018,-376755.01169075654,0.4970112303548114,-13.022255916641518,-1.0461422202303274,56.68692659978689
984,1.2187328734338063,-0.7192668825488664,-376861.47746252955,0.4971303796287098,-13.632225190603645,14.425079226409128,56.67253457216034
985,0.49155387553953117,-0.0930426962644515,-376946.39402081916,0.4970659696269524,0.8707635464457112,16.298415674846698,56.651680305341856
986,0.3009127853621836,0.06926453427710616,-377042.1895711632,0.4970709858281883,16.934356112227178,-2.5414010979469364,56.631413937692116
987,0.4991795172627068,-0.36870240474467586,-377331.99226140126,0.49676682511408327,13.890903580829695,-10.680024688691097,56.60656161839103
988,-0.07417621995627165,0.3574121218643521,-377859.85762862477,0.4963787381233091,3.097791886402894,-15.01758887750879,56.551536073139346
989,0.3397879634219867,-0.6312573129517639,-377873.53682240524,0.49650003490625827,-11.789474472707314,0.48210713283599776,56.515629648965806
990,-0.27079543810519424,-0.2055875033980834,-377866.89285303483,0.49647906973976036,-10.92857055669115,11.072645391510996,56.46280747923466
991,-0.4457819859748769,0.07782509185697772,-377903.8322483903,0.49650407554314036,-0.03408224657260778,10.453091415213555,56.45140665097633
992,-0.3180030396856546,0.2121363022903946,-378031.4863403001,0.49645947940434654,10.468813562508812,-12.657713674708125,56.443631098317745
993,-0.04524991052024098,0.3348010409176273,-378406.3261561306,0.49558062435448097,-2.339254833602563,0.48726882912227565,56.40716024030246
994,0.2944882956560584,0.4464196118305469,-378698.4947395488,0.4954240976426731,-1.7104864272939246,-1.4984494543632487,56.35610854863324
995,0.4894119485317666,0.2540061008212574,-379591.6988233622,0.4955782765364428,-3.348249923121388,5.952016508084698,56.25551498832084
996,0.8055438675178439,-1.0514429693417673,-379764.1081883704,0.4956543685832723,3.113789809081707,-8.94622369307662,56.2513327126481
997,-0.18663733834357002,-0.40987325211884307,-379718.51658951485,0.49557308819283197,-6.186346784438466,19.3060866046589,56.21513916545092
998,-0.6818306802084464,0.21033683758468447,-380022.1183671468,0.4952910302081416,13.10990297308449,-9.73650398484658,56.138233456190065
999,-0.2155239988565475,-0.1992957385807696,-381042.57019716443,0.4952144141285812,3.031734274211504,-6.666795905196957,56.13735313001178
1000,-0.41924541804435117,0.9862460556576342,-381745.8337196309,0.49549513270322565,-3.440011028583242,-9.070552565437259,56.13143654225878
1001,0.47224611670544414,0.6357540968943419,-381678.70525152,0.49586757329496184,-12.444456175463808,8.832015563200134,56.119995950843446
1002,1.2479071526933447,-0.20194650364047817,-382833.1230848734,0.4960280282251019,-3.3456317069419725,2.658157048571797,56.070872454752845
1003,0.9200829136747449,0.43129061989960493,-382847.09951670957,0.4964687508270496,-0.8616478754399668,3.390756686327565,56.03704000225094
1004,1.3967679427359347,-0.21742516425444114,-383323.45989251207,0.49677506192493,2.7423263886046505,-7.068760199538835,56.01341562420362
1005,1.174750633129284,0.038322713493244676,-383783.9628061711,0.49719766028421225,-4.498883584036845,8.146795654841679,56.00666042930828
1006,1.1639459752737964,0.09616632179333906,-383960.5404361614,0.49734145205303687,3.7956911370131046,-6.9534439619076895,55.9902836718817
1007,1.0618750687951253,-0.12133965230962618,-384444.8618205195,0.4976319041244372,-3.2070506550000117,3.468775408214923,55.93676575892534
1008,1.0231403075366616,-0.9557628945491875,-384456.10423288244,0.49788401572262064,0.32583968471300195,0.8497455606157074,55.876667172193415
1009,0.024309400018044477,-0.1706949196482592,-384480.31646264537,0.49770117518116896,1.0840591295425892,0.3430834145629781,55.8567360181666
1010,0.046353852622256275,-0.11249465485451055,-385455.9318878418,0.49718355004574993,1.4298456200159764,-3.1990630332135894,55.79185791475344
1011,-0.08141061585149113,0.8415706605833821,-386069.7003627935,0.49754864109608915,-1.7972078999407628,0.5982965770786024,55.780717155921785
1012,0.7717854473985996,0.49005563102232486,-386597.3220440414,0.4977222643752296,-1.0478138307938487,-1.7703451753120576,55.74609582166891
1013,1.0081344429276593,0.2303810655140428,-387109.77084795496,0.4983362827796113,-2.6538707977009546,4.514332146113977,55.742183827545595
1014,1.368914688575023,-1.0639253871833356,-387274.10490129987,0.4984088122618011,1.746454807746249,6.972932722850606,55.690635984899934
1015,0.3758584820688362,-0.07890646903201134,-387833.1714411487,0.49805554922752965,8.631959378257836,-5.8354806199029685,55.64092440714954
1016,0.14990710114615752,0.5015384629000088,-387868.3258988971,0.49831295085659916,2.6949137976628776,-4.085037427950551,55.63479179239532
1017,0.7874271739036833,-0.3253984824537579,-388351.6093079784,0.4981053447214406,-1.3597273420734344,1.6663881947129355,55.571256799425804
1018,0.6036146411358931,0.34203395546940835,-390611.24719992315,0.498307987570363,0.4629011946916859,0.9278761150199869,55.56058896588917
1019,0.7410047912178062,0.9547333741575873,-390477.2170290868,0.49940603891086327,1.1858642253033453,6.991817072387799,55.549090755782004
1020,1.674082771985278,-0.35678425281047477,-390605.835080828,0.4999398495170512,8.07603209736765,-10.769691933377722,55.51703005398449
1021,1.311919659299412,-0.4501804447442519,-390740.41924781125,0.49991095042659867,-2.724834893478196,-2.5714397509131497,55.5084691581359
1022,0.9744047097451309,-0.18734907317317784,-391803.31247748167,0.4998015985693754,-5.318071949772934,0.3444182132637985,55.49823799611867
1023,0.5734484157049066,0.5236399569836192,-391843.76568830607,0.5002732891687276,-4.817358701389928,-1.2025199006468228,55.49018773775197
1024,1.1395739109784835,-0.574888057233315,-391900.7604530628,0.500323893752105,-5.792070619216321,5.300756050862121,55.45164404890752
1025,0.5752181716867232,-0.23367623775007007,-391960.8627008103,0.5000399342825738,-0.3500596154710689,5.890540694950582,55.39468334061106
1026,0.40570517274621926,0.03738832840396711,-392382.2591120647,0.4998072477868849,5.20468478065472,3.3133436079348764,55.330562582366774
1027,0.382377529213082,0.37996719475916685,-392431.94498138624,0.4998951550060846,8.547227546582855,-13.68988644588943,55.279143135803636
1028,0.6331223254558216,-0.024131749272887748,-392680.3911603334,0.49982119595793145,-5.289742713930592,0.7675641718264294,55.25468901036223
1029,0.5198404268608814,-0.6539802895735668,-393471.5275894609,0.4993931912234564,-4.203306786890575,-0.0752957960957592,55.23930533812746
1030,-0.22262639095830825,-0.7993744154994104,-394982.0768686005,0.4994392552038132,-4.24972117097603,9.712961488299788,55.235067206933685
1031,-0.7552355308261481,-0.7938660989916452,-394968.1769970161,0.49991555581401503,5.460269773721614,1.4509818197557376,55.22187737973907
1032,-1.43186325264591,0.8342836326829455,-396104.78937812697,0.5002206502635055,6.735656416147928,-2.9237124682338096,55.217036911575576
1033,-0.7722799042073127,1.1696619483244348,-396229.9698752483,0.5004601426937434,3.7091880359862226,-4.934272993821046,55.215436096704586
1034,0.43314352165068015,-0.2442320147876027,-396275.19204445026,0.5004250329459957,-1.2772062032747573,-2.0534072712196725,55.190439131691065
1035,0.24414348403971758,-0.21120717086176338,-396359.34047002764,0.5001638952946574,-3.0961643159373264,-1.3306545163896137,55.162144040071915
1036,-0.22893843939836928,0.17510783692347534,-398072.57122739905,0.5000451003508849,-4.652568788447541,11.335666826246275,55.14416083731826
1037,0.030705633020205375,-1.0469306737624802,-398452.93911489117,0.5005734442577557,6.775004016159915,-11.963857467022299,55.133689367924035
1038,-1.0901745904681972,-0.3212296465292792,-399523.26470377896,0.5010592721154818,-5.116312485425222,1.6981075888781858,55.11484977713494
1039,-1.2428797522019526,-0.37766876148758133,-399470.6763518444,0.5017955721385161,-3.2721398072327075,4.246078581150895,55.10520518714508
1040,-1.6277027356255904,0.5378306168457678,-399653.62512434577,0.5020457629229249,0.9157021972092773,7.634144263914028,55.08604745166455
1041,-1.0356713329614713,0.3211404758572737,-399684.77624274377,0.5020428276409605,8.483737043297475,-6.51384094065039,55.03981601081756
1042,-0.7684281362981689,0.3018456431831892,-399893.89812419785,0.5020251552414551,1.9849424984968045,-3.724714080047092,55.02647721717301
1043,-0.3615287627425121,-0.14805696951245584,-399936.8492961992,0.502088685696606,-1.8012047432918636,6.076481359663362,55.004896255503255
1044,-0.47699563231411457,0.3075562800420759,-400009.01162844157,0.5019610509000578,4.027278437794061,-2.679940074080694,54.94758237409781
1045,-0.3060343844018582,0.35583047002321844,-400340.6822140934,0.5019063727566161,1.4018943049629988,-11.916633752285227,54.94695578435957
1046,0.21678280162334196,-0.4680027811679801,-400617.5137992768,0.5018574913422015,-10.369445316800023,2.274054240064798,54.91369950137671
1047,-0.3210189399144811,0.3972597085724174,-400589.3128469713,0.5014947681713909,-7.868052937075724,8.893121970028135,54.885127267917994
1048,0.20713677269984526,0.018049756170722714,-401158.2046379304,0.501416143046805,0.9028384788224652,4.460001327966934,54.87284920254935
1049,0.1398733736271787,0.5362804003792052,-401102.5742669037,0.5011936091072182,5.309475490827761,-5.478962975410046,54.839959900384784
1050,0.7128508241214944,-0.04193650157795792,-401301.8953570373,0.501273648342855,0.07208733368967496,-6.2093030534016815,54.82487284735436
1051,0.5806829028542182,0.06190498326629501,-401322.77515516005,0.5013304946682559,-6.365990194230585,13.154128865959741,54.80253447079538
1052,0.7364634770515385,-0.33855198574916134,-401672.26842800865,0.5008062223751509,7.049940198703288,-9.076628672624501,54.792568345233
1053,0.50272824036169,0.22816385543703593,-402966.3836683812,0.5004750610580029,-2.148586010725701,8.133886987999976,54.76558790473613
1054,0.585552042515365,0.7126683485187019,-402862.6209668123,0.5010703184879635,5.935156916229977,-2.201856084436427,54.696245944775605
1055,1.2738497556196708,-0.22574535578108246,-402968.1285344667,0.501261044880177,3.458793002077717,-0.8009202555776258,54.672605035215554
1056,1.024695149008034,-0.34634304761252366,-403050.74913148844,0.5005972548049964,2.7318383216709123,-9.688893747189267,54.63374153235298
1057,0.5157390775888865,-0.24104095656029145,-403687.51961138775,0.5005353177163805,-6.911268357040555,2.588667724079029,54.61604473733993
1058,0.43645721942794036,-0.8041035876851736,-403774.38236555405,0.5005465899243142,-4.180503292147601,6.4313682877384615,54.608671473855736
1059,-0.3852902791385235,0.28679574495438803,-403838.1031559245,0.5002951970637575,2.23590829092659,1.3438504798641375,54.5949216444723
1060,-0.17375210695725082,0.24950558245262897,-403938.6797339825,0.5002543565346226,3.469373174373269,-2.004611855581008,54.5498611279614
1061,0.14853022606603333,-0.24733312815796374,-403962.81319028605,0.49944564203997,1.3799339495301661,-4.258574556385439,54.52116953063483
1062,0.027395003753715563,0.12854721115361273,-404753.8553577228,0.4992806587525011,-2.8504362835184542,-2.6896512202086624,54.51690438510134
1063,0.11700951660892545,0.7079906270859514,-404990.61844521115,0.4991939303320077,-5.395273404867279,2.1227851767287524,54.5131549587447
1064,0.6504881072181036,0.25631666745720716,-405220.30957441824,0.49904322664766904,-3.129186797709575,4.672659132017751,54.49332698464517
1065,0.7291288739180081,-0.745359804165546,-407322.2513465441,0.4992015357451817,1.5496241854025092,3.654149110617812,54.4594814888923
1066,0.13027824655683815,-1.3088148956593193,-407273.73103480996,0.500047578493633,5.152525535298283,-2.1253561101976937,54.41534795311412
1067,-1.1648822119011715,-0.01799027203771475,-407362.43570657715,0.5001786812253585,3.1155368614496926,-1.4206630261927442,54.393644086453236
1068,-1.3846128509626625,0.2654533339406935,-409809.3070924938,0.5000590274060799,1.4602239637315395,6.407988707578099,54.367882074083234
1069,-0.7793146080367307,-0.8019383936068771,-409956.84376706165,0.5009161005128312,7.928893231650733,-6.7908855947203195,54.354903135762115
1070,-1.7376059418156715,0.9467225696089623,-410491.99466122,0.501251590805636,1.040950876788388,1.775305285648342,54.32815375198816
1071,-0.6203618663677912,-0.014885280058055339,-410628.53036866954,0.5013926787013151,2.5433913987976164,-0.8027235082290798,54.3047466010053
1072,-0.7006876919961575,0.5507264085071779,-410644.09375846287,0.5013658969033694,1.6492145329716883,-9.746026190434604,54.29861821985733
1073,-0.23337149979172794,0.02956078407045809,-411101.2945143675,0.5013458948996226,-7.826330525534646,-5.556131478143666,54.24696414012342
1074,-0.05782949310500687,-0.48121496795800733,-411190.14722502965,0.5013181114362849,-13.271370643699257,13.546709888544362,54.221939206091015
1075,-0.6415754488758306,0.34734771942924997,-411361.2729180235,0.50067267340064,0.6446522843299323,2.2804766070280773,54.2038643036876
1076,-0.011234456436098467,-0.17367296701444662,-412990.42749057285,0.500394220074565,2.750067836840004,9.029645758254029,54.17659575815026
1077,-0.21583191849524422,1.1066640221755535,-413669.9459890177,0.5007559952551937,11.464960467877608,-6.099776594817953,54.11312133458304
1078,0.7988553279230112,0.5957080967512022,-413603.4781603159,0.5011730117943085,5.151118200745673,-12.451779689705857,54.10833974298855
1079,1.2561356813497158,-0.2256711083957439,-413948.35870905017,0.5009850244108665,-7.036252133576869,-5.851029707359903,54.06029968618207
1080,0.9817499816246418,-0.8428200573512582,-414428.68976113584,0.5010842357653741,-12.887633272125901,14.27579096131574,54.04912985545096
1081,0.1640716116413355,-0.6768220077744749,-414493.4909609255,0.5011709504528297,1.608810616181123,-1.088344381286661,54.02418374334026
1082,-0.3744766249819019,-0.14380641257052673,-414807.47759237257,0.5011071127483091,0.7117527922772504,0.6507783961570606,54.012881327185525
1083,-0.6708116665191168,0.6577898774774317,-415047.8843557898,0.5010615352130939,1.0903747943556799,9.825951823969014,54.008262447165265
1084,0.20253929895401682,-0.27105153977973706,-415757.65985225514,0.5010561411361996,10.95389566784422,-7.340378268067958,53.9580582939411
1085,-0.20563482847052245,0.6835668992674241,-415723.18495052017,0.501173502617175,3.455263565956128,-2.60571407591549,53.92985851017056
1086,0.42701101332305474,-0.1394665756469607,-415876.5796968978,0.5004933609401818,0.8003925338936774,-0.3917809660540319,53.92612910392244
1087,0.2927872074030992,-0.44112267471431027,-415954.38522482157,0.5002725304141625,0.3121703178313313,-1.0549603094351148,53.91349924873528
1088,-0.1789586202181372,-0.21916235856310368,-416092.2540942048,0.5001099899733763,-0.6396490556925464,-1.538662025511722,53.82136067093908
1089,-0.1889931512458163,-0.19886991296427325,-416861.73237045,0.49995314688025394,-1.9295462922766995,2.058733461614544,53.780602335175445
1090,-0.7187797900547647,0.8607095130402681,-418383.35312726465,0.5001430417474598,-5.4458853151029274e-5,11.58608932933861,53.78109032345591
1091,0.41135257285781046,-0.9438937181382352,-418635.0560373167,0.49976648194177975,11.320808900131963,-5.223408383340692,53.77554267320558
1092,-0.4821214607462283,0.4646603845483761,-419190.52375501365,0.49968852069722847,5.903223195594376,-11.200575245406602,53.73631050591934
1093,-0.030026462128865117,0.6976927102909203,-419409.0691577357,0.4993249823446321,-5.193981243049124,-4.182631677369834,53.67529088937336
1094,0.8469938117683813,0.2960696249224517,-421784.7261724187,0.49876411901511547,-9.037230110489558,9.010645135362207,53.669307502403676
1095,0.588217593391563,0.901438858806666,-424958.4573683132,0.49965273545493294,-0.12401637333545375,11.762764295411962,53.65222119994937
1096,1.934437101079857,-1.9825880241547051,-426633.0074129133,0.5006378762573456,11.457593970182083,-7.219460244333855,53.65174491857252
1097,-0.3974911256935989,0.6511852718587358,-427564.74986701313,0.5006566639827503,4.073648391592213,-7.948982626550693,53.61439373963576
1098,0.4294227982162217,-0.7903030752413984,-427588.3842141771,0.5007582524284695,-4.025067069103418,-2.4777110589089086,53.56270671575294
1099,-0.5222532000816068,0.17956093019476382,-428212.54871015134,0.5007372576408621,-6.168722096161391,-3.370007286098833,53.538451901595835
1100,-0.23678636005074086,-0.4822096308342181,-428173.8261960189,0.500631131532394,-9.426196770757198,8.796866504885848,53.53153686335095
1101,-0.9607637433946987,0.1266559937266205,-430662.5088863257,0.500384058725748,-0.6668486897815553,4.003971083928879,53.523543888362745
1102,-0.5639373781687692,-0.9623677284158043,-430501.2116031862,0.5013783904044756,3.3612298688690685,-5.4620983952206315,53.517324643510236
1103,-1.5940858565786808,0.5633326537290204,-430811.9895904765,0.5016842055584829,-2.034169428071673,-2.0188594322940734,53.51446896154731
1104,-0.9422770192059791,0.1804441857057688,-430844.4873927415,0.5018561173962787,-4.067567056971921,5.574650934712785,53.50972216346436
1105,-0.8225712259939626,0.3663157046696194,-431042.118603878,0.5019517470868826,1.4831450223531437,-0.31638449912928546,53.500825106574865
1106,-0.4480220348303603,-0.11176711393836519,-431194.2280584801,0.5017335930502049,1.3064777164910857,-2.715142876744026,53.49946701099609
1107,-0.5586986510532659,-0.12652382366534543,-431341.0706315663,0.5014858047570765,-1.5241310747075785,4.849868476647317,53.49766044389008
1108,-0.8277354935277919,-0.07698143453631712,-432903.12959730596,0.5012613323973789,3.3367820488923075,-1.9310727969694526,53.494077767298606
1109,-0.931212159684069,-0.7072035857121725,-434599.63140565366,0.5015895346540923,1.3821302317043125,-1.0913800627603598,53.45985023033015
1110,-1.34344119259172,-0.5978644340622177,-434683.1348112595,0.5027729609370494,0.38473433728612905,-1.315766286308968,53.42106633192738
1111,-2.0323537359998247,1.0456236820066844,-435009.71073512686,0.5031532404640463,-1.1395339718158897,6.9639804223830355,53.35923917588119
1112,-1.0541291562384827,0.2926849506180593,-435755.8771618491,0.503012787057151,6.064722469959312,-8.814983755794177,53.344529579665306
1113,-0.6979466022697517,-0.3729473001682664,-435970.2737765479,0.5029101438732408,-2.888889695909815,7.446334795721559,53.31960738427039
1114,-0.7596003707038399,-0.038162300835049345,-437803.6399626021,0.5027015878127983,4.411069601304311,-1.3933994734921855,53.313623282602734
1115,-0.7871960770590897,1.4363028452054636,-438996.10613725905,0.5032713088983108,3.0147050384246894,-7.2897445814122594,53.28622158602941
1116,0.4244209020676003,0.9453080067537885,-438866.23744168493,0.5041022790930394,-4.406658260520677,0.7865110730589651,53.2758741391948
1117,1.422887217586672,-0.6872601674025092,-439176.10966910195,0.5037998338859387,-3.49119439852727,-3.716621343067303,53.23985800554091
1118,0.6567564513237092,-0.33026368894967806,-439322.30166101543,0.503847340026243,-7.18579946373664,4.630375299868528,53.20579145836602
1119,0.3679996196449446,-0.40570322502306366,-439364.7847761952,0.5030709518051324,-2.332598622366963,-0.2713601479097547,53.18624737506181
1120,-0.32261072961571957,0.010177642099137706,-441937.27451104217,0.5030555625201157,-2.733232320991471,5.793078023596657,53.170295073205104
1121,-0.07363357578706449,-1.2224713058936951,-441794.32229006005,0.5036155487696202,3.1744191107618973,-5.519000012947155,53.15267298816422
1122,-1.1771967699737147,0.2972655674240545,-442278.78822202655,0.5038143898769941,-2.3857023930327794,1.0676431651479579,53.13566089024423
1123,-0.9994150647796958,0.9292185955127472,-442412.1095066611,0.5036044686944356,-1.2708843115954833,-0.9777340825622942,53.12727706671219
1124,0.15624781840540639,-0.04865033035883118,-443504.21712821315,0.5035464414473932,-2.246161056290004,0.3251896724762693,53.0966997735646
1125,-0.02968012775726695,0.8194137985348603,-443422.2520733826,0.503386455232421,-1.706086867442261,1.3367962805576252,53.068547074770464
1126,0.7864404296244563,-0.09036913618519249,-443471.6024173566,0.5033539492955271,-0.2503551474246921,6.273537713581751,53.02995494632319
1127,0.6096386650299569,-0.20514775078871506,-443623.38812265004,0.5033680979910758,5.778065086406868,4.6888570696866365,52.996445189718216
1128,0.5083067561772536,-0.4817791109392542,-443789.2530825206,0.5032518496851308,10.155735997381264,-10.108650986471899,52.980071646255524
1129,0.03485228347638253,0.2256926961232839,-443959.49886681256,0.503131266367047,0.03530301596254351,-13.415717257797981,52.931509903214184
1130,0.23257734078923145,0.2811323413759531,-443988.94091232726,0.5030158850894991,-13.013326182496348,3.632320888523239,52.929929407233814
1131,0.5482082853713777,0.017434891016630427,-444171.700157161,0.5030702913529347,-9.32799056334282,17.077389162546798,52.919495898474146
1132,0.4558646061118653,0.13448782243790158,-444215.1612966083,0.5029531216397991,7.921865383014574,-4.801838546217995,52.90760556713525
1133,0.4949647692142153,-0.3980667069602693,-444728.12954007863,0.5026955449535097,2.785077288092346,2.928346334321498,52.89907439520557
1134,0.34889054751240706,-0.6963898278487554,-445528.55166213267,0.5025515226860027,5.771722205146103,-9.96251197624148,52.869220586133956
1135,-0.46363624172866946,0.7947322353424487,-445601.8485040528,0.502483930438151,-4.079366221815158,0.41966812998336445,52.85808260395087
1136,0.406242262004016,0.10227673900228557,-445884.7784409092,0.5024797034153896,-3.7107083168776662,7.683765412061181,52.8224470848548
1137,0.38990762712858174,0.2648668707647682,-445906.9924747018,0.5024825039591214,3.7597456761356045,-0.6254534275092642,52.79197727296164
1138,0.613857422871337,-0.37436884236248896,-446052.48338577757,0.5023040809740916,3.101471951030175,-11.878441493127866,52.77973274076024
1139,0.11951077061978127,-0.4544497363802797,-446971.90884572687,0.5023042714801255,-8.589297524812483,-3.2845734352472253,52.76473375969017
1140,-0.20195681082704203,-0.7578115162815583,-446851.7826667846,0.5027533426014436,-11.516643434788177,10.579478698254016,52.74514748403003
1141,-1.0374824150520492,0.20191428506248066,-447255.0962473438,0.5028305285852669,-0.8306458814582202,11.458156287034832,52.73765748425864
1142,-0.7568252759067109,-0.1148687776750843,-447267.99688947725,0.5029511554560044,10.452298961785571,0.5374429456569825,52.73115436597993
1143,-0.8561621714211899,0.21276043241563214,-447328.5086422676,0.5028421344855719,10.814428910304578,-7.99598926395159,52.714927747701175
1144,-0.6589803894703559,0.19489099935714327,-447429.6549854235,0.5028933025704615,2.6889776429378274,-5.707658761036657,52.70983703404763
1145,-0.4094432728887655,-0.015926724385104674,-447430.76209316397,0.5028025745166448,-3.030886447673207,3.097844735391033,52.68897622682413
1146,-0.3539870500198554,0.18240121720758162,-447597.89443670743,0.5025112602150612,0.00020629494531382297,-1.4817939642929638,52.68412611680419
1147,-0.30044157743615874,0.43063535283451254,-447794.29584519385,0.502505382090035,-1.4462630939721037,-2.5119932932014843,52.6770726417391
1148,0.19904152290185434,-0.3593381577211442,-447804.9701306922,0.5023783195413029,-3.733247863151624,-0.4662268156366747,52.59409119310967
1149,-0.2557571575981504,0.004419193626550633,-448117.2170948636,0.5023332800178981,-4.363482430376911,11.591621251326618,52.58597770797881
1150,-0.2571233446205529,-0.3701573216803212,-448393.7370051748,0.5023045326202253,7.3539947859397055,-8.973256565338948,52.561208900049444
1151,-0.4858682460224166,-0.2755626011689599,-448467.19920474174,0.5025035335108934,-1.5671648721525873,2.9326427722923167,52.52990768468251
1152,-0.8664620815545947,0.521198812398606,-448691.04856234597,0.5025206224934846,1.2447592045259697,6.680052801381887,52.52341876718626
1153,-0.4021417353062803,-0.12411869414385218,-449276.45669106644,0.5022947488394409,7.811082648838405,-5.35530760090082,52.5208744180226
1154,-0.2474500032586673,-0.4601520633065597,-450122.31129477493,0.5024736060371111,2.405587819616682,-3.9288455974386665,52.517556407456965
1155,-0.8212279168747686,0.9886822985105546,-450166.1835676345,0.5024485227846343,-1.4729084357982312,0.9628809348836601,52.4825109245766
1156,0.25080238318677534,0.17589565926747733,-450438.48342825274,0.5024067438452441,-0.6056133180678258,2.8219497406379794,52.47030377617295
1157,0.2474574004199027,0.3040278132299269,-450731.5830843787,0.5024783047922042,2.2140006322727697,-4.339392310603106,52.38790718128065
1158,0.6759208068597999,-0.6459879200334784,-450874.3747081755,0.5023552943918713,-2.220794988520608,-1.551754819472783,52.36000987462046
1159,-0.20186637200479546,0.11871497261462038,-452049.6716507589,0.5022414087519117,-3.543069481000683,-3.0060609316406293,52.35035614039393
1160,0.001680062328443685,-0.8576543649583621,-452185.9381859028,0.5025790317499285,-6.47555836209733,8.396862439936017,52.339177593368305
1161,-0.8455214628903843,-0.1882240159645947,-452302.3532484604,0.5025755067767281,2.0793769492435774,2.97137892454292,52.3119777884171
1162,-0.9018393908726163,0.06411018153767811,-452456.9205690199,0.5022955096955545,4.854579929882453,1.5864247566389194,52.285550687907296
1163,-0.7608941238583615,0.6421611263776401,-452966.8291768621,0.502335223096372,6.533698535787337,-6.967541287197143,52.24317063324965
1164,-0.27906638278746965,0.7176726925639035,-453103.0262981451,0.502473762041664,-0.8248493266525814,6.439507895307177,52.21529459065442
1165,0.4012777242065469,-0.40992349402993966,-453488.2065019746,0.5023755776644776,5.655657302979474,-13.705742211167236,52.21479807512045
1166,-0.03247714669883084,-0.560810560610145,-453859.0777007058,0.5021845814626082,-7.941075545962236,-0.6530220690597962,52.15583854191607
1167,-0.4829482555606347,-0.3874997182638812,-453819.00764986244,0.502169518060178,-8.4001888008547,8.657836291783845,52.143925047614026
1168,-0.8898845243321323,0.34630927152433033,-453884.8256086715,0.502103408181175,0.3600740747880054,4.696315871020768,52.09659078447759
1169,-0.5862287269246169,0.17484505586951005,-454087.25030113955,0.5017502151721764,4.807324287507457,1.3494885982595537,52.07431925188022
1170,-0.252225727805939,-0.1759052473766926,-454340.65838443243,0.5015751162389848,6.34905658963043,-11.87367850550261,52.067380593487115
1171,-0.3935618172454327,0.5660882296623544,-454722.899953597,0.5015719259255615,-5.7008377632539,9.437053108936961,52.025484110994796
1172,0.12199589106697128,0.5398959819452399,-454718.13594450866,0.5017094373542481,3.6250460129238684,-3.494312563222787,52.0162960140285
1173,0.6487608824277146,0.007811248558226791,-454753.68001807336,0.5015660780628647,0.3541551137979908,-9.242638768640003,51.98609606017565
1174,0.5218353580224964,-0.13641023937561758,-455137.3291592915,0.5015601927914772,-8.952207457259034,11.70569865678113,51.98436407396173
1175,0.3614132822673748,-0.6809624361505245,-455515.17891926266,0.5016477384749057,2.921903497685086,-0.6801242537026285,51.96691379624966
1176,-0.23050795893212778,-0.504118056259764,-455455.80054220196,0.5018486651236722,2.0385709727051498,-0.002045166580708857,51.93661391366223
1177,-0.8267444495727486,0.20909708956891204,-455850.4929016812,0.501868839801244,2.1281148461292885,-5.508217984285488,51.93425777037303
1178,-0.5374231544506869,-0.2181079147450551,-455840.5392239591,0.5019589808491884,-3.3356507165542473,4.5207857469674355,51.90058931138801
1179,-0.671051143392116,0.16087988979215173,-455977.26445517916,0.5017226640536128,1.2269252039191596,4.2703058864880505,51.88715675432169
1180,-0.42892746559740225,0.503945477429124,-456494.91392382386,0.5017796751821442,5.271259136295275,1.7946918056762002,51.87202640624893
1181,-0.0925986103641891,0.6433207057274847,-456618.81231663976,0.5017960815188284,7.083197002471418,-8.828536882573783,51.86604045843853
1182,0.5293877531766137,-0.45529256485964265,-456876.0677794032,0.5017472580801653,-1.8048238647506596,-0.2032216215755902,51.8644447424137
1183,0.018912397767773412,-0.4968506850195544,-457336.1118101193,0.5017288245096947,-2.0416419571594906,3.3126616445198245,51.85480569401326
1184,-0.3965440073300121,-0.47792297980563603,-457292.94248029985,0.5018459527521848,1.4227361210153362,-3.4792182928497803,51.83718774761554
1185,-0.7622967451385777,0.14718798762249174,-457558.7184257213,0.5018245313383485,-2.2509932168114815,4.471467499496946,51.78475360699092
1186,-0.8433226311769457,0.6696866811108597,-458646.2805404322,0.5016854995496108,2.0887875944398395,-6.70683270557657,51.769106626008856
1187,0.04831310115992294,-0.6736834704906537,-458748.6094414922,0.5015714427874486,-4.447819385121257,-8.115884422663193,51.75142707188159
1188,-0.8492410042378096,0.4453459562969201,-459860.0833548691,0.5016167342082328,-12.4022850050056,8.566475987899615,51.7260389781377
1189,-0.2148848737414102,-0.633134242381352,-459823.11246822984,0.5017593795555579,-3.796674423577079,6.432848701255605,51.70678140483803
1190,-0.9682391793084855,0.3555965825124997,-460278.3749986325,0.5016911366685072,2.9999850369747865,-3.777157370251438,51.67330859909679
1191,-0.3532727175466813,-0.23192406054863057,-461073.1759549982,0.5017416698882898,-0.890178824837862,11.10208190042482,51.63506979857529
1192,-0.7930069874634618,0.945852367967547,-461348.0203396476,0.5017139482063434,9.942021507596227,-1.6928900124332298,51.59941844025416
1193,0.444332015848831,-0.325150544881378,-462947.4606975155,0.5016298296095351,8.283865886973917,-11.635446590998198,51.57642229079461
1194,-0.12652863344099388,0.9466356476757866,-462970.408679129,0.501994689974444,-3.3509669816066627,4.981864647049509,51.559951187282145
1195,0.9368077293566535,-0.4508045267649218,-463240.26550791267,0.501992793011184,1.520456047221059,2.1683638745927833,51.52738427365963
1196,0.35658936781662987,0.09042837489405864,-463335.8515699259,0.5019685255072355,3.5491458113498338,-4.74742765221837,51.50362180196961
1197,0.42862651869026347,-0.4257225344037238,-463463.8125667197,0.5018804373421518,-1.2633282040170775,-4.752858472091254,51.487211113712874
1198,0.17950061580858986,-0.35747129034927666,-464061.2169190316,0.501726826012922,-5.746458961355382,-2.0559955215678456,51.48452822141095
1199,-0.20661088393513038,0.6675884404880148,-464342.445803264,0.5018367335757777,-7.781210777064686,9.99202055815055,51.464810908053735
1200,0.4700381623320284,0.3615367624960555,-464574.80445754743,0.5018359272531838,2.4372114907125453,1.8869085537986903,51.44715412461665
1201,0.7329498648890169,0.15864900602778464,-464570.9317457628,0.501769489653139,3.9913011273726857,3.9373129864378638,51.42218483779933
1202,0.8563842695669918,-0.3894644470328865,-464645.1999543849,0.501838898559242,7.992542430611181,-11.466815687084813,51.407499785240546
1203,0.5585750386906997,-0.4067558646024057,-464853.65074037085,0.501429327756073,-3.6556620135057836,3.474675341033242,51.398601968700355
1204,-0.04839156279981746,0.25764228697029173,-465431.3730418865,0.501088920008101,0.03371122902152402,-2.5587922403225285,51.39257398562785
1205,0.17968080737978065,-0.6663663129007655,-466049.19786970137,0.501195972276503,-2.5778904334753907,7.877689912661105,51.35049923215534
1206,-0.38303048638117143,-0.6068297944796328,-465949.1806480462,0.501455230826448,5.06130666477414,-0.3985653558227029,51.30681008255332
1207,-1.093180397996973,0.20042326582688252,-466637.3736411763,0.5013110928907138,4.962303753147959,-11.723096417085827,51.29732830066316
1208,-0.7328747805707307,-0.2650822109607279,-466625.8309786841,0.5013631010738991,-6.908134502016308,13.696833498013197,51.29185392020159
1209,-1.1057643227064657,0.4870405177062689,-467085.53215206735,0.5012063812335649,6.839904267779522,-2.3719901664112535,51.20965330942073
1210,-0.5348915855195363,-0.17072794325660012,-467082.2240241441,0.5010203909111944,4.064066835015636,-0.43289898742901534,51.17706572106818
1211,-0.538230755661938,0.15194463217060517,-467790.9098570119,0.500904628493345,3.6466333925343637,-14.491692847813969,51.16693883397757
1212,-0.5467561284926445,0.8716813586295824,-467875.43282463937,0.5011033172101508,-10.664367686565477,0.9628570218583297,51.12291212910494
1213,0.4188209259567799,-0.2241993123972661,-467980.25772855623,0.5008444953215933,-9.674396550392489,8.375622921371715,51.110082972950586
1214,0.076038498703654,0.12566626045851373,-468151.1814317055,0.5007043107369584,-0.9619912725241417,-2.1850764900658417,51.09825326292896
1215,0.1649991160202874,-0.4109926556318688,-468472.82345532364,0.500709505513976,-3.262287813345179,6.777233527611289,51.06958231393276
1216,-0.04780069464371675,-0.4494258695921888,-468905.4996625101,0.5008155836473901,3.7471034879507847,-2.0303751574647158,51.0656032911151
1217,-0.5881828336066314,0.6944824687678077,-468951.3402886027,0.5008146817436575,1.456437485407315,5.9363435831519284,51.059299760421915
1218,0.10506308197875125,0.09773183920484253,-468949.73448812304,0.5006952473819166,7.326974479773892,-8.185858832331437,51.047778670801804
1219,0.3848248599980164,-0.07816626734428142,-470133.2460698861,0.5006777085840384,-0.8820060659437242,-1.774293670351374,51.01208644522419
1220,0.21425030017309393,0.7749218014048924,-470248.59131928725,0.5006978166002458,-2.75574900145762,0.2095900215862363,51.010030698715596
1221,0.8215898309711669,0.10141429397029911,-470563.2590972833,0.5008671935394626,-2.3618346244616375,-1.8891646294330018,51.00207867165587
1222,1.2054195913745258,-0.8196227686103366,-472302.4565603312,0.5009766221250058,-4.134921266771088,3.5464022769046992,50.96399565258804
1223,0.1555602422555188,0.7892358683450575,-472285.4313770877,0.5012408783077229,-0.774211434327881,5.985514310016933,50.94220299526556
1224,1.0355357555820583,-0.370278793974278,-472541.2233095126,0.5010326642700245,5.299561764918176,-9.298313474648797,50.9377131073398
1225,0.5991607662625125,0.05967531511297974,-472552.97349982563,0.5009054801484593,-3.9605970940180177,2.34425074530293,50.89784657120456
1226,0.7986149922494291,-0.16330521432434553,-473540.72578255436,0.5007381291449553,-1.4264956978153993,5.007639988096312,50.882426418474644
1227,0.4742113946482605,0.5527102455007843,-473510.7433678756,0.50096381678854,3.317112597412092,7.02188826242822,50.86961755470664
1228,0.9705693666526248,-0.3261006418882323,-473619.00637299824,0.5009534774311677,10.221181393103747,-11.14437503691035,50.84708601714521
1229,0.6294115113011395,-0.5368123725808462,-473664.75608723547,0.5008711123988565,-1.0340116338494398,-6.3205317879473615,50.81297198647083
1230,-0.04191802279089929,-0.321530322957587,-474559.3204525822,0.5006353329872075,-7.226623734227346,0.21146283646489827,50.79650675202607
1231,-0.19239480355978736,-0.7127028277018737,-474453.5114354443,0.5001558611288716,-6.865914975036613,6.642691153069179,50.786037277257535
1232,-0.7474985369705986,0.3778872143120512,-475619.64594835317,0.5000935300916938,-0.1309649239524482,1.5079204419245444,50.76861770596534
1233,-0.5296517973917331,1.0724723793742386,-475698.2333319138,0.5004376503680594,1.2908010698099943,1.5650629761817996,50.76321488424861
1234,0.5754328002332576,-0.1380464330652652,-475714.6590180577,0.5002504743283197,2.924989414360634,-4.376289915032398,50.75027966588368
1235,0.2910011434286396,-0.13192105938273452,-476277.92728077306,0.5000452935065589,-1.4035700625151453,4.649010347564259,50.725186174104266
1236,0.2567118816899925,-0.7113663399203135,-476228.0574369489,0.4999224034966205,3.228215194491581,2.665533638363369,50.70953308403068
1237,-0.3717716544159184,0.02496293446000386,-476445.6146275326,0.4997113975510357,5.8918664713160345,0.8070328315385451,50.70412366464092
1238,-0.2951944327334941,0.5210102346133665,-476915.5651981942,0.49947594287603136,6.477021301482116,0.3923490899489378,50.675334749489245
1239,0.13024369589462262,0.552252301344227,-476886.2067604703,0.4995625183062393,6.841720143592016,-5.324678661061227,50.66412218249994
1240,0.6512413649489681,-0.17992539686711861,-476929.454679131,0.4994358035036529,1.4344354247938287,1.0301034205859518,50.63129010437885
1241,0.338482390939406,-0.34184774640563,-477669.9253369458,0.49923538375548754,2.078075828189229,1.2221951677194147,50.6267734182036
1242,0.11110974255870489,-0.7740589684935592,-477595.4213807361,0.4991708182043413,3.4675780821648234,-14.023837792538654,50.60552086561609
1243,-0.5057107816149929,0.0975686013128142,-478389.86750824074,0.49918773220226,-10.389609379994367,6.290384567491445,50.593672902005956
1244,-0.5498707363893406,0.9132203341449722,-478447.38532982906,0.49926649215808366,-4.012765201397495,8.431234534932697,50.5464463566946
1245,0.41418042144108336,-0.10139345912282693,-478483.06989780173,0.49886069692858126,4.168117621386596,2.061011351140797,50.535091445132856
1246,0.09631627678306998,-0.0001068729434549609,-479696.94649020204,0.4986938824753749,6.351989868425824,-13.187002434463,50.50279932239462
1247,0.22950338978988127,-0.9612856630452074,-479650.9192042795,0.4987753983944691,-6.727358194012588,7.471889421311806,50.49121379028005
1248,-0.530171045838347,-0.0007623642072767112,-480759.31381373457,0.4987973988654687,0.7690480752828281,7.816919907462558,50.473297931977896
1249,-0.7518547469202416,1.088749858310702,-481018.38951339637,0.4990331641446864,8.223182936509412,-2.0235395956459836,50.43266155439393
1250,0.45615684854481786,-0.3378715430979983,-481115.4686313053,0.4987591316058734,6.3182547370121975,-14.137222951586844,50.40880548883572
1251,0.1701983706550549,0.12607636319960647,-481450.6193504727,0.4982154982266112,-7.833656188727568,6.12623705991716,50.39232200795605
1252,0.350161406123605,0.3923129213190253,-482142.80509027396,0.49829446755764883,-1.5992513579334706,4.133640306727086,50.36370399860448
1253,0.708267241902164,0.48641641824586845,-482421.7694047628,0.4984281102139673,2.574498411159677,1.8046680749841963,50.324016517868415
1254,1.0345753221821528,0.10706714609240642,-482533.4723324159,0.4987463383687686,3.876495288870905,1.1598358703308826,50.31423741202506
1255,1.1758809450709293,-0.7151133782888578,-482633.5015725474,0.49873888512390974,5.088080793431917,-18.712413551146582,50.295534456830296
1256,0.3606912026236133,-0.27598784459138176,-482857.5539799239,0.49858401827483645,-13.49288126018304,2.3786793041203125,50.28983488584295
1257,0.02700539140251934,-0.4740912313721328,-483349.29812139034,0.49843459761935216,-10.917350811985733,7.212407848091468,50.283048531130085
1258,-0.2324130234811526,-0.5104803209746351,-483667.37768873916,0.498556334835612,-3.5888732621440966,3.384578218780938,50.2714659365552
1259,-0.6971358972163514,0.7353428373555583,-484361.36538889224,0.4986801609485612,-0.15952032412589956,1.371091986575675,50.23326563187881
1260,-0.08942976089127869,0.7541865394807126,-484347.705247083,0.49872349490208956,1.086322715244527,-1.8293608772345147,50.229012108541085
1261,0.7281946374746346,-0.24847714644138608,-484458.56594090315,0.4987189525814241,-0.6500763778000486,-4.126540459192941,50.21526815155631
1262,0.46824090404262825,0.007866422906058879,-484521.01396751456,0.49851914155553,-4.668188350339509,1.42639568783297,50.17357587365684
1263,0.2715398397093048,0.02219166649540949,-485423.8669528796,0.4982375829252655,-3.3747823226039544,7.093617399051809,50.113923990090875
1264,0.6725693587243315,-0.9074712671504575,-487527.86837110284,0.4981612658236225,4.023938138834198,-7.735240897744748,50.07684171179496
1265,-0.6342983555591919,1.1656658499168495,-488716.39925873023,0.4984541790555096,-3.7956813584848152,9.360241195821967,50.07376248487483
1266,0.6625395872992247,-0.9138949670289906,-488763.8305627015,0.4982457478129264,5.426798317110306,1.362884267447804,50.04603289040851
1267,-0.32246109650224686,-0.19643789725101246,-489041.524068673,0.4982562319762623,6.6941726240284325,-8.789574266308055,50.03442312362379
1268,-0.4231796213249106,-0.279489217968462,-489014.8750033482,0.4982094111549648,-2.223625529359401,-1.827706308038731,50.0159585757511
1269,-0.49562330113048425,0.2783050813186747,-490541.75128322735,0.49817477726758336,-3.8998698194014816,-0.911172014829948,50.0051118574838
1270,-0.33274502315120175,1.1570091740797706,-490592.8549549897,0.4986046251792689,-4.673622721592535,3.711802794475541,49.99797668166979
1271,0.9761263952696941,0.147554531453004,-492040.8538526125,0.49879074367164505,-0.8717322530929984,4.923851537249465,49.97461146794356
1272,1.0100130037798205,0.5940323653249493,-492152.9034829779,0.49935350180861304,4.063768102675373,2.655131445453132,49.97014154721928
1273,1.4987412369268283,-0.12388880781236611,-492226.72369768214,0.49975760057904833,6.438999778710273,0.15101469657313604,49.96361418668463
1274,1.3542816109460678,-0.6162517873401496,-492344.53655067144,0.49996535315903023,6.473207715584634,-8.988262631077891,49.92760605795634
1275,0.7820895099532243,-0.40821881322202785,-492497.973265078,0.49971029252540633,-2.3614545256965327,-1.4714381676972057,49.89583499903462
1276,0.33293239176598793,0.09487559678752372,-492520.0019633931,0.49967159674440836,-4.031613043498162,8.91096932236177,49.87103325871798
1277,0.5117834307676561,-0.02957836857757784,-492962.99047750066,0.49969453079199927,5.045478728170072,-7.0184950573883835,49.83971852192251
1278,0.35669219907984134,0.36551382251476594,-492960.43091315374,0.4997633755975635,-2.302057892606368,3.288759357876243,49.837491644768534
1279,0.6483579695845987,-0.31603550840328687,-493210.454147876,0.49963772587279676,1.174735799523202,-10.299196598427264,49.815197736451104
1280,0.5053159657604462,-0.5857389762273248,-493631.84595858405,0.4996929270986461,-9.049292807006289,5.315793735435594,49.777919185230765
1281,-0.1043324007348615,0.4960868100218067,-493875.63120667916,0.4995171628678096,-3.561181988458401,3.690319270675876,49.776643695457814
1282,0.2415528407371751,0.32310638405783015,-494091.3679737712,0.49955041438963343,0.15911633250255014,2.9316377203081156,49.77462962190398
1283,0.6739614466450843,-0.5661506381174508,-494181.6488271357,0.4995957532853561,3.0741692215230647,-0.058155760334623385,49.73015685434512
1284,0.04163639890984425,0.09715459845066624,-494198.2205641116,0.4995917458300178,3.061821038436424,-0.7541409812093408,49.72243951409401
1285,0.11141487530271485,-0.12334779295296425,-494256.705070238,0.49954310234890453,1.997215275843067,2.530383776986024,49.6815666347987
1286,0.03293749429716049,-0.2187536766423121,-494250.7609192751,0.49912771221622254,4.515374987705114,-8.943809425847089,49.67475030759048
1287,-0.42953300662505467,0.09001396985725849,-496235.95365966856,0.49903577606220684,-4.391643224045554,-1.0191868304047598,49.66056530365885
1288,-0.2407712444310747,-1.0256987722972646,-496540.1415878522,0.49941532806985295,-5.436718532913264,2.7364708723659357,49.62511770793022
1289,-1.1425828092040784,-0.2370467012816586,-496520.44266832306,0.49982485595678117,-2.49380205413663,-2.6329678937165584,49.60486488794812
1290,-1.3099645928177754,0.5706983448528438,-496776.70239807636,0.5000392719489407,-4.987647760376158,5.372610575536559,49.5983193056365
1291,-0.7806382271930316,0.6769142669444219,-496810.82700606354,0.5001047321360705,0.41517243938746584,5.022427034593545,49.59219178967342
1292,-0.15447720343869714,0.09910003611469649,-496980.0846850185,0.5000827761388859,5.282932860191954,-1.519041841608632,49.584975848716
1293,0.09555207292758858,-0.30997756976242896,-497270.1921742897,0.5000841750914559,3.717302369369132,-6.610780560664278,49.572461206482835
1294,-0.32174151831007525,0.47220292615401227,-497285.16940550355,0.4998788760972634,-2.9520727890535237,-0.14468161124534173,49.56132298798864
1295,0.2870463402184318,-0.1364548646747179,-497709.76976228424,0.49980199702509037,-3.098167182330056,-0.835803021839132,49.53021210233056
1296,0.04228658820012604,0.4512278942216914,-497669.51889439905,0.4990015065495068,-3.749611311556683,-1.9098285075922252,49.502031775428435
1297,0.7083997019857364,-0.17420978776419654,-499263.1351101268,0.49899479926833307,-5.807401451092394,5.132236758627228,49.492858808311716
1298,0.3886734634206787,0.8051950675964753,-499203.99572249287,0.49925821608061455,-0.3970078709379393,-6.373607080123339,49.48645778133234
1299,1.1711303429198907,-0.09440213911578899,-499295.87335775007,0.4993853842461585,-6.666948410886006,7.011248535329749,49.48546816028555
1300,1.020090590026619,-0.27744813563941895,-499364.615744434,0.4991630513075395,0.31777291518048134,4.454952295553158,49.447841044750646
1301,0.7545530394127982,-0.37469819699506424,-499423.09859400324,0.4986357844000343,4.61407295399618,-3.730138861431822,49.430488112162884
1302,0.3073852509203753,-0.09924760076099848,-499488.8035754937,0.498399476415667,0.8156006257883036,-7.872682093585877,49.34020907261474
1303,0.1345344269895025,-0.30558088149045987,-499875.3211276879,0.49834435542141525,-7.057744209920496,-0.8438574062594206,49.32832900193802
1304,-0.033478239154341685,-0.5057806770206061,-499909.64176256687,0.4984693828242233,-7.501465728261673,1.3324687528719195,49.30108319978192
1305,-0.5952546621455923,0.36167062688649804,-499967.50519881747,0.4981548989194276,-5.893132201022906,12.228791171980395,49.29015495453831
1306,-0.13909769428252783,0.054262356530199424,-500136.93451506353,0.497935210775454,6.265813221018023,8.770940174502524,49.273330533628055
1307,-0.3105466789179304,0.386544214994091,-501136.02171860373,0.49771588342243184,14.668965852837857,-5.50359248354581,49.259658028383384
1308,0.11983234185758855,-0.8032890553708376,-501502.31326377817,0.4979352658321823,9.105023214616995,-10.04013598855707,49.20248176480461
1309,-0.577627498706229,-0.3889298492371488,-501459.32510571106,0.4978161789027382,-1.1847668146534611,0.9823771877100388,49.19034078016925
1310,-0.9122339306778772,0.36968399609571057,-501606.40048543975,0.49775002297242343,-0.09331388595487349,-3.7614430346492744,49.184847862593806
1311,-0.7931419458013487,0.525046004127226,-503361.2422868714,0.4975730051206422,-3.8616682916580976,1.81302765093913,49.164987052658326
1312,0.05847424994641376,-0.9110969339183423,-503862.29584000463,0.4975723076705437,-1.9373984158159785,1.6497684763459197,49.15919418899302
1313,-0.7428852774870095,0.7987637237327967,-505478.82071623905,0.49767306868579947,-0.2979639603661411,1.4432102363277626,49.139886452813606
1314,-0.2338825132621648,1.1648674769791438,-505761.43132474564,0.4979551866411723,0.9895977216239251,0.2623619267369601,49.13025063120309
1315,1.0190879738749028,-0.7417028383821114,-505935.45608943776,0.4981158479947266,1.190466404969829,-6.778445271772214,49.12561488975708
1316,0.29534428448705186,-0.26701961614390335,-505980.852098387,0.49789361083163003,-5.481563382684238,-3.9394276149900556,49.109888413594106
1317,0.028140809115614795,0.07172340889952251,-506002.13269595755,0.4977928993098438,-9.178703251340046,6.2923202535252685,49.09917418869099
1318,0.07942346777959519,0.10007328517287077,-505998.28751917166,0.49754242656391057,-2.8578020192934885,7.286085083443904,49.076595641736695
1319,0.10576112600472884,-0.039940982727856206,-506170.498589413,0.4974114741786898,4.313704047298235,-2.3648566382336473,49.07226494989981
1320,0.16427164517301812,-0.37710027540715807,-506232.9115478764,0.49740200015233016,1.9979499743063882,-5.6957651490037495,49.066232379293545
1321,-0.14393396135521117,0.2209822910873057,-506615.3231088263,0.4973680277316708,-3.7701256278752093,2.156711196736298,49.047624381783464
1322,0.12275048413439343,0.5254184844766931,-507217.0842640815,0.49696287604887074,-1.5800743974303604,-0.17564594744230305,49.041621743099164
1323,0.551484399817093,0.5060928869502241,-507161.54084484547,0.4971843185088974,-1.6028708448209514,-1.7463667539120669,49.03353723473675
1324,1.0911662203642274,-0.1980334005527471,-507402.4637086711,0.49731735797234206,-3.2549116219972736,5.891033697353282,49.015839174687805
1325,0.8987863672741009,-0.03070050867753582,-507681.64498961275,0.4973247349489859,2.552674646178446,3.041795405798491,49.00013090520911
1326,0.8121896783313657,0.08314732343998354,-507722.3044183802,0.49750870986027573,5.700647985688339,-1.9255065622301002,48.97586154584364
1327,0.8976099433834683,-0.16123535865892935,-507834.03440131404,0.4974954481731343,3.454425825503371,2.199585349229681,48.96506195464466
1328,0.7559603128225896,-0.07264409739832434,-508055.57964881544,0.4974645977107038,5.651866725108036,-8.128856934897323,48.9514303476068
1329,0.6204264913604602,0.10632472254843328,-508060.0817476262,0.49745952176023317,-2.4866164791970142,-1.8741221660260021,48.9425007045836
1330,0.8199907513883916,-0.17771985036787263,-508594.13694205094,0.4974188319235481,-4.370423225771858,2.48941562115848,48.91171557681546
1331,0.5985919113323092,0.32306591136659124,-508768.0314684941,0.49750001297511165,-1.6357729184713525,-1.5651321623062602,48.90050734577131
1332,0.808079279640628,0.06913062535811398,-508807.7125771243,0.4976950598555532,-3.2683044087776913,7.863453737454919,48.89533928959869
1333,0.964320795815689,-0.5041711133952249,-509030.75294928235,0.4976638941023878,4.486751573630427,-3.2152633145625504,48.876563409602745
1334,0.3062016071492691,0.0990292503339576,-509241.9265164322,0.49740802195660694,1.1800062872509385,-4.538872109719647,48.86234478569825
1335,0.43149522069830526,-0.5232660041607943,-509269.79863731953,0.4974063984522453,-3.1572835485366384,-3.250442521422973,48.82953034398706
1336,0.051593286927087645,-0.21839119598396448,-509744.608430272,0.49734207435577316,-6.319959986346779,7.324038455565649,48.8112660430888
1337,-0.3772120048022537,0.6198825611149608,-510202.710835741,0.4972369512842566,1.1356701527088189,4.025665098153814,48.78915052669279
1338,0.40832960180640876,-0.5317645846269144,-510360.09110522375,0.4971823245973373,5.124829198007279,2.425603684221743,48.77537536888145
1339,-0.19885607363000815,0.3051294314398111,-510381.35382964753,0.49710475849121794,7.2659292504152635,-1.4240833548517202,48.76630812156118
1340,0.199039944186958,-0.04881052079723375,-510611.7699933226,0.4970432034477007,5.80680689078393,-9.472658643630506,48.755242728215194
1341,0.03702442078070976,0.337936427794223,-510657.3972412483,0.49691643066893876,-3.9300032310650153,1.1775806031337297,48.743404028864575
1342,0.28605105026579175,-0.2871018407719157,-511178.56726438686,0.4968381512459865,-2.633651229840737,-6.277242088007197,48.72492618012423
1343,0.24869827283377832,-0.6452284672186648,-511925.50878988556,0.4967808681497893,-8.724621915037936,2.1715276458818344,48.716582888426416
1344,-0.415357336150154,0.7908959934153239,-512374.71693633683,0.4969093516699964,-6.429617436926045,7.271325214321866,48.69485853305242
1345,0.30002424585010373,0.5345862042338538,-512324.510005743,0.49706507551156903,0.8682006757464694,-0.34450572720170136,48.67674311658893
1346,0.8857547010914086,-0.14716713937736992,-512566.0891860406,0.49702643355462023,0.5562275450771025,0.2924363777858908,48.65575023145229
1347,0.6132034800640848,0.06763535197680448,-512629.6243806494,0.4971074099099485,0.7495273581155487,0.8028903604390898,48.64019405034194
1348,0.7926094519934435,-0.47241542981884765,-512933.8385031338,0.4966095284006513,1.4396392712301127,-4.147530499137665,48.6223246701699
1349,0.2661167345035627,0.2248702932888479,-512957.2745784108,0.4965421385615689,-2.4372824702404357,-4.633792084660827,48.61606907839861
1350,0.5732490188943506,0.004199301593810323,-513436.56564823934,0.4964757599423668,-7.16973326549142,11.198023147271808,48.59090615699119
1351,0.5930126413128299,0.3558111633170892,-513969.41424059804,0.49662061648440237,4.026631493395608,-3.2308377973522244,48.58073672644858
1352,0.8183682590023885,0.3230812062616236,-513922.26504524046,0.49653174628165275,0.791931187076197,-4.091026244097069,48.558645119547855
1353,0.8881340236569443,-0.4241191329384746,-516045.1525738678,0.4965168518328516,-3.163452288733634,0.5517500389276043,48.54175957275476
1354,0.6207218314513014,-1.4537766955162539,-516008.3303795241,0.49687795506494364,-2.465786427405974,7.621547034914051,48.53078735446185
1355,-0.6629759801523117,-0.1088756896000399,-516666.86809275654,0.49702900323385474,5.042638601635409,2.6446192566144004,48.51689256971762
1356,-0.8525230714107742,0.969284737868911,-516791.9896718922,0.49703113532936166,7.444821489830038,-1.3919565280769777,48.479763804497594
1357,-0.10691830023843527,0.2415516683375754,-518357.4756796413,0.4970010259463387,5.965069570344024,-9.636252372534926,48.47752539299823
1358,0.2471908824165435,-1.0626752836761701,-518493.0616422279,0.4973795447840162,-3.673210274194513,-0.08659992286277396,48.46367868908949
1359,-0.7806897360878563,-0.2081330871978736,-518508.3203043784,0.4974551945596733,-3.5618502352222356,1.0065740717967675,48.44906541384912
1360,-1.0632713966426843,0.20607267627660875,-519040.582263925,0.49752266951460516,-2.513248605804247,7.112275672383848,48.42177827747362
1361,-0.7799080169285264,-0.20892962712219953,-519089.55530572083,0.49773186538057973,4.442687104466016,0.5461477294458157,48.41017332410166
1362,-0.8933054140153066,0.14396206254425292,-519179.5896163932,0.4975600501904199,5.0269964893624515,-6.679457552695549,48.40157218729211
1363,-0.5803254756205629,0.5323363151197084,-520471.6106514608,0.49683869384701007,-1.6775732886633994,-0.14313400720806468,48.371370691668545
1364,-0.29431346839438344,1.0583083074189372,-520584.75737853115,0.4968454631284265,-1.877688407989664,2.9725859618478068,48.3657324652542
1365,0.830213116416382,-0.5612856846527193,-520729.0188545008,0.49675638530974253,1.0287677539402256,-4.513000952278732,48.29803795295347
1366,0.15500135433558768,-0.23723458201683953,-521177.11488515616,0.496716620601657,-3.7138446357850556,-3.510017069842716,48.27015662811594
1367,0.06227760081979593,-0.5517349588266757,-521277.1532483469,0.4967627035410998,-6.870648874994518,-6.9707713205092245,48.25990889340977
1368,-0.560000378203233,0.3540060099656246,-521315.2818450233,0.4966593242895993,-13.658798943392803,10.184933628110244,48.25368472321181
1369,-0.16183540050044,-0.006189852871286872,-521322.50656957884,0.4958012045074082,-3.1500574418860112,6.817043229852857,48.24159382022542
1370,0.06979914878699067,0.11918487458895632,-523431.3905521016,0.4957518546158323,3.684351251730415,6.093986106366711,48.23630091264664
1371,-0.10742508270163836,1.1634914553882187,-523470.2744491251,0.49620524143340106,9.560934012021965,-0.010291759052390222,48.17689461772382
1372,1.3563836934567202,-0.6309591056499353,-525633.6521562263,0.49603286126085927,9.076370831010678,-6.741688006945003,48.17341997198617
1373,0.404770253160796,0.7845806426165766,-525800.1604578814,0.49626132532178147,2.4941044180615486,-14.153978181359605,48.13790357429265
1374,1.1611404750106369,-0.8125389351694537,-526314.1555404078,0.49619400369331135,-11.632706882150588,6.369051268159943,48.11244797495043
1375,0.2562015710433078,-0.7597190565454407,-527238.9736262436,0.4960147097435952,-5.242192550743624,3.760268061500367,48.092705903897475
1376,-0.253493284762894,-0.7344700324579623,-527557.2122358003,0.49633851846120225,-1.3915940507673423,-2.1791264011809885,48.091154899963314
1377,-1.0199014268773177,0.8090437947444312,-527762.9151806657,0.49645579712449445,-3.2889401798786446,-1.007185365950204,48.062052835839616
1378,-0.3136002368598235,0.4794005878060652,-527924.1342028618,0.4964029191516091,-4.149511856029556,8.801446470293907,48.03160835083637
1379,0.15279305221642814,-0.33568411052102765,-528147.665253071,0.4962817716193868,4.522917402254616,7.094618082521228,48.020000457409495
1380,-0.011396485828661436,-0.36480856061218275,-528535.0165361523,0.4962387125935348,11.458049277575476,-7.041184367351902,48.01091752013638
1381,-0.45733658101737956,0.6136209224565281,-528533.8818747362,0.4960799497702986,4.234500150819786,-4.328802506173277,48.0000193664868
1382,-0.00028522217386633963,0.07896156905863735,-529368.0223220831,0.4956268889476366,-0.02285952882067245,-2.552751312624514,47.97954200195356
1383,0.36534333550159637,-0.78556915927318,-530215.2540194172,0.49574711376913433,-2.4543806450085257,2.900737371160073,47.9757608114801
1384,-0.44405790766487685,0.800111132793849,-530636.068546173,0.4957206131877093,0.41867282642692716,5.86085913851119,47.9460323560669
1385,0.37073745352046694,0.5447436305065805,-530973.6376750551,0.4958565690901032,5.9615503108246415,-1.8186450891634627,47.94351966988082
1386,0.8609418059998505,0.2711149901940739,-531024.9514223837,0.49619597208764793,4.276303410915247,-12.32498383438601,47.94177396789798
1387,1.1862124794511768,-0.1480574771180354,-531564.0692330652,0.4960499147077687,-8.004554046281163,7.429032940968147,47.932370126828864
1388,0.8941493240061275,0.14622170657732414,-531567.6899843869,0.49613102154755256,-0.6413916117477949,2.6732515563507793,47.91573954183096
1389,1.030429014493579,-0.4949057717840495,-531654.3231898228,0.49616411750073514,2.1036813757746975,-3.276140525697457,47.89640685431414
1390,0.48503621548159326,-0.34966670189517557,-531740.2152506158,0.4961632591445019,-1.3321516474931658,1.106183384393931,47.87947640228931
1391,0.20644180964210634,-0.3347336525962302,-531781.7068994603,0.49611535080066677,0.08637526876584467,-3.9547347473047356,47.86818193626109
1392,-0.20850331870769556,0.1875544724513721,-531867.9742564142,0.49600450201520646,-4.04102336771326,10.244734488422575,47.86011948503201
1393,0.11325738484645212,-0.1861305097494543,-532162.281864877,0.4959579445462571,6.266830808667894,-6.2897425519877626,47.85471644801358
1394,-0.10941101129996125,0.45852774949517416,-532228.090645945,0.49572597647054883,-0.006737076849362034,0.5799119938670643,47.84561387609848
1395,0.5789090894760969,0.1609295494175259,-534785.1933279872,0.4957182005240814,0.43183083528663946,3.1082992749832914,47.816673838971106
1396,0.40975681021381094,1.0814057730488957,-534826.7944975413,0.4963410975003424,3.461382373470108,-3.8257166699738896,47.81231795617875
1397,1.6278144927010776,-0.823908619591676,-535261.8962961697,0.4965030405781449,-0.2567093139804425,-5.825991984875902,47.79194782132753
1398,0.8871790911443616,-0.05671177655156534,-536371.5391933116,0.496430729108312,-6.096077444979075,4.760958461004897,47.75137336399101
1399,0.5425946995671446,0.5452213879741712,-536799.1049879598,0.49679589208052005,-1.0201390063922902,0.16859057768286245,47.73764538257951
1400,1.2328731452108983,-0.9267143646931219,-537008.6258275108,0.496864375969734,-1.073114135548003,9.051643305183884,47.7293575481429
1401,0.2910421477787961,0.006976029569083442,-537096.0081811297,0.49681567685784045,7.914676202708947,-6.7098544585989215,47.721886167554
1402,0.1775803244244596,0.13407239811208033,-537280.8970929934,0.4968428319278824,1.2130965585747497,-4.399461312792222,47.71960858923674
1403,0.3564929658669789,-0.45631082156810665,-537278.9521644113,0.4966162719677539,-3.2159551152767794,3.6638855492545797,47.70041032243309
1404,-0.10620173795463245,-0.10098395942386322,-537284.8934056461,0.496501340229487,0.3979406243487886,-0.48068566796823375,47.692850255508944
1405,-0.283629554457586,-0.006556522990196073,-537592.4287454789,0.4961249926826227,-0.021974875547271875,-3.1688734758942583,47.671457931016036
1406,-0.3438582292030232,-0.34372671494608703,-538250.3198130514,0.4960746069353766,-3.2448586487630613,1.3207916803878264,47.65478141515318
1407,-0.7254366228861002,-0.4780158200475414,-539180.104463627,0.49627227862032414,-1.8885414811710557,0.333839411753289,47.63921174308553
1408,-0.9972526076097235,-0.4402428265954632,-539169.8495965919,0.4966386855496695,-1.3080864500490255,-1.1377084160210686,47.610491672573914
1409,-1.4961323647842903,0.710911520037294,-539396.7922451957,0.4966033242676869,-2.5470602876626907,9.996350983189284,47.58977081846388
1410,-0.5319164573885884,0.21590742134933205,-540738.1528172032,0.4966632738553979,7.371435405396152,-6.284516185514587,47.58599965192548
1411,-0.4953493205965315,1.1269104656920157,-540643.1822907303,0.4970615910036168,1.1498137894164986,-3.0671222445074324,47.58579857439243
1412,0.7364068162803256,-0.15697281777996996,-540971.9223251232,0.4968900520634488,-1.961556140105001,4.8896745574350975,47.575898087346026
1413,0.460732167184599,0.18054339359578442,-540986.3205112184,0.49673745090197724,2.893970446610202,-1.8405650420070925,47.57466788347321
1414,0.5931595827961224,-0.373852701203261,-541198.7929335962,0.4966306537462943,1.0082816509608263,-0.14320230171603932,47.55565142639171
1415,0.3727207251716091,-0.47079857013780546,-541620.5919025599,0.49661063333387,0.7499337855799925,-0.9406794610855538,47.520281556956995
1416,-0.09547434539339701,0.4868615284372122,-541933.4514922026,0.49656904551175707,-0.23403297005518087,-2.549034039300758,47.51402375578061
1417,0.3288097981750356,0.4151532612135192,-541901.1554034917,0.496558419072914,-2.4688543815826463,-1.318615998573441,47.47677030530298
1418,0.6041098290716801,-0.10261777997872734,-542352.8082810695,0.4966236122785918,-4.038587583058417,11.1667004784866,47.46031891940788
1419,0.6563180309915311,-0.7610547876581591,-542578.0873045727,0.4963964990913348,7.490788845031248,-8.0247524319319,47.4564727796127
1420,-0.10780093835735291,0.2641585616750476,-542722.2323689628,0.49617235097015344,-0.7252828696685334,9.36682028955068,47.422077283385065
1421,0.10163461856157222,0.3042124247999627,-542702.3928995661,0.4962115474124629,8.554342905385967,-1.4493461644223262,47.415517359210796
1422,0.5406543346902988,-0.10273337964711227,-543408.8375294638,0.4961935079249777,6.860592582548032,-5.031064518542307,47.39667301587569
1423,0.43940689744462297,0.5090888790099811,-543963.7423874212,0.49627323751140673,1.9080686041058894,-4.844675970594823,47.38185156332776
1424,0.7659288956465075,0.3725225462029075,-544009.9504175829,0.49665573936712204,-3.0995435141641243,3.206028544900463,47.3734340487987
1425,1.2424443150670657,-0.6626374455680895,-544323.8084013414,0.4967833574594197,0.16530801341154813,-4.388674613781004,47.36200933223156
1426,0.6128449902470745,0.024684901161491135,-544784.5261860429,0.49664146214938504,-4.30488462472073,2.0931663520432773,47.325483473766845
1427,0.6859422312830068,0.32494743201647003,-545643.4137633969,0.49676521605683954,-1.9676080322417258,-3.4757917712825463,47.32437976246784
1428,0.7898960420476344,0.45256072723831975,-545730.0341151981,0.4970836917290308,-5.419752121434652,5.116726039162556,47.307119160478045
1429,1.2206475551162315,-0.7481856039242196,-545982.6732717773,0.497103560373878,-0.15687586931924377,0.5751650279647369,47.30522993689061
1430,0.36285538807645595,-0.6200238461318011,-546732.9937165013,0.4970927453952812,0.2126286690357153,4.967139507953874,47.274483674527765
1431,-0.17286215649493158,-0.731634162913883,-546691.4110104833,0.49728206427509636,5.1579146824176725,-8.820580655878203,47.26898295862115
1432,-0.7794410524798072,0.03159885369761917,-546952.1321572472,0.4973318954594589,-3.703571462299218,-1.8339382417286179,47.254687120326935
1433,-0.843028890265354,0.7044422956069213,-547093.6496980793,0.497021395277152,-5.514216800768722,-0.3226143331555622,47.22421002478273
1434,-0.20573589758919156,-0.022434092300545022,-547538.0167363473,0.49698041599381343,-5.881793128288916,1.479646277398283,47.21876701056066
1435,-0.09719930414049999,-0.4703241582375983,-547545.8312610738,0.49691839040110286,-3.985396264283847,-4.9520835237713055,47.216608820896546
1436,-0.6495540214996225,0.294817827781617,-547706.33571867,0.4966648629197592,-8.876064277360214,10.748767309797191,47.208310419045084
1437,-0.322636626821006,-0.11658176264823694,-547739.2887384831,0.496586219001498,1.8497623482697982,3.974045243655559,47.201337917970854
1438,-0.38775480390318484,-0.0013717125717619405,-547752.7487710472,0.496465700243318,5.917170859853667,-4.6076199412030725,47.1796095122215
1439,-0.21596791009559402,0.24078674028579633,-548912.3722795867,0.49612191077550655,0.950330685014351,1.9597566764269043,47.17220622353931
1440,0.01770498088833676,0.9343128326821248,-549561.4889893448,0.49647527163940286,3.0338900540360103,-7.753593148882215,47.15858861968823
1441,0.8443182350635816,0.5198117891990053,-549475.2985837098,0.49681990192556225,-4.744212832729979,3.0551847066046705,47.15205981730307
1442,1.3575316081518358,-0.3094449570304636,-549652.4878201628,0.49696656999778727,-1.6419123699683407,1.4599034475059942,47.13760011323592
1443,1.079818441171513,-0.27691333713799027,-549994.1849512471,0.4969324127517993,-0.03997726363975293,0.15693055930143696,47.12395430530267
1444,0.6334903107911959,0.0737146749382449,-550192.781571929,0.49706456740808774,-0.042161716695659185,2.4683966510710107,47.08676712991501
1445,0.8319496093899222,-0.6420551512635668,-550429.2071161964,0.4968727777681892,2.5868470402426387,-2.8836109108534833,47.07119633369959
1446,0.19359038171078613,0.17543300319719662,-550628.9559152151,0.4965396549228037,-0.4172503301503065,2.847612013566605,47.05963058236788
1447,0.09744195880409598,0.2666032724444975,-552036.3034736752,0.4965402234065052,2.451629550920341,-1.3175995965695184,47.03184429046881
1448,0.7194420152492015,-1.0965812423082002,-553240.7749057015,0.496689166114425,0.9135853145002701,-0.9776604178193877,47.01363389799108
1449,-0.5114789034382575,0.8903168616556504,-553308.2039338627,0.4968291695431354,0.13993838939819045,-5.597500857107752,47.00434276482196
1450,0.5025585792544989,0.1592544368186526,-554072.1784763362,0.49654708181797524,-5.486297455922943,6.117043189689909,46.999607637031374
1451,0.6657612109824796,0.5073882838834703,-554720.573954413,0.4965491517485412,0.6843277386364818,0.42877808192905553,46.98919310636979
1452,1.170893955006232,0.3393544504125081,-555336.3183322035,0.497002616581032,1.1816685557727533,-1.1737074145822926,46.965628760885615
1453,1.3788789886685746,0.15418049298345538,-555328.3275418653,0.49711799816805935,0.17333005552786235,2.5061646805382454,46.93772478967621
1454,1.300855722497956,-0.5101551828511961,-556777.5683087421,0.49709721551335034,2.671243321929092,6.659439147377455,46.93262443426995
1455,1.212656929535843,-1.3618049572226167,-559436.9778148634,0.49736934195544014,8.983122199290275,-0.0067139371509555845,46.913805517446505
1456,-0.4508742638283647,1.1997338305773715,-559570.439118648,0.49753224455804673,8.725782734646303,-11.367873425233775,46.90559899024945
1457,0.7586886365713604,-0.3483553379279133,-559642.1880120111,0.49736459294804614,-2.5588862515319653,-6.919917911800567,46.88637306736462
1458,0.27801517528057,-0.38866945694926625,-560446.4061644637,0.49724865170432486,-9.266389545005822,5.407387644596941,46.877215519768896
1459,-0.01187139743942198,-0.770415953382715,-560393.1310282839,0.49727482148814406,-3.7566406113990105,8.970206511651737,46.838502350079494
1460,-0.9442984420382392,0.03277158844335437,-561767.1619179648,0.4970505814222593,5.117337417788011,-0.20964240343831567,46.822773340500376
1461,-0.8406778817836588,-0.6008754775076193,-562132.2829518118,0.49743047455444145,4.950667681613027,-6.25930928745534,46.81169206576457
1462,-1.2856158688027595,-0.1046944471757616,-562189.7465120745,0.4973934504120839,-1.4309754399093157,3.716405812409305,46.7833648163405
1463,-1.2268263950810148,0.7102443626047887,-563334.078002365,0.49737415410731384,2.0877413783591723,-1.3965394635780828,46.76552512785746
1464,-0.7984700087356962,1.1705105470660508,-564084.4765488786,0.49772969394922456,0.9168891416964854,-7.792331739487049,46.76104739742267
1465,0.5440617484477348,-0.7078633423258224,-564225.4846398925,0.49769267143091933,-7.028142798739234,7.010402459344483,46.76019617795354
1466,-0.1222059368603219,0.11594391402325194,-564427.8321203898,0.4974408817395434,0.1440830714250785,-4.069376844806688,46.754060510753526
1467,-0.11222045866963365,0.4010949582458434,-564452.7839988789,0.4973149274285174,-3.7850009896137107,3.1089638618499573,46.74351621131364
1468,0.30071640687477286,-0.2528783067014838,-564508.8322774768,0.49666162127292807,-0.849526606697898,4.7370974317325825,46.730132966088284
1469,-0.15363377482127716,-0.17661856614355836,-566198.7311550673,0.49660933445278,3.878494621189102,-7.19799418624482,46.71296853769739
1470,-0.07175100448645665,-0.9862382185687902,-566289.9064290326,0.4966316988026505,-3.4014993278342094,-1.4463693577408878,46.67741456985967
1471,-0.987656910634563,0.5762834062028418,-566845.6686088247,0.4966402762908163,-4.843253125059029,-1.8997150458820562,46.65121990539947
1472,-0.412083932744186,0.8475604400386325,-567057.3202400906,0.49654180910055556,-6.424907087134774,0.49833120690670696,46.64592775076034
1473,0.6056612062435447,0.40797019734647444,-569122.6014085928,0.4966557173528202,-5.737633350317701,7.313696814518849,46.62889373862632
1474,0.8371393816354299,0.891507703009723,-568961.1279863556,0.49722373814673654,1.4919196819391236,6.738451788512762,46.606412766198396
1475,1.734246690759964,-0.2784713608587268,-569319.425433455,0.4971821804261078,8.302418312704262,-5.496639138565762,46.59543563541975
1476,1.35954787669549,-0.26059554763662307,-569424.8956800422,0.497101119066629,2.560328534606534,2.8192749126239325,46.59401074762633
1477,0.9934381886806285,-0.49303325187334746,-569771.6667341802,0.49716680777908157,5.448774340439471,-5.132912802343851,46.54259271321483
1478,0.5795668646908827,-0.7033419055511075,-569801.3263902944,0.49722120482068893,0.4963386585672198,2.246228467390488,46.516291875470365
1479,-0.2218302272618561,0.03203059901896002,-570009.1000587451,0.49718930659390936,2.6596665941279456,8.279250468858464,46.511895500678634
1480,-0.15583344103416388,-0.29366307253611856,-570037.0891643539,0.49715663031509516,10.499281141867508,-0.5409170646132828,46.501698286457156
1481,-0.3622952404053247,-0.04680663666382401,-570131.149730922,0.4970292925062121,9.948656540741295,-13.967823124840747,46.469742523341765
1482,-0.487407526182538,0.41099415307962683,-570210.1685479976,0.49697482703006696,-4.045762541703068,0.18284578703425336,46.4683697784412
1483,0.06806152021216562,-0.10346166108978273,-570587.1111102543,0.49677914118218214,-3.9139117562813586,4.729615928997257,46.445794837868085
1484,-0.15677085816452216,0.5115552615336114,-570595.3909154787,0.49676885612225197,1.026210071040509,-3.7687299163398587,46.435152411842566
1485,0.3493974246026491,-0.2098601304477104,-570652.42446459,0.49672301383980594,-2.863501269918059,5.937466445523502,46.41037390306943
1486,0.13593174892351545,-0.24763341988466023,-570685.5053311173,0.4965666110783683,3.197197928088308,-2.3922626449258804,46.37813099360419
1487,-0.02711099054358214,-0.1275721945062694,-570823.4064844148,0.49655236779339207,0.6930147024030983,1.2858294430227364,46.34753833913539
1488,-0.25425901506541476,0.35190557123617183,-570894.6923563052,0.49641499333131933,1.8052962002509343,-2.376981764698968,46.327884379543974
1489,-0.042988509066801295,-0.21232883734734034,-572092.1475818343,0.4963560707783807,-0.5522884198122859,-5.923709578496346,46.30627252171684
1490,0.0037027777122475153,-0.8491908792758553,-572371.8402631944,0.4964522739861949,-6.522671278884036,1.7061886763977119,46.29329646176843
1491,-0.8487266809701453,0.6769496817568231,-572628.3513019098,0.4964076984332126,-4.475587923228111,-2.7641185919286104,46.25779223240861
1492,-0.21632433771764603,0.5554301043970535,-572595.8537291843,0.496082730410125,-7.33593323649157,7.812499670016223,46.24353616003323
1493,0.2229108216793366,0.008695376909016395,-573009.5632563895,0.4959135598868318,0.4358322756625681,-2.069119408697252,46.170583474186
1494,0.24632137377001806,-0.6258934220215221,-573236.3544212783,0.49581099566802295,-1.6155824363568838,-5.686358657394873,46.15211666897493
1495,-0.33448104605945417,-0.32638817079084287,-573234.5853231637,0.4957719177699729,-7.168841390311666,-0.97557122855079,46.15056440784012
1496,-0.4984886146725355,0.1077148235344465,-573904.5863764992,0.4956171401684025,-7.825863330870742,4.775890826237942,46.12376010288889
1497,-0.665390023737148,0.8534299339684646,-574832.2516356239,0.4957355495719568,-2.905306838435847,9.098239138208674,46.10622563821907
1498,0.266820737987114,-0.751660747161264,-575049.8462927791,0.49586748420266846,5.98627771728481,2.4218591592473064,46.06487308417601
1499,-0.466736406408361,-0.28445151932416834,-575102.8242531732,0.49577971960017175,8.44465788589827,-8.873789550858168,46.04996239445292
1500,-0.6108472587213774,0.03156645272359693,-575408.4060163834,0.4957661472129375,-0.5616494108016791,2.2055875271755037,46.033312177120294
1501,-0.6145159721732805,0.6910940426294464,-575439.2679846361,0.49545216980379253,1.6893269749982438,-0.8794117050062946,46.02320548069545
1502,0.22094770323453833,0.251447183001674,-576408.3804599545,0.4954141784746266,0.6091862010033847,1.7788550914731287,46.01176874622972
1503,0.3557424585383891,0.6889706991869134,-576322.755897419,0.4956972027549434,2.575807631275284,-6.871702987424138,45.98426969108606
1504,1.00926909789663,-0.12456280196926417,-576389.635043687,0.4957381329242341,-4.136350173073098,4.9245067835910845,45.973246890205616
1505,1.0238642371718116,-0.33801017383723464,-577411.1816969548,0.49558508693673475,0.551929326034405,7.634323250122222,45.94873259963183
1506,0.31473540333170835,0.48410578130989057,-578951.1914365457,0.4956126596879944,8.246099725180606,-7.668906137496997,45.926207511698806
1507,1.1162244327872133,-1.2978701884028316,-579774.9597881882,0.49593733544860386,0.5893790852985072,0.3155354582557636,45.91861672290966
1508,-0.41901826790069985,0.5607304072455274,-580169.0326352501,0.4958427843409348,0.8259039594210494,3.250231528706662,45.904703713571635
1509,0.13902018579920178,-0.4771613784136106,-580493.9616071944,0.49555336284844914,3.7968407495177563,-2.0012116603766104,45.898311283922766
1510,-0.2336139350441772,-0.4256042530468602,-580472.0362764542,0.4952526185334496,2.0028732352799645,-8.424677496553487,45.87655299086348
1511,-0.6046624786719179,0.28890745441626575,-580650.977087126,0.4951186067073831,-6.319389280051625,6.417005137057307,45.87539483432686
1512,-0.5124400781526809,0.49437832683287924,-581451.5704576122,0.4948080631206413,0.039201090561294456,5.5922571154890495,45.85606856997452
1513,0.3145739823290834,-0.6574553170652385,-582822.3246511733,0.4948102679729323,5.440159642639402,-5.907733469010841,45.85164446154306
1514,-0.3987976228285983,1.0060275012952045,-583258.9477439064,0.49488069770696697,-0.5156243052269353,-6.037638162544893,45.82170693062589
1515,0.46974736515782267,0.5069902909691021,-583222.5834361068,0.49477989637880315,-6.472938175973145,0.1111539335682904,45.80769659049688
1516,0.7300007988475111,-0.48324449427172134,-585816.2769023919,0.49456465944155775,-6.0901553498625765,3.3020347082190007,45.78799267273931
1517,0.40269117488655715,-1.505328422262553,-585878.3733191087,0.49530206726067233,-2.9348363763626937,6.150632985631755,45.74879016947814
1518,-1.1077771873777542,-0.14264915155793445,-586028.2896867244,0.49559289081449015,3.411304829176602,-4.740036155416199,45.722007760725376
1519,-1.1589845939281316,0.14172766146394,-586084.8172440854,0.49573145530014084,-1.4399520213644477,2.278143866064025,45.72017838958804
1520,-0.9988348203061811,0.48792481393453624,-586148.5720211896,0.4956418526450416,0.9709306296663511,-0.12285749937424628,45.71641037248707
1521,-0.5135959129868125,0.3272054157389908,-586155.2360977358,0.4954441063416976,0.8242027055499122,2.049672573855083,45.7101258553625
1522,0.02014886451949907,0.07843167202430931,-587447.1867861669,0.4952904742813464,2.9035701606115287,2.844737363879392,45.70282765738292
1523,0.03873488007929102,0.9257840397250348,-587716.9208979014,0.4955825336375872,5.4897670424635265,0.183946277272655,45.684290671593004
1524,0.7906255990883083,0.307764053034254,-587855.9855709366,0.4958685943965558,5.675286492764812,-6.7823635570417835,45.66037439731954
1525,1.1484335296284414,-0.747488735164205,-588028.085061481,0.49595529160831114,-1.1906159266221175,-0.22921981180238382,45.656985718233784
1526,0.43401605766992823,-0.26630682867262434,-588144.1612451087,0.4958349409521287,-1.2909838427994926,1.187025966294493,45.61637003502873
1527,-0.020801692631977675,0.14790527933850242,-588807.7520517375,0.49582191112092905,-0.14096894702609689,4.138499674059083,45.61222132794357
1528,0.16530111843758669,-0.7106504807732322,-589020.5055402421,0.49590363150182043,3.9342475054416055,0.2577882687781403,45.61017230901076
1529,-0.608251929306054,-0.3052451491934386,-589635.9063570488,0.49597417582715464,4.178041449231222,-4.912828057803816,45.603406250990524
1530,-0.8376900187573281,-0.3647283653211941,-589692.5224180489,0.4960757773922879,-0.7506270973443452,4.61119278493284,45.597123048083226
1531,-1.0554894676098707,0.13759230938613354,-589964.8220937338,0.4961483273917607,3.804840740116475,-1.1235589140300863,45.57940466173159
1532,-1.0781766097262344,0.7868558151860676,-590446.1494391774,0.4960595046315301,2.489896587720866,-2.634720727587122,45.55731637535007
1533,-0.3333900012642246,-0.2969615459380325,-591246.6597710797,0.49587233243724815,-0.24920356506430985,-5.513812152973393,45.54860811435692
1534,-0.4754818267610859,-0.5542649777491591,-591208.7171189527,0.4960586757328645,-5.635045518822818,-3.739329921061554,45.53281049457193
1535,-0.9739085601345707,0.38924013673640134,-591366.315999163,0.4959790792552823,-9.10512526488896,4.186453030058101,45.50292074783975
1536,-0.46066601411592495,0.5751853018982205,-592236.2430666522,0.49596561848039294,-4.6092461511970555,7.789984917269925,45.49669102038734
1537,0.08787006841106138,0.8365075728141038,-592504.4007228069,0.49590243400484935,2.963969033797083,8.713509727945265,45.48593576729766
1538,0.7333548805447434,0.30374077147163736,-592748.1336636825,0.4960873080442233,11.537858520039434,-9.901771707156428,45.47238601489903
1539,1.157899213923777,-0.8124881384416567,-593054.6171092778,0.49619943566265723,1.3495452794827953,-3.0080059501243492,45.443394365164224
1540,0.3289617461389243,0.015333964184079008,-593143.5357487537,0.4961977412876576,-1.2800016230847588,-5.5863005389428775,45.42388737181888
1541,0.3118630512558954,0.11197596299480045,-593147.1155997467,0.49603211086033333,-6.910213742131458,12.601304063015604,45.3982247355649
1542,0.4496232715939955,-0.06591408089431566,-593234.6911693201,0.4958741269587121,5.569581193342449,1.4100012329418858,45.39603625329405
1543,0.4885613632368139,0.07121870318808016,-594065.2141883739,0.4958003854177418,6.93362062252834,-6.296609823255501,45.36998806465627
1544,0.43275056940123796,0.5566520167626803,-594004.2633155814,0.49595260587950074,0.4047164648837964,-1.6753055019778194,45.36691622813358
1545,0.8829835332184423,-0.21733073120155244,-594277.9366017504,0.49591231356331145,-1.2084129162609965,-2.758393744266197,45.36380423636278
1546,0.7914247881245023,-0.6993594982304734,-594489.9881184383,0.49591512732921295,-3.8554324291411963,-1.4792841012661317,45.36125326278995
1547,-0.03580809786184147,0.2001592238741413,-594611.4551986409,0.4958600360270182,-5.24323319268337,3.919814795590006,45.348992646155416
1548,0.19296738656547435,-0.3145596427651311,-594617.9769452732,0.4957965473251924,-1.4020848214204356,4.611088580591294,45.34732495028085
1549,-0.08139461730211428,-0.10391457779912634,-594633.9403670346,0.4957652459134999,3.318743576572905,-3.742494569140968,45.34237431354377
1550,-0.25409264546139837,0.1761761713119219,-594736.6613898565,0.4955707013869981,-0.516861725406024,1.9999411674968584,45.33723682074563
1551,-0.06823563028241858,-0.18970833642936333,-594778.5839345324,0.4954133058108778,1.445660844815154,-1.7714014657208528,45.328258677022305
1552,-0.10932900083406599,-0.11598346743809007,-595227.1399754927,0.4952724873330047,-0.16057132749940184,-2.633607081001992,45.30501695087983
1553,-0.25833684683863917,0.6357926707780823,-595367.9314951407,0.4952755807629191,-2.79782062477779,8.700841276086862,45.30325974741667
1554,0.21961885080142615,0.27045607752825596,-595725.5792514042,0.4951541765954702,5.8043822302636565,-2.2775667517805602,45.28626704052061
1555,0.5372752494065585,-0.6637217135716267,-595800.7378914858,0.49515949229982076,3.4149766678847646,-3.4788231745291034,45.27225047757546
1556,-0.1117136423221853,-0.2433302091547069,-595792.7888322533,0.4951625168939048,0.044019006333906985,-3.1231075530005823,45.26690736377797
1557,-0.34794498853825534,0.0396714148723733,-595801.3098671108,0.4950859664030772,-3.204270921175824,3.28593805561514,45.265797651685844
1558,-0.3938730671204729,0.09228244899154792,-596150.4337563522,0.49503596356615753,0.131837170500529,-1.9750403066029614,45.241105193437406
1559,-0.38366721608721166,-0.35481001944797597,-597194.9102250426,0.49512462336688745,-1.7975228218837918,-1.066663418647945,45.23969981812376
1560,-0.6724856134133316,-0.6359852431987427,-597413.5884853019,0.49551049096768857,-2.7959774934602737,2.7848182098291714,45.23135723627116
1561,-1.315345004341232,-0.0644387113684759,-597830.4437281864,0.49572672343111407,0.08251471437712775,1.1890607995619313,45.22333702196682
1562,-1.5001980684640142,0.0006273907255476274,-599863.6077292941,0.49601437724121605,1.2210869628185106,2.9574910320934524,45.217970730695214
1563,-1.3124636165465313,-0.5971475161816822,-599818.8270237058,0.4968497171513652,4.0933708090933525,-1.3218082311440131,45.20562315431567
1564,-1.8856093449402684,0.4139135527485356,-600032.1492666195,0.4973236854730009,2.8207914219411743,-3.549121562845913,45.18809404345844
1565,-1.437890926649655,0.4168632694476868,-600151.2076728558,0.4973944862321434,-1.0027192325229952,2.8099914772600365,45.18269291897119
1566,-0.9757631591996461,0.2786675124028395,-600173.4310751789,0.49735109560868346,1.8546567988430478,-5.256863794988304,45.17093282593236
1567,-0.6551113535803911,0.26069814620741005,-600183.9202372788,0.4973546112018097,-3.3149491185536015,-2.121028727415809,45.153263262342776
1568,-0.41473404175409767,0.27532039128867924,-600182.2164622399,0.4973095725027871,-5.248023436378179,5.051496949425139,45.1468385022998
1569,-0.09215677295676869,0.014618711641826931,-600221.2713311812,0.4969176972607198,-0.17323171768338463,4.582299003916365,45.11656329591815
1570,0.11304270735479038,0.16536365521389657,-601822.6526593392,0.49680565301700796,4.184614675057207,1.1130820164780557,45.10748324301688
1571,0.08589092817484385,0.9756486426648711,-601634.686069371,0.49719358065647484,5.377511736029337,-6.170948085118781,45.09389299898748
1572,1.1055672897300741,-0.27979547432856033,-601845.822258299,0.4972459340069347,-0.9933090626773378,1.0087802668488877,45.07733407996084
1573,0.7964006420705214,-0.12948832716879843,-601931.0459206469,0.4972621315232013,0.17528108583932756,-3.7066667483547544,45.05832708035752
1574,0.6600845259416457,-0.12755777691673476,-602005.1611106502,0.49724509053725663,-3.6184974433215698,3.3822182538083054,45.052642623752845
1575,0.4315433099944856,-0.05955746804100104,-602141.4709825293,0.49719419865343306,-0.11968313891192082,-0.9634313023761755,45.040031176357964
1576,0.4241166956091293,-0.45446487299529925,-602160.020368216,0.49718780746710245,-1.1243347135013773,2.7846477589761163,45.03282401755837
1577,-0.04947172981272102,-0.0248631454189282,-602161.7922803124,0.49714663491695,1.685429726401028,-0.8615812882831577,45.02387222913903
1578,-0.08726375514817612,-0.013703851323697377,-602177.0361597384,0.49702157528220137,0.7947320066595213,-2.1012797158169847,45.01789669372722
1579,-0.189052614044539,-0.0662863312363608,-602586.3723341736,0.496973571988485,-1.2543845750399636,0.5628615677978712,45.01382756680629
1580,-0.18573775096731884,-0.44870495963575796,-602574.6010397729,0.49702746490892075,-0.8271610715022846,3.019316744843445,45.01081108623212
1581,-0.6273418487102488,0.03442381683085982,-602607.6430549256,0.4969301270343139,2.1849161948069766,-4.773014066688587,44.996735463943985
1582,-0.7568719595316091,0.11862442388547767,-603991.8167454372,0.49697127962145254,-2.5882021769666754,-2.900658622239712,44.990749335819494
1583,-0.5476409937842016,-0.7086571160582813,-604191.0275438785,0.49732265258212965,-5.474877457948075,1.6123171575655024,44.98188259656865
1584,-1.3300359450723678,-0.08904218166862998,-605220.746109084,0.49765160324459334,-3.6786588088236756,-1.6425586788870647,44.981597654856344
1585,-1.273246908274569,-0.3056001253846876,-605195.5598303636,0.49783414579292556,-5.219467804795857,5.214413731054217,44.96519597828565
1586,-1.3606341716559214,0.4328311981508264,-606306.175349315,0.49789615068277837,0.130745699098546,1.5754524906461111,44.92304946326764
1587,-0.9029964086338353,1.2764237333038624,-607090.4098149912,0.4979316289395908,1.6808856185079064,4.73623034223198,44.91707110279971
1588,0.09438797909015417,0.8079792642478638,-607805.0714251371,0.49809954784968224,6.155788409499832,-1.9383962808797628,44.911333339737695
1589,1.0408460327921534,-1.0044548150799182,-608012.1287114775,0.49828358746005585,4.262951054880743,-8.420762670782878,44.90561114240177
1590,0.007003723992710511,-0.133692837179,-608019.2320007819,0.4981941993029192,-4.114911168496796,3.3576095623258304,44.888326234508874
1591,-0.27116808288109234,-0.017376276035996674,-608843.6796218582,0.49799971604082166,-0.6345991318045607,3.7649590307117817,44.88446735132295
1592,-0.03675543354038367,-0.6533467739696767,-609259.7054253778,0.4982072336659073,2.989279043876876,4.759380129854356,44.873013136364804
1593,-0.7779425721025415,0.7288893768646411,-609309.4011399318,0.4980821340455108,7.651548346619234,-5.578521590569197,44.864970525861956
1594,-0.14678285623673326,0.16713952103661606,-609671.1932123296,0.498032161259114,2.0047413398011065,-3.5265647484455602,44.84212301075211
1595,0.12857106155432846,-0.4903100199564325,-609681.8697024257,0.49806043843001724,-1.7556429160092994,-0.5111419818886496,44.83915678477831
1596,-0.3759371071364213,0.14962493757592188,-609689.2861184652,0.49800555239755695,-2.054475889593579,-6.702085622347136,44.833485212413635
1597,-0.27650961404550833,0.11441349167991141,-609800.9517487391,0.4977504925728022,-8.738820630364883,5.693037578135408,44.80926871572324
1598,-0.2952575398993092,-0.196652249459017,-611013.1940682275,0.49759979325953746,-3.0335657610388127,0.5072504955509242,44.80433235712308
1599,-0.31696736707155027,-0.7678116902775873,-610915.1977353257,0.49784282367746685,-2.2926646874849044,-2.6817222828390856,44.793460147443696
1600,-1.0910911667555379,0.32993053192396093,-610991.1777412487,0.4976585948650883,-4.892066040686244,7.02735769271704,44.78254370041761
1601,-0.7391566958264313,0.2922082074192215,-611022.0096107944,0.49766818817076697,1.901934059586854,2.15339462518916,44.77211192361284
1602,-0.35707000653073595,0.19078453831762499,-611215.5695436304,0.49766581454975045,4.142954722429714,-8.500440330745882,44.73080946448195
1603,-0.17535099641828242,0.4581417259837127,-611283.7040517624,0.4974631336814802,-4.526125094927043,1.4350443431051685,44.71170569345722
1604,0.174058954138471,0.20723877210960617,-611422.5783692726,0.49729310098601615,-2.9386436171890455,-4.219379239592503,44.70322919847441
1605,0.46710396573291085,-0.4469012949257964,-611495.5234366317,0.4972034906994925,-7.005165652229108,3.2098472392492114,44.69628769962886
1606,0.1596551054597042,0.0814556836902425,-612564.6006886665,0.49716575055227324,-3.5350876535227123,5.491812539956385,44.67149147790645
1607,0.05655878059114137,0.7837210557519341,-612525.8031432739,0.4973081879957279,1.7261473060141297,3.844877208725631,44.65159471779186
1608,0.7458381614434584,-0.3511115203921885,-613034.2858511838,0.49733456412162536,5.550498767261258,-6.1812323170610135,44.65058040117342
1609,0.6428602658593323,-0.782071025625422,-613948.9836033066,0.4972567631362649,-0.5856789063239595,-2.275627272794558,44.64690176214691
1610,-0.2530419758731194,0.7249076789646699,-614002.291418627,0.4974020626952155,-2.8125588559564463,3.8884713471823877,44.63890128971331
1611,0.49204574340360463,0.09391130320262464,-614084.0235197111,0.49735214139881123,0.9426665806140851,1.3344571798020906,44.60172075093031
1612,0.5721830628756328,0.02683262981274992,-614138.9982547937,0.49708428730868015,2.555456821994899,-5.366188390559328,44.585877735300706
1613,0.7649532151211139,-0.04062474392758664,-615709.2046063406,0.4970478924590538,-2.9971430868040256,9.237361361841382,44.56300084764301
1614,0.4777460660856495,0.7557868987069051,-615716.5518635471,0.49740724882532794,6.109336015779392,-4.263570756639324,44.54187423608762
1615,1.2879220678904575,-0.6094483141803877,-615828.7787750938,0.4972795544443373,1.6896124547877973,-5.183426199979643,44.51914448098175
1616,0.5205015201238068,-0.2421921165190296,-616315.7420884848,0.49706033981163356,-3.1872122103854585,-4.934101266756395,44.50870543951402
1617,0.37417136139745855,-0.7306104385740253,-616249.7360037119,0.49685834178645516,-8.09287276791882,9.90753498359925,44.50541355492027
1618,-0.13313351488926103,0.031596395159613544,-618085.542281169,0.4968171539111138,1.7839294820722587,1.6177154298962284,44.49517930981387
1619,-0.28327674544937537,1.178393798476033,-618120.7588193367,0.4971196412294598,3.4776657087183978,-4.549484457612083,44.49326042886132
1620,0.7261841136054723,-0.08898023058676041,-618974.2189789067,0.49715759288116934,-1.1049639056914253,2.884534836922817,44.49151566161291
1621,0.7931353012088683,-1.0331057055241086,-618984.5950075379,0.4971728324454296,1.8044761457970326,0.8399843562859866,44.487927158814536
1622,-0.3218825015595084,0.09745434706409231,-619084.1767009007,0.4970308698326372,2.526594870451877,0.748953424849766,44.48180223019006
1623,-0.09600729343819842,-0.11600032523565026,-619330.2408286917,0.49702769629497434,3.1246176015477554,-4.566541013994252,44.48038281873432
1624,-0.30350759817168227,0.4866475712728989,-619389.4759380891,0.4969350621101227,-1.3053290798858315,-2.502152270381675,44.46381714844494
1625,0.19296690294134694,-0.09341734231928814,-619392.5904941475,0.49686714774239504,-3.7493879146721736,4.310035736526681,44.46161035665904
1626,0.015292006210828456,-0.10508370709956626,-619678.9487627783,0.49681259381381265,0.4634401624730359,2.706193272367824,44.45365787984969
1627,0.0211613339347239,-0.43168002986460413,-619676.8387710237,0.49679487259652594,3.3292768174806002,-5.3744186611021885,44.43150234195155
1628,-0.6111678790657531,0.2500190410496404,-620812.8885197489,0.4966697143918553,-2.1203164798483063,3.7609626548536275,44.426005368810664
1629,-0.20653834990950143,-0.6915994163165288,-620719.6110221405,0.49682209616441203,1.5336646938310867,0.6970569756881921,44.40730576467337
1630,-1.102865381701605,0.20105743162974887,-622503.9799781232,0.49682134621340823,2.147427649404651,-4.77192984517639,44.393996976318064
1631,-0.62293217717129,-0.7097450669646056,-622530.6912974243,0.4970502195587825,-2.38915642788233,-1.6679220943061697,44.37830815439686
1632,-1.5558038750979775,0.7477587181270311,-623870.4460907121,0.49712264305977405,-4.202700097165631,7.051888019183574,44.36745683696601
1633,-0.5226863873753607,-0.45764953280563236,-624205.4446258391,0.49737641147077344,2.983188019789385,-3.265364788027359,44.366514162190164
1634,-1.0541634040173742,0.8333662879259442,-624287.6693949314,0.4973241546190667,-0.3281319249433882,2.9721591515188646,44.32833115341074
1635,-0.06271042689582812,0.24720809693607076,-625063.124537775,0.4972880465837316,2.599318621047062,-3.5864076974272887,44.31985973466876
1636,0.08958667573591922,0.7083242962144266,-625019.0403413784,0.4974364111103337,-1.0881263256537224,0.5310217972721871,44.31785933694672
1637,0.6482995355135295,-0.023339292593693495,-625486.07625836,0.49717164092529453,-0.4188297506626041,-2.478217632856994,44.31565506337889
1638,0.44396970509119293,-0.8116996244290328,-628048.9934979115,0.4970099293469112,-2.9188035286308853,1.4206011957677371,44.30905365281253
1639,-0.19375778314752498,-1.3221012897320294,-627937.6614203047,0.4977404481672514,-1.5194122406181607,-0.530690000439269,44.29054017661037
1640,-1.519919974417154,0.09841207305777155,-628160.614215246,0.49786755016830536,-1.9725664206786226,2.183712522726091,44.28373631539289
1641,-1.2546788873222992,0.24746998355614247,-628472.9964958824,0.4980364777510201,0.20837917499440234,-0.1375078893565338,44.281714768548625
1642,-1.2699748366092667,0.8466162882564396,-630160.7252043186,0.4981617261962169,0.13948198171546097,-0.2741446003630725,44.27859089693003
1643,-0.3367042258139201,-0.7552712278154659,-630578.8120673362,0.4982601861371146,-0.08841994209801873,1.0530089323217955,44.252407559070726
1644,-1.0855893146932305,-0.2745961212805339,-630937.1610726258,0.4985841626097468,0.8446605183182397,1.8476869546723698,44.236915708876545
1645,-1.2609409433369763,-0.04041105602791095,-630952.2420331871,0.4987950877180027,2.8984286396088255,-3.58968964496762,44.217733215133094
1646,-1.2459329109835815,0.428808099223456,-631029.8525932278,0.4988389980015198,-0.9570964409786589,6.2848180599531664,44.2146420532406
1647,-0.7894852214094537,0.48406831054671295,-631063.1314854914,0.49869226081112605,5.448937811848132,-6.4190435320124095,44.20611047554197
1648,-0.22035483391748778,0.3176587343696583,-631369.3741730831,0.49866433710900215,-1.1948751843159655,1.7290423214950053,44.19546423096874
1649,0.08621919380820996,0.4847674891435635,-631488.0492993804,0.4986565359662119,0.5564987099250671,-3.6412773041508446,44.17173246855167
1650,0.6403839875138728,0.20048354342936436,-632126.6565224854,0.49819586616370204,-3.087375381725493,-1.195611770022988,44.162700147649964
1651,0.5067321841239311,0.3737897911176564,-633525.5906998165,0.4983158576079521,-4.113231460783173,-0.03507080759836323,44.14931100567093
1652,0.9835919846151784,-1.3006248460762433,-633795.0815830015,0.4986357330625462,-4.002235082078184,4.521009956157445,44.14067143503277
1653,-0.22775865494106481,-0.4001390632402461,-633827.6938470554,0.49856260639084304,0.40825701267089126,3.0663548441288384,44.1248078451052
1654,-0.809111757391257,0.40163367305750153,-634668.8904058741,0.49849437237719674,3.6397811821100197,-1.3725456212258726,44.114565583365
1655,-0.22228034531483074,-0.5203211470865683,-634684.3003466505,0.49847380672268465,2.1513551919753127,2.425594594496464,44.09162016620934
1656,-0.8638567977039525,0.41915374037675823,-635036.4289851801,0.49811715687245545,4.571053847260607,0.6538070487081089,44.07275788858213
1657,-0.3258325969176818,-0.21418280656890687,-635045.3085107557,0.49814907117354484,4.899847232363449,-1.1966759934802114,44.065740143486074
1658,-0.503338773830778,0.3059010180196951,-635160.7674258753,0.49813028603135723,3.6477275591258302,-8.660111548281737,44.05548127710095
1659,-0.10976510875065171,0.38557718950146547,-635713.8626100877,0.4979518795671918,-5.021287458199994,0.3354605211041355,44.05339631366197
1660,0.06928281827042415,0.5806760838684224,-635986.3641854953,0.4980766840116011,-4.515985441296949,0.35613080861447044,44.05146396201212
1661,0.7609053109427326,-0.642166259862164,-636092.2141922327,0.4980417849379499,-4.007903406683992,1.8829914819809441,44.04451943271921
1662,0.20188075217414964,0.00765034482588256,-636611.8666288375,0.4979678091142402,-1.9974676177723854,5.4458427966680265,44.02205921739334
1663,0.0796486066223504,0.5209639553682441,-636601.4786603771,0.4979678984587594,3.2900553894028577,3.1147373501295847,44.01760762192306
1664,0.5533892292731266,-0.25510510376249673,-636750.958664067,0.4977412460219894,6.396078350524061,-5.5451149337017185,44.005856324562295
1665,0.6726417099684985,-0.4605930793194096,-640624.0412160798,0.4975903782577363,0.6871867268088041,1.0021791984843715,43.99276978950972
1666,-0.00027508030971509344,1.4879505758884581,-640733.6714494501,0.4984218675378906,1.681978483006619,-2.008830266036064,43.97111865173802
1667,1.5030481115544507,0.0812353550078071,-641102.4426553178,0.4988277022231207,-0.10442586244721921,-1.0766412365856044,43.96925432539097
1668,1.491269285708518,-0.11467185196374152,-641173.6400586057,0.4990415417357455,-1.4053722636616717,5.769987897972989,43.96382380757288
1669,1.31820554569355,-0.45157467570821597,-641250.0043167409,0.49879224360432267,4.436008632082487,-6.119860927187503,43.94405714643528
1670,0.8376054625282913,-0.47803806944757543,-641271.1139242923,0.4988703021365731,-1.6942091259935868,0.0964871065533397,43.9272723903865
1671,0.4530957929822447,-0.3135219009219598,-641535.1879262198,0.4987605065099721,-1.5951078919964083,2.9869921390585383,43.89361218922347
1672,0.037893209143368606,0.3394658010377229,-641585.4241436311,0.49858360729094126,1.668136511161043,-3.053605198330084,43.859048302022416
1673,0.24937216163656106,-0.1803851948513001,-642283.0201061097,0.49852019193159025,-1.6925400915085584,9.802763769000181,43.85416741974663
1674,0.31046852443189515,-0.756459505946917,-642715.6728243501,0.49851847264344606,7.984017565210524,-7.489922222421064,43.84669275693528
1675,-0.44602123447377123,0.662941620424118,-643227.6829499681,0.4983910987738713,0.40615307264034195,-5.992303965117442,43.836033446876726
1676,0.10060565019894646,0.5591088611574725,-643259.1995995727,0.4983242978121632,-5.584255621881656,-1.2397857473956104,43.82082180656482
1677,0.527958937171067,-0.2997346275192002,-644055.6093776146,0.4983507764356988,-6.433889401946945,0.7662096072690302,43.813565075990304
1678,0.3940803691594448,-0.8828528837962972,-644036.2692736712,0.4983727540094831,-5.823060190312791,12.54698381646062,43.80580925742713
1679,-0.429199085545051,0.26493123278073893,-644435.4131473141,0.49792630544562255,6.813565068128751,-6.907084357806893,43.80335673718469
1680,0.03659649759185246,0.6010544396516104,-647235.0551114264,0.49787678602615004,-0.07957604512483618,-0.5117952104650414,43.79234757850629
1681,0.49597367494944056,1.2487045873539817,-647447.7063066182,0.49820582612770786,-0.5705413656150468,1.05635145963468,43.743917746767785
1682,1.595253543704167,0.05640068723236302,-647520.5152934542,0.49861004384658475,0.393959181640346,1.1607783547230492,43.72885149626293
1683,1.5539402516737049,-0.8290142014674404,-648026.3861148894,0.49869574052434545,1.4420096974544991,-3.626783210892121,43.68018878915385
1684,0.68274393745031,-0.924028539648094,-648387.4796263654,0.4985411456212017,-2.359631054409075,-3.3540664441749812,43.67157750796219
1685,-0.03507635751263602,-0.590308553223221,-648789.7350930407,0.49867138359588326,-5.324698848969893,-4.936825981740148,43.660034213819536
1686,-0.8127113062602955,0.7442106520668497,-649231.295815227,0.49861572836137774,-10.205433670792072,10.620711143181468,43.651861241752336
1687,0.19537281051648323,-0.2901067429600993,-650316.8109730394,0.498525507930053,0.45900387863935804,1.7782720250435464,43.65143734002524
1688,-0.33405734758827166,0.8736262671173651,-650600.5312990409,0.4985418153423066,2.3335318189689422,-1.4633511323496038,43.629227778043166
1689,0.7258895904137191,-0.48426047984469156,-651072.7006745057,0.49848224814736264,0.7657413552321791,0.9598442782350858,43.62515408415827
1690,0.08607251459549099,0.3918588719857761,-651150.9161199853,0.49836813691374465,1.8464643451456675,-2.6593918292539565,43.61487797944645
1691,0.5491021551587468,-0.3557142907838247,-651200.4756533611,0.4983582278957077,-0.9744973838874155,3.4667057755841855,43.601050115188045
1692,0.14949935686190508,0.03964663693395287,-651204.6546266048,0.49812510176341507,2.497622947431222,-3.127884537586411,43.58224149112044
1693,0.027401878605936736,-0.0966406487242028,-652157.0274573821,0.49778554344737125,-0.7083929082741955,-1.3865098689718978,43.57988941718101
1694,0.19666294287516717,-0.8053131415086926,-652607.7954036661,0.49769821595721964,-1.87396242378179,-1.1957878008206442,43.55526710554306
1695,-0.5011841879397607,0.7211989857502557,-654276.6944768435,0.4975285768139338,-3.130820386482524,6.163642295954158,43.51489667959402
1696,-0.17553117976096827,1.0934837575143197,-655826.9278221815,0.4979743588519102,3.3827346360971178,-3.1387942806962634,43.50196957558039
1697,1.1418840616680703,-1.251161880540724,-655990.1771747359,0.49821999409631523,-0.1251390198301628,11.139178867656991,43.475663793073544
1698,-0.008204920302307003,0.043761121767344424,-656781.9686030841,0.49819269652714726,10.840059583972696,-8.50080217463205,43.466356273267856
1699,-0.057980026063525106,0.7395288360185117,-656806.6748268341,0.4982102696346611,2.384456549016574,-7.942162513890866,43.45786281889421
1700,0.550266581972564,0.03774041169829623,-657127.9828870427,0.498033662615521,-5.528894122415626,3.936769899775763,43.43794567943912
1701,0.8632358405219869,-0.6993717606838626,-658617.5880791366,0.4979504831818392,-1.4804470369416471,1.6064897405564258,43.430979842922724
1702,-0.17731298142213386,0.832326645655689,-659434.8842478141,0.49785458181135456,0.092478629776756,3.7152104491471287,43.40367426305948
1703,0.7988164117071109,-0.8857230511848114,-659473.3230132097,0.49787148485168936,3.9527508632853467,-2.29126694149437,43.3992967979405
1704,-0.2931187709814254,-0.048159237383401346,-660713.2459328434,0.4978102413058034,1.546386494117751,4.85345656722745,43.36900634928804
1705,-0.2500331085765384,-0.803879083518214,-660806.4751901333,0.4979172692037128,6.473935574305105,-0.6648831267458046,43.36747021904386
1706,-0.8887459619831619,-0.10138709510607735,-661080.5151780256,0.49779409376238754,5.459759719235003,1.399028191772649,43.3644544594065
1707,-0.8914118230551251,0.8116757386682729,-662063.915846676,0.4974697346457914,6.654868915240572,-8.134773595174723,43.35468500714408
1708,-0.5126628352396878,0.9540215936948544,-665331.1990174099,0.49772515989138505,-1.6094245450835631,-6.183788569789208,43.337878304937085
1709,0.6932193456944475,-1.5430845419401833,-665358.2570282189,0.4983243969592883,-7.4232242943880555,-0.6566093114303264,43.302075397377415
1710,-0.8636552281398879,-0.007083523681632675,-665397.5795303775,0.49818914724235164,-8.235211266840645,10.033746807430205,43.2574694984246
1711,-0.9283521205788768,0.207106952555711,-665768.8682782096,0.49811697532718396,2.005824340598805,-4.576810867900768,43.24982519982423
1712,-0.6703992456585726,-0.16644195925010674,-665843.8162872375,0.4980194282303027,-2.580571690452944,2.7195816028158246,43.23745149664954
1713,-0.7573213789495831,0.05517361962122802,-665874.0605271189,0.4979426699986463,0.24089718622829143,0.2392831691703059,43.22207633791815
1714,-0.5604671268790363,0.39952328661433884,-666662.9959136359,0.4979021462659244,0.2529794610646302,2.7401228003115907,43.209000528774155
1715,-0.2582903203020814,0.8672442070399922,-666595.0228840789,0.4980787264481758,2.9466743088612364,-6.052140082108342,43.20220547800519
1716,0.5333522161973998,0.022544283430501855,-666709.9488186308,0.498008700111192,-3.039966386462415,-1.5093725096629946,43.19518273884786
1717,0.5603875277862593,-0.48199491940814054,-666813.798628105,0.49774087133659106,-4.497593984397039,0.9684240651407343,43.18858719160635
1718,0.3233706042269801,-0.27029957950251504,-668610.028479833,0.4976557399232339,-3.323718774713696,1.5963765428078018,43.171414219160184
1719,-0.23132424126487033,1.0521871096902475,-668761.4460669229,0.49797649219914936,-1.8337504657748753,5.829618508431054,43.167902193454644
1720,1.0263241417096558,-0.5745479265236138,-669516.6256060057,0.49796505821493037,4.109470889647054,-4.9308348892344105,43.16692022851755
1721,0.32097078967802384,0.3975997312731973,-669475.4784109042,0.4979817304644266,-0.8102668180400568,1.964589276308733,43.150648818017395
1722,0.567616638362338,-0.21143233483236112,-670209.7806153428,0.4979906472131627,1.2879300813140935,1.6664251339983485,43.13564557325683
1723,0.47695901593162826,-0.8794467220396752,-670205.4204331482,0.4979066136409442,2.8967897189635528,6.584590141431444,43.12869505996369
1724,-0.5960770038447447,0.04754409347077321,-671433.5738245458,0.4978938886369655,9.200808896337461,-1.862904562925909,43.117899619356386
1725,-0.3552619500879847,-0.6987936415764434,-671350.0979503903,0.49807142001946897,7.251345405899703,-9.674009180100942,43.11517521868093
1726,-0.9233575949050523,0.4070031144612949,-672100.3588827144,0.4980788061466282,-2.4508117308339075,-1.1267941931576357,43.10712449294783
1727,-0.5794000224426465,0.9585898322704307,-672164.4395121451,0.4980725094906697,-3.6344841002232795,4.020856609462467,43.1056668380059
1728,0.33130624939286357,0.22253808747651793,-672151.0095275723,0.4979093379784013,0.49531771654098516,-3.3360224916736296,43.097030537649886
1729,0.5510076712289144,-0.25413727906642547,-672188.6316116808,0.4979208317888846,-2.980608380187687,1.8875384433260016,43.08204005298271
1730,0.37564355600034793,-0.1979686588993726,-672431.3236037543,0.4979235845846627,-1.1017998163889995,-4.947870973499974,43.06875115520199
1731,0.1127319675434878,0.2982406629016235,-672419.2541524828,0.4977793921539007,-5.8268318397537895,-0.2572644640011684,43.0680662437751
1732,0.5395278525627087,-0.05971496175136487,-673142.41152301,0.49774667130948397,-5.9234409623924975,5.204857960593608,43.06487061326057
1733,0.32727750969896247,0.5093972968955239,-673100.8610204131,0.49790701034607543,-0.6900018882105617,3.824106259419791,43.04412155501325
1734,0.8766685306310436,-0.341849554760447,-673191.7768801554,0.49794919914014624,3.1008529515719845,-0.20257125471632176,43.038965165302926
1735,0.4506151288543616,-0.10344324656333542,-673262.044407063,0.4976177875136778,2.965140574759862,-0.979875981697112,43.03682991476956
1736,0.463773624965353,-0.3623628329059494,-673538.9682277265,0.49759877660539176,1.771190030755734,0.8864969358135988,43.02979759136106
1737,-0.008090328414783712,0.33828119631637643,-673565.9544870803,0.4975178189489361,2.6178377576902334,-3.2749374320424183,43.02428823253759
1738,0.3133653917772672,-0.20883997290606882,-673621.6681498139,0.4973860914749083,-0.6606195608848675,-1.5665182114033307,42.973626159965576
1739,0.09846965656205806,-0.2657119967339412,-673656.7845116241,0.49727718479715777,-1.9590100836877364,0.639703134540754,42.96309392501848
1740,-0.19668174359290747,-0.15209539541705996,-673776.9662340338,0.4972600202037201,-1.555138336545704,8.464048871598619,42.9524698248497
1741,-0.263662446028071,-0.18642612967858352,-673791.1845547116,0.49721657927688684,7.0848417262295404,-6.8299102819192115,42.94691822562005
1742,-0.6334034201281877,0.2874767007378254,-674790.9211003641,0.4970265273683455,-0.050374790490395685,2.988200055470728,42.94404809778678
1743,-0.06457561446251153,-0.6388633400653385,-675312.6096239254,0.49723638687275623,2.9934029353803764,-5.748356097719684,42.93428066928399
1744,-0.8755567768770675,0.8103327692419351,-675542.5915719202,0.4973215020191972,-2.680447374702916,1.024597946616066,42.920542612975495
1745,-0.009080204169854273,-0.1712516553019924,-675548.635569275,0.49719329864251804,-1.857464403103149,3.914305994962878,42.91408869696522
1746,-0.2905889873679485,-0.01764556849933474,-676076.7209607786,0.49671592433434103,2.2085782688159674,-6.291983684470638,42.90542199245869
1747,-0.08906453014684848,-0.49095953626752875,-676457.326507612,0.49676593684994175,-4.1572744465846885,0.9040992773889933,42.89398592054271
1748,-0.7450473517045101,0.6825194797144969,-676700.5847719407,0.4966883961932877,-3.2568750781660873,0.4808132297796854,42.86716661838654
1749,0.12792876194202146,-0.245337986396918,-677175.3434338314,0.4965389065143237,-2.4247799866486264,-1.1094409621751802,42.84650933319051
1750,-0.08834900569082496,0.5777058898198555,-677735.9779759373,0.49650060102907273,-3.6772478042146277,9.42738781496709,42.79953102390383
1751,0.44840468394498334,0.548899834386954,-677848.7798569244,0.49661737322764427,5.911475229185853,-3.9860173257460523,42.79156300555101
1752,1.0227611499718054,0.06841201929920548,-678231.1405781796,0.4966847129838572,1.7116411482236844,2.4331374058884694,42.779707377506185
1753,0.8166804618797314,0.09190013714819933,-679203.9489817331,0.4965649015871713,4.15057750979117,-3.9515482412269938,42.77884681984037
1754,1.2962206736691058,-1.1706396946010866,-681699.5513978063,0.49682515452638853,0.16846634470252042,0.07435155354805326,42.77397124587385
1755,-0.19601532864017407,1.0486364484487731,-681885.7957784327,0.49703316982047296,0.2239981789253589,-0.8923259826544445,42.76071427746115
1756,0.7590667676301979,-0.5637013892448453,-682844.3331159999,0.49689351020869954,-0.6101577116896829,-0.8730150612259313,42.74016222511443
1757,0.21511986798416666,-0.9672461177573679,-683188.4397680796,0.49712862922561624,-1.5062779572348652,2.0987235206780395,42.73660007692165
1758,-0.6230198950545117,-0.4088104280324658,-683156.0220912053,0.49736585230183233,0.5023624307448195,-0.32553557357889373,42.72118555592909
1759,-1.073630489337535,0.4939860894038829,-683301.902371347,0.4973661812762659,0.43361750360464213,-2.359175466239093,42.70318554343054
1760,-0.689030553446639,0.1644996713201417,-684136.5810489038,0.497315732437814,-2.1394254857387014,6.488651839311646,42.69717415215104
1761,-0.37248676939418346,-0.5203455927063593,-684084.1139697271,0.49748153183601135,4.4000775034318576,-5.4214436044765275,42.68426401347813
1762,-0.8585720176171037,0.3096372708468714,-684166.45652724,0.49743199356386675,-1.2509839054862533,0.35238004578325505,42.6771680349502
1763,-0.4623852756192655,0.42379604377572866,-684532.5049175231,0.4973671139131097,-0.6016282844551244,-7.124496544605819,42.67496981103344
1764,-0.11506416486874009,0.584716718806667,-684487.1798796222,0.49740705184431105,-7.811667558159064,11.123982969806509,42.670108953603524
1765,0.39413884722611436,-0.06276295991933956,-684671.1448647819,0.49726959521269326,3.5097130015093088,-1.4639546119932536,42.66316765692049
1766,0.590796144951468,-0.485333468090669,-686222.7473195775,0.4971674544839173,1.9838221544823964,2.0141583290660168,42.64379556491816
1767,0.08676882423246005,0.9066779723721476,-687125.4760040016,0.49740238620114174,3.734910541495166,1.3248391025696662,42.6292175922749
1768,0.7977187695775207,0.5982175762766039,-687060.5841957879,0.49781753984513605,5.096657490089148,-8.97299783111666,42.626571355286664
1769,1.3943207521255891,-0.6562788129042563,-687244.6346951693,0.497970754581558,-3.9148776116052666,2.629892341659863,42.62062364610524
1770,0.704338542083411,-0.4911531317774279,-687310.9755583468,0.49758445805515855,-1.1574937735885613,0.06440944872823728,42.61865733296736
1771,0.2654837630707409,-0.3076103018439794,-687353.1677857642,0.4975857081265158,-1.134424636713286,2.40099150575198,42.61573326844653
1772,-0.05190480719165894,0.15039056951830265,-687381.6629253534,0.49746672019881844,1.1559312450459043,0.16179759238857094,42.607857413888986
1773,0.14248506932997315,0.11173861132794588,-687534.2061300547,0.49733822736488165,1.4935450955767742,-4.847678974178603,42.60697277043059
1774,0.3491153557556135,0.2477463222181631,-688377.4504169447,0.49724663213985787,-3.456607964573643,6.263853746515492,42.59667134811487
1775,0.4443268819280431,0.5831336136919696,-688311.3119523079,0.4973992354707276,2.8171536290105084,-1.9598935998393126,42.59329722510924
1776,0.9260369752118011,-0.3514704686301,-688698.0846050569,0.49737960065734554,0.731164479512278,-0.9846794104007958,42.582386358371686
1777,0.5907538618936323,-0.7662784621269128,-688800.3219687088,0.4974612458411759,-0.3583998865502812,-3.300878262543125,42.579781369718276
1778,-0.05096659360703108,-0.3231058374339189,-689017.1970318439,0.4972743124040108,-3.5308053986381593,-2.183274393882342,42.564636834270374
1779,-0.5553211578536519,0.5116332586017842,-689516.5398169592,0.49718946655468776,-5.641710566958244,2.922426426517937,42.561109805687906
1780,-0.07912294259271269,-0.4548108583117461,-690175.2528561689,0.4970223549355187,-2.5511361623589206,-0.6203254249964467,42.513014142064186
1781,-0.4177066045573158,-0.5595149216355499,-690098.9429247029,0.49722836774879303,-3.150384894849764,5.187416667676913,42.49962079192344
1782,-0.9623440246083541,0.24406567494004694,-690163.1666655268,0.4972237835877057,2.009144280326595,1.5723794885999873,42.49761010220224
1783,-0.5939469121125976,0.29701395657389096,-690573.3822685892,0.4970910480599286,3.504848706134542,-3.9142916992906027,42.48772272467705
1784,-0.22351048964928594,0.683063896782295,-691395.549486208,0.4969729243546991,-0.3427402672052455,-2.765695805670185,42.463730764365664
1785,0.3069149152697575,0.7038650932797217,-691294.9307280314,0.49699707310815894,-3.018183791786746,3.6542976461338976,42.45983466932311
1786,0.9467797049216449,-0.367661285196335,-691547.1450448565,0.49705910755129895,0.6239879137031646,3.7191261360501686,42.44000704299592
1787,0.5714927896451443,-0.6296998698913507,-691684.2433489648,0.4970623146744608,4.324259650108047,-0.9676310469703643,42.42186067769673
1788,-0.004153700283975083,-0.34137972992323723,-691677.1062483569,0.4969240536817103,3.3599871209681926,-1.3141618069882242,42.42127827281134
1789,-0.5042853046260047,0.15336877641229918,-692474.629322899,0.4966497921862347,1.8059049652545012,1.6154075497615175,42.409833103107715
1790,-0.22224339820679587,-0.5766160842141437,-692424.0968129825,0.49670085927149116,3.2927489681216544,-4.836438191025303,42.3891867923752
1791,-0.7760779896982732,0.17557198509282823,-692458.4912206515,0.4966056715119452,-1.6611799970497656,-7.90142490067085,42.380235038759494
1792,-0.5814766656811305,0.3001925575736804,-692484.9194703004,0.49632215925798245,-9.451197668845108,0.3798720831575819,42.375537793445716
1793,-0.3791828391178632,0.21994905454639568,-692813.3403530638,0.4962590214229919,-8.704589240671876,-0.20080030932601955,42.346722419230346
1794,0.046730817799127786,-0.38061524296484966,-693298.0461779089,0.49601378614377445,-8.686216964133525,11.046417010341996,42.317079404346146
1795,-0.253756286766207,0.651102033786912,-694422.6444955731,0.49600803615919714,2.528014309339288,5.408568552339206,42.305138107279895
1796,0.3560269269655353,0.8488766572888002,-694744.5001611924,0.4962155671101775,7.581499217752906,2.1446410421613042,42.28777838823236
1797,1.1557524732274986,0.24075369527925972,-694859.722089211,0.49639580189235327,9.750687573981294,-10.345108053057755,42.28302426127637
1798,1.1627111691400966,-0.19193931099300654,-695785.5547821468,0.49651162323432224,-0.7859321976742617,2.461329672224484,42.27791610070326
1799,1.0479150811426838,-1.1878773438620853,-695934.7767585544,0.4967312062709393,1.5269162966752068,-1.1008343355492234,42.26604669399599
1800,-0.21083048433249957,-0.32936913385401245,-696213.632534005,0.4967342269261671,0.6057778774050046,-6.001472926860124,42.262914146370946
1801,-0.48587229351257966,-0.3040331178600274,-696217.3273689908,0.496753743899808,-5.384113382692434,5.284053909169344,42.25814060920751
1802,-0.789073437997389,0.09821439343141458,-696301.5433345975,0.49668729021973246,-0.19020877258432245,1.3506210049243208,42.23905197537204
1803,-0.7612459043701008,0.09523722584140026,-696817.5302536527,0.496441792092651,1.051526063196164,-2.8052739534873377,42.23369744575281
1804,-0.3430404114037566,-0.3106659001691382,-698302.0555452838,0.49630171072150786,-1.4639019817450534,-4.507893272719177,42.23334463786758
1805,-0.8386421393008101,1.2376395098410395,-698322.6336968116,0.4965542866223036,-6.013427436763472,7.602455410200677,42.215833027002724
1806,0.46140498342818587,-0.019718235568445763,-698404.1782628433,0.4963236770678909,1.6910479904340618,0.8489282266655049,42.20171835869165
1807,0.4209123786113576,0.041769056544262495,-698430.508878251,0.4960955599481482,2.6408783193847802,1.01580416494539,42.193777814209675
1808,0.6601976417248281,-0.046336705162878744,-700288.7869170944,0.4959751613526258,3.2890891482286895,2.9994556473725296,42.16673440801516
1809,0.46838733485366246,0.8885483117629907,-700279.4353454647,0.49639384340481496,6.499585112014984,-9.34846622450751,42.13571815884271
1810,1.2965473368161735,-0.0630939597898319,-700332.772794768,0.49660911363461374,-3.254081199076847,6.6132820364016585,42.132358074472634
1811,1.258377662396577,-0.44032539249259006,-700550.4748475029,0.4966930123034693,3.5652058360182926,-9.140782194949022,42.11341536759915
1812,0.8071611816951916,-0.10432654052522317,-700692.5443201531,0.49665464000069887,-5.564934724134002,3.320733628932283,42.11046205499915
1813,0.5889776433936085,0.005464032329539625,-700775.710413046,0.49666098704339934,-2.169561315429961,1.6527277120856707,42.10789728885992
1814,0.5615439632127481,-0.4694693344106275,-700927.7442759218,0.4964794638361949,-0.49712076132371985,1.2427108461730412,42.092697296586195
1815,0.10246779822322528,-0.42900778660794403,-700949.2294520877,0.4964689083451125,0.5921142741510395,0.9264163003765039,42.051751930155845
1816,-0.1785241742445185,-0.1294751521374864,-701398.9783865496,0.4964400275369066,1.4909069136077167,-4.963670623296268,42.04225359378977
1817,-0.3011338388443841,0.6696488315369861,-701795.4527162078,0.4962949129951249,-3.2221867069246533,-1.5035974817756665,42.036733556362314
1818,0.2954406050562274,0.47475122398081254,-701764.9074083068,0.4962771778425053,-4.802355990786712,6.150946169061383,42.028913606457685
1819,0.5897374678748424,-0.15028515347049354,-702676.6139448459,0.4963427430436555,1.4814307165661444,-1.1796257075409535,42.02200608045747
1820,0.5795335939024827,-0.9890993661781456,-702660.1560310699,0.4964821728593423,0.19781208693391794,2.0499971751668737,42.017680985015396
1821,-0.39982181928145444,0.05700563779230877,-702695.5690081831,0.49643566041100395,2.1893057305923813,-3.2382033312335743,41.985307414536635
1822,-0.40341700068242276,0.2632608230583949,-702799.3660298089,0.4963886682037296,-1.0527857902260878,-1.8937272418112556,41.96137613222164
1823,0.02378860678297144,-0.13509319221332003,-703281.4792025532,0.49618387741906833,-2.789242572688801,1.7408367007772072,41.944655007977346
1824,-0.4294415447275464,0.607762162167361,-704947.2566168983,0.4961640286070304,-1.0080468103086397,2.224983949305455,41.94367240313034
1825,0.4125276468816306,-1.0489311344235288,-704981.4401827658,0.496259360664171,1.068371899266012,1.927833422365464,41.923302684437296
1826,-0.7656480633075606,0.2877918546466005,-705329.3855523999,0.49618710832424884,3.163059000760165,-4.2474622252532495,41.920287668858315
1827,-0.3020094795091341,-0.22453275038946297,-705559.7646402494,0.4962024616924319,-1.2080431450337268,3.0920531817767767,41.90140545696536
1828,-0.5431191461857895,0.5860742806855118,-705663.8375109273,0.4959766451836401,1.6764318803753053,-1.010737155896044,41.891354270697356
1829,-0.12421138301563898,0.32342918634400564,-706249.2778298085,0.4957953941335813,0.9406646556307673,-5.139425818803021,41.87630352005576
1830,0.43785572577321397,-0.676458634977509,-706831.6685061874,0.49584468648920843,-4.2240384961918105,3.896959646742858,41.868446958625405
1831,-0.43891362185744204,0.6053396026945003,-707102.2178147928,0.4956237167922639,-0.44498734207756085,2.295716619030209,41.80938043222489
1832,0.18133787461503348,-0.4055536597438789,-707270.3350468075,0.49538427801604545,1.7116272470572338,-4.639250220287994,41.790233165980425
1833,-0.019246215055754926,-0.30669053753425624,-708040.5680028145,0.4953293113867899,-2.792142886316038,-4.888096714982313,41.784031934715465
1834,-0.5118907316554115,0.8170730167611261,-708152.6098222499,0.49522209277955387,-7.531071512989611,2.2904137736383396,41.77467271698921
1835,0.19317967283213425,-0.28162229139994954,-709164.3346169331,0.4951734144688635,-5.279731138786733,6.899058459864963,41.757596378082376
1836,0.05161487390353714,-0.8470511716806303,-709124.1442743356,0.4952409553308836,1.7680457863348304,-5.145332417494531,41.724597451794175
1837,-0.7736343343049817,0.15260228250883145,-709156.5630147762,0.49520616613303875,-3.404868048859867,2.330396108789071,41.719090428397266
1838,-0.4556977625754759,0.3354649634116975,-710116.9576396781,0.49517968862933415,-0.8382156306646282,-0.6566399469164916,41.709398529232764
1839,-0.28319045934412534,0.9185681557610155,-710059.6862068141,0.495329279422794,-1.394932703927089,7.1449697487107695,41.67690097247163
1840,0.7864806738754594,-0.23138628780534132,-710711.6908759375,0.4953025957319136,5.61188097179365,4.289552359726889,41.67529416970577
1841,0.5031814928344163,0.38734859271939265,-710850.0572407674,0.49503178353799193,9.730059963244821,-6.832387033421859,41.6577490809902
1842,0.7187760848367089,0.0797463698458456,-711174.2187916717,0.49517794683521205,2.698122075798989,-2.680057378168427,41.64901548622198
1843,0.9575623135373819,-0.7788627616598945,-711552.8499642349,0.4949435337480677,0.15005003330619243,-2.8562834354834603,41.641625938159365
1844,0.2183770265237111,0.24774221119655326,-712136.9285925908,0.49474469299224616,-2.6486527063509793,3.8032970998442517,41.63845778105334
1845,0.21073334812562572,0.505393568128297,-712749.5675210532,0.4949131091993694,1.010384302922393,3.551122110157012,41.632873053306724
1846,0.9391573741918786,-0.8793632042831852,-713259.4248908601,0.49464858374636694,4.622546894197172,-5.784199071706441,41.627437585200205
1847,-0.09191554767626484,0.38821508485978357,-713327.8847688483,0.49461165003418095,-1.2773376043469225,0.41589056563955684,41.62324878537887
1848,0.4441464375652954,-0.2684781377114933,-713771.4865182925,0.49440111032027545,-0.7548329331467042,-1.5135812802931192,41.58433071696858
1849,-0.11573045235366669,0.44114496625972077,-715022.262097517,0.4944428671494214,-2.5633072142714606,3.2524282234567656,41.56376227574424
1850,0.4801955058250973,-0.9943295758289046,-715000.1061574263,0.49458315549040266,1.1466153925079032,-10.266628322225529,41.54641877957363
1851,-0.48577178432346985,-0.0024702670793956827,-715027.7226558237,0.49459082302307045,-9.366934013215102,10.315456005641892,41.54391169261828
1852,-0.4606360081677831,0.3073289516437882,-715107.6762854342,0.4945701855876119,1.1672000028681508,-2.193642668791396,41.53199565814179
1853,-0.12668828652035471,0.30439634536112115,-715208.8187493301,0.4944589361910944,-0.8418422303777717,2.7363781591290994,41.51467494661523
1854,0.2778344746260021,0.24958239343270291,-715954.3336209612,0.49443379853625163,1.8426137219411618,6.093185947569836,41.484760475477565
1855,0.48188038838202296,0.5664491441260029,-716155.6383816785,0.49407840072786496,7.662948948820139,-2.1997255759387797,41.45715135514199
1856,0.9554075109286878,0.12617508215605344,-716147.9127561309,0.49418050636691796,5.354955619308962,-5.266413548715435,41.43985380087161
1857,1.2130359008886968,-0.41632041658031693,-717008.9778827364,0.4941243304415238,0.11680509061723185,-2.738853693470195,41.43029268523716
1858,0.5125708383805381,0.3561785539292599,-717624.9321512546,0.4943075983990055,-2.630794037056701,1.0579855918306857,41.42284854150362
1859,0.9831169326859317,-0.9600536390326773,-717687.0048412186,0.49433592730529763,-1.503174611210259,0.6502806782941063,41.41888023811913
1860,0.1080475521448437,-0.12651251882694792,-718057.9659679219,0.4942896841922907,-0.8590594551352204,1.7622523289408742,41.41161078226787
1861,-0.05071418986395926,0.5032392737037635,-718184.160181529,0.49427717261298104,1.015763180819698,-1.1474758957299973,41.4010334418919
1862,0.4772597254973127,0.19961136209929875,-718387.3195179334,0.49426853326746023,-0.08684102928510333,2.904712767988359,41.399893495295814
1863,0.7446742955470387,0.15939484400553117,-719129.1421533554,0.49428831650537886,2.67100580072156,3.284784996625299,41.38303925498284
1864,0.7726015434399413,0.40181707786134424,-719077.2181712621,0.4944459158021397,5.943205997834786,-3.289059668985884,41.376295967471215
1865,1.1742336407250766,-0.34057805293370214,-719164.4679277098,0.49453300225604735,2.550200235711404,-1.3364883243743513,41.36044046715209
1866,0.7875982651872552,-0.2515821559976752,-719186.0650486525,0.4945117251144506,1.1000745388111115,-1.4769634708049857,41.348914373361666
1867,0.499864495379692,-0.27006528823014425,-719216.0914923759,0.4944423034521634,-0.3546634384911513,-2.850518345215521,41.34559621299139
1868,0.342948772245976,-0.26666685616878516,-719540.0408249751,0.4943671269977135,-3.17605769278715,0.6223694309292769,41.34221749300902
1869,0.01928910306505866,0.41249589643921397,-719583.9290938781,0.49400678527700864,-2.5209411044246894,-1.2703490158577502,41.326070247055384
1870,0.3709794565851038,0.059776987647099766,-719614.0775757524,0.49397864949345804,-3.58330163989572,2.2129417701526783,41.313089426604535
1871,0.5256703460676291,-0.30601970216573615,-719825.2507914519,0.4938670798411505,-1.3052243479191847,5.331337146570386,41.27790545291975
1872,0.1404255277397081,0.24545942274292926,-719824.5214259945,0.4938495079444772,4.207187532340033,-0.32094410156423425,41.26325563390319
1873,0.4648517291580241,-0.13575515846686026,-720046.7303866528,0.493814946373775,3.488769150638048,6.401294835786598,41.250288508708365
1874,0.18164774096341302,0.24231059883889644,-720220.4234925468,0.4935951842997296,9.732487987144973,-9.374563039072656,41.2419329659304
1875,0.3836171424155438,-0.48092887214637153,-720561.3905292086,0.4935402347338484,0.39252051076244276,-6.523826291565538,41.21828291833006
1876,-0.08673186565209665,-0.5252644330102156,-720694.0740694932,0.4934980652551472,-6.1704847993081815,5.633059440833294,41.20272066539418
1877,-0.5065254894802473,-0.19597466133267216,-720730.6003601339,0.4933869339887933,-0.2560369586145096,-3.7088121573715527,41.19037103047224
1878,-0.7354512773819823,0.4389864907601684,-720791.8748237244,0.49335006169666024,-4.165475395730161,9.073116281067088,41.18268702727449
1879,-0.28906791565481915,0.14071376201798863,-720802.2724768188,0.49333825591867936,5.085234700790787,-5.243605202817167,41.16483855801794
1880,-0.14971520616213088,0.023758317447094918,-720812.24045287,0.4931170793506235,-0.11261928043034447,1.4431160484409957,41.163834629087916
1881,-0.2612719264628829,-0.025450101113176388,-721630.0568689585,0.49301917792523825,1.192721492671831,3.910971744566778,41.16138930453479
1882,-0.054010381032563,-0.6480562096182569,-721919.7240646939,0.49310392475429043,5.077707354848348,-3.8720168402154904,41.16026461452691
1883,-0.7716390132715998,0.6463338433741748,-721960.0074862951,0.49308010204806685,1.0520905690745854,-0.5898160507776586,41.144549028715865
1884,-0.16469532896404093,0.19650663634139795,-722015.3939545343,0.49298611404779935,0.4599541603630808,-4.158000096408828,41.13840421994772
1885,0.17991647663765709,-0.18997505092272365,-722457.75394183,0.49272362060351876,-3.730887942011592,1.0191765443567735,41.131787372887395
1886,0.06282202234560828,0.5203080152175555,-723436.6258189889,0.49263648826142026,-2.6194655294714577,-0.7814771257940871,41.12349559702803
1887,0.3646364156854942,0.7067043800928094,-723454.003280317,0.49284205602265807,-3.15572785862072,1.928598097736363,41.11000556320243
1888,1.1053385576692019,-0.6305579840282255,-723610.8109982545,0.4928857640658662,-1.4255019214983267,7.210748266301955,41.10178237594825
1889,0.4200840477663388,-0.34629594441041966,-723722.7833300424,0.4928708585505758,5.928336233220122,-5.7582223938712,41.08867217248348
1890,0.20818203745826241,-0.32715408458553774,-724062.5975399516,0.49278030240350956,-0.07236648057039788,2.4148627231963986,41.08101117095992
1891,-0.26153132109758254,0.4801220644225386,-724166.7207251226,0.49266601303801266,2.4493044596167697,-3.9416445444550945,41.07708895026174
1892,0.26588500305995527,-0.28588220720096114,-724181.4605310736,0.49251671320227974,-1.5405892827141205,2.5927612136188616,41.074448312666334
1893,-0.1148315667246042,-0.053728751317191265,-724499.1973076902,0.49239118256932113,1.0484751618318577,-0.5138997877730022,41.072394306068034
1894,0.05949919813334417,-0.41356311661404843,-725214.2102938656,0.49209948718718416,0.5323523230786941,-0.32976631279770763,41.05532537296964
1895,-0.5235186712836859,0.7861074725336722,-725288.4217397918,0.491930455418514,0.2318560875842375,-1.0289588974487827,41.04109228665193
1896,0.5173371256056147,-0.20537490960225915,-726875.6195438404,0.4918045105313627,-0.720609655665286,3.74491250046884,41.02548752227345
1897,0.014296958543109098,0.8914181210724607,-727159.9355631322,0.49200328863713066,2.8647632284542235,-0.9079936907352306,41.02402703706129
1898,0.9705500697829209,-0.741052264716193,-727302.0253173497,0.4919486755382524,1.9921390506501915,-2.4483583633554966,41.02257244272104
1899,0.11477642183505143,-0.31957174948827366,-727823.1757942383,0.4918972727868922,-0.539032322832605,-1.4189472243333248,41.01420996843529
1900,-0.06329216156464132,-0.5737433469659295,-727832.2126059636,0.4920173993612341,-1.8475321661561073,0.5000960296787407,41.00981600728793
1901,-0.6269054010112742,0.337526673162004,-727912.785628391,0.49196889981706293,-1.37406822218922,1.7247115080525937,40.99147511384541
1902,-0.36962028658009516,0.35218729818857536,-728032.9095255632,0.4917837958663802,0.40729700346957315,0.04719779011417996,40.990403439320595
1903,-0.09401858813951323,-0.22242676943557374,-728644.8065664244,0.4917168743228005,0.39240418207589794,-0.2675606423757958,40.98022178000792
1904,-0.289278793627004,-0.5662281620908399,-728896.561467495,0.49175130181960097,-0.005701730490585671,-0.3428330288768954,40.96945832533951
1905,-0.886652869371505,-0.20714023343746557,-729382.2849758493,0.4917902979927721,-0.38522974852289177,-5.051807553111486,40.96386441013826
1906,-0.8109604073903602,-0.19774286054390888,-730285.0096308604,0.4919332619554462,-5.321422489163844,-0.3317203731923035,40.94080983771186
1907,-1.2525607801080672,1.1687874845852546,-730855.6752344248,0.49207288739333854,-5.291814220263476,1.6311362072984572,40.90767017972134
1908,0.09017100787659324,-0.3720818533653779,-730994.1766439945,0.49207582514610076,-3.6371871998187615,10.055046369172096,40.898048355810666
1909,-0.3450616109012621,0.32180235564181986,-730991.6514543316,0.4918475369477641,6.481786416032185,2.3520752548231387,40.88024553483836
1910,-0.07628381767040182,-0.02041411864455822,-731178.1863557312,0.4918247419193517,8.616081566527283,-0.7314021050006076,40.85197608415407
1911,0.00220999744872373,-0.32240381842153293,-731239.8076522492,0.49180854244561917,7.566272981888955,-3.915444597340666,40.84067815139585
1912,-0.3157776403543895,0.24752715631561975,-731273.4499597129,0.4917966884830791,3.8022531756197755,-7.41165565309404,40.838398393137375
1913,-0.06757203089876837,0.23075858867181825,-731282.5165517939,0.49166344003864404,-3.848387918464493,5.925451918718182,40.82280584838541
1914,0.25212522829392886,0.09867309965418028,-731719.3848162278,0.49165043932866614,2.1691588359378797,-5.249025447795043,40.82054663230095
1915,0.2799882820960915,0.4323582245068792,-731697.3099973417,0.4916767889709864,-3.075222837281543,-0.18711730539609794,40.80769972368604
1916,0.7937988399221149,-0.053024446878140785,-732214.2834217191,0.49160805729635987,-3.077562714632625,1.4978254889648366,40.80565604345541
1917,0.7956576361434424,0.28281465300049036,-733212.085308889,0.4917437005749221,-1.6936370328805115,4.250569852627334,40.8000132062498
1918,0.9874653588538586,0.4751499987528516,-733313.5013459377,0.49189659837768673,2.594898835908996,-3.4982435349171648,40.79217185162965
1919,1.2067962084105441,-0.12517525388738027,-734386.2875719912,0.4919783600471293,-0.9087967894802302,-0.967224437071669,40.79035829416523
1920,1.141629658934049,-1.2905906411400574,-734648.7783947113,0.49221395608100105,-1.9850684111672445,2.290757933256419,40.77481589303015
1921,-0.11093866336915305,-0.48286733924423,-734601.5626800396,0.49202133398993375,0.37950427454086494,-3.580733670247588,40.757379705771214
1922,-0.39833497756812,0.11799490558268666,-735812.4718519028,0.4919902515056132,-3.119759210317992,0.026086196478678325,40.739639084833165
1923,-0.4613626406558792,1.046313519788606,-735840.1304025172,0.4919404395410918,-2.928909885538536,2.401949244620757,40.724397184242164
1924,0.8205340778577264,-0.19528183197821924,-737434.3687885441,0.49197080398387066,-0.6926179956452199,5.905339358623328,40.70115216192912
1925,0.4250984209178054,0.7708987834880725,-737321.755995369,0.49230468323599463,5.333681120281699,-6.473412394979265,40.680636497327555
1926,1.1842964243987129,-0.3594404182350426,-737405.6164481811,0.49227557310190795,-1.4661892013675635,2.763565300377926,40.666736692373604
1927,0.848619363667295,-0.38992182874982617,-737506.8125892739,0.4922587877218126,1.4347898779018162,-7.892325331024952,40.654857856482316
1928,0.38805839544549897,-0.03466534261616061,-737524.9323073182,0.4921545200134919,-6.3533247000774296,2.4910181766474038,40.64166644103228
1929,0.3294561111587641,-0.2493722185181896,-737570.7132684625,0.49187609416276085,-3.622095363514776,4.665419541485474,40.635037964357885
1930,-0.2223559097316731,-0.24845559836425254,-741395.8062641545,0.491729759064799,1.0004310489858812,4.573749480332827,40.61996148502775
1931,-0.227850291196102,-1.4956307457978708,-741151.9421382075,0.49252224235338005,5.62051079822087,-0.6334281784946242,40.594035201501114
1932,-1.6538860541902887,0.1864355610252697,-741288.5606739853,0.49285066253397863,4.634398167651502,0.6330636370784208,40.58540340472947
1933,-1.6344809854011588,0.6686790190502314,-742706.3234682275,0.4929376259156251,5.354382932190739,-6.000813421918508,40.56143444684364
1934,-0.7919650369261818,-0.4364825936815713,-742656.0023971889,0.49321200825704425,-0.7278374190954844,-1.0187129395255807,40.5484455861568
1935,-1.2829674600487913,0.3439188798690844,-742977.2947840272,0.49330761725130995,-1.980642481211673,-0.13891927959562955,40.53954168735047
1936,-0.8381149575098803,0.007111668209631938,-742986.8992021729,0.4933720236295725,-2.117776970851678,-4.8744088414480276,40.53581173959933
1937,-0.9087476729438448,0.36018731265844783,-743279.0999753196,0.4932038969009884,-6.670410941747688,-2.1775137684232804,40.53428449440709
1938,-0.5058704742331427,-0.16185369247689496,-743360.9057905311,0.49322967321761874,-8.726557834658156,7.67241211901515,40.52849901891437
1939,-0.6307488891283392,-0.002968914306247239,-743373.3405460244,0.4932867129660356,-1.038962957510945,2.866034716358092,40.51979226566906
1940,-0.5921773088994415,0.17281474193441848,-743388.5643768203,0.49328113722100775,1.8311245740668314,-3.397020235354371,40.514014829605486
1941,-0.3462867863588411,0.2761161543692199,-743596.7319329978,0.49321050666048194,-1.440776017807496,2.1736408629191697,40.503826892978175
1942,0.00676723557894264,0.46088106670473716,-744247.9123758374,0.4931108531427756,0.6320414423896268,3.2071056120429566,40.49097328420559
1943,0.21556152993884056,0.5909745528890058,-744705.5142899556,0.49321983792381713,3.8824328134228314,-4.492222966947332,40.48716315220546
1944,1.1233485715591789,-0.8520514564066579,-746544.129052862,0.4932746696370498,-0.6259932330848831,1.6543615305702084,40.483443907524254
1945,0.014219281660475452,0.8231801999077121,-746538.607761462,0.49326106928531177,0.9228061301019225,0.48889974374266765,40.48267061837589
1946,0.7437662086260008,-0.4700387414889826,-747279.5275616039,0.4932207670690628,1.4451211803345718,-3.197616136034489,40.46845994675227
1947,0.5270658489287481,-0.8627689898097479,-748054.7476408216,0.49317285332444005,-1.6056489236948162,2.055282987778921,40.4516843132383
1948,-0.6861569795955638,0.7159008767892507,-749790.6598104829,0.49316534182305355,0.44458810561204976,3.8058992213074827,40.44152268900365
1949,0.17449644522622088,-0.9909730925941732,-749855.3572821771,0.4932126293680277,4.088820297639791,1.776929577792006,40.428296731942694
1950,-0.7379959074654585,-0.11390863576021582,-749875.1454138454,0.49314050466413295,5.663190143700315,-5.400250886945003,40.41887380235064
1951,-0.928338372827764,0.45282915647538324,-750089.5176246426,0.4929296480391846,0.4662432115103292,-2.76779939266747,40.411127075680284
1952,-0.6544376499096101,-0.0728835116356003,-752319.0291860634,0.4928388712700173,-2.3477521199615863,4.888629988657151,40.393170606449054
1953,-0.32670741569532236,-0.9796778015675599,-753203.9431064841,0.4930593132776004,2.6867574962974894,2.0501425284728008,40.390837563696884
1954,-1.3872776205215955,1.1961015533811374,-753449.6054949679,0.49315479739012075,4.457154478412198,1.8996798242728867,40.38327976118745
1955,-0.09444851465190962,0.5390838518124197,-753968.862119229,0.49303870999038624,6.371638192229705,-5.642661039048637,40.355176492073696
1956,0.15463718795039694,0.5420990471109499,-755004.2265505611,0.4931052339407229,0.7843264278637236,-0.5848324586683034,40.35349025703801
1957,0.809576671752613,-1.0742979799240742,-755182.6408443237,0.4931155039576755,-0.10042589721976,4.287086770912574,40.347458858453635
1958,-0.36794242725201814,-0.2514032968115913,-755737.1505466703,0.49305767748758234,4.212833737706139,-9.138942858553083,40.32972512082223
1959,-0.5720962295406748,-0.4306370397421472,-755871.4265272579,0.49287233691414073,-5.022376554083957,1.1748523093718921,40.31250809886575
1960,-0.7748961267522396,-0.034553880526084546,-756691.5542185629,0.49263537468591884,-3.702915451279122,-0.3628946105722246,40.31050814244762
1961,-0.8210002107828295,1.0696039241380249,-757108.7744348517,0.4924980623800087,-3.894858548977188,-0.04855090776101756,40.29586452486603
1962,0.39427094993869144,0.6070384162790318,-758900.4768328835,0.49264739650269934,-4.077075494667271,3.9808027819746865,40.293344493390094
1963,0.8531183151079074,0.8542715190323006,-758826.7776585033,0.49294134407901846,0.13931704622193503,-2.995897002536037,40.279695602014954
1964,1.4833001585477579,-0.21288872397569625,-759707.3025648801,0.493248301915577,-3.0322627732573517,5.723974893138617,40.27012606887004
1965,1.4342617426841653,-1.267200924139587,-760045.8945223952,0.4934809944468798,2.802196716917315,-4.8161220783697045,40.264852069690846
1966,0.16147303251983902,0.034727237913511705,-760200.6900585212,0.49347564640002967,-1.8475093553189683,2.26952147248769,40.26400810589573
1967,0.1193114760387904,0.25836340846055184,-760206.4447643929,0.49338996159599763,0.36737183158157266,5.560838254357157,40.25995510952325
1968,0.357311596747826,-0.1862258019430622,-760244.0747875287,0.49324101545148347,5.791146165189303,-1.8815271924095784,40.258281422193896
1969,0.2560142276999281,-0.24940676305662818,-760382.6915781945,0.49311481938614,3.84024242237775,-3.394616746524331,40.25200511320415
1970,-0.1875502435296174,0.27461971293025556,-761047.8829037688,0.4928824434858913,0.33850803840100735,-2.452428288681128,40.24848756871864
1971,0.3536259805599822,-0.6653203978932973,-761778.5432434811,0.4926131661263172,-2.035019295374744,-0.32135638270885947,40.24574203707243
1972,-0.33314742189678626,0.7459249579225796,-762222.3519652552,0.49257625246880693,-2.3134034194275364,0.962538577577708,40.23764542067109
1973,0.19109555569656542,0.5012080545054494,-762766.6284115161,0.4925848523673064,-1.1754149661176605,2.3867458416328837,40.21839425892521
1974,1.0237177604587515,-0.8295838268727949,-764649.9220871663,0.49246401034742,0.856733983354023,4.662682555652048,40.20820397532183
1975,-0.052363214619257616,0.9180035233515601,-764653.4078965335,0.49267623206824673,5.627955605056034,-10.091317730077666,40.2027813049306
1976,0.875173872317146,-0.3682629738980834,-764708.55915644,0.49271225436841454,-4.309954013314576,1.7275986361578828,40.18558703792343
1977,0.6094792203216732,-0.34131292843725886,-765085.7074976709,0.492712042187579,-2.4855006778700033,6.716689886686233,40.184644255291424
1978,0.14387208881174812,0.34719767867721696,-765108.1127787281,0.4927047769746809,4.104663186014948,2.219399951626761,40.18461245524476
1979,0.5299219697655932,-0.2683953039980468,-765131.3062452404,0.4926725464140364,6.236833078926852,-4.263358706493824,40.16733229238545
1980,0.23607963626063935,-0.04325302210908746,-765132.1751981645,0.49267938914730547,1.853567220476092,-0.9007112056564702,40.15832300005777
1981,0.22771673158214115,-0.07986722848465358,-765185.9630274044,0.4925973054584399,0.8594450501976534,-1.6196328823654205,40.15275155241724
1982,0.2500898169265875,0.12572401911496417,-765879.1202962791,0.492420304111328,-0.7839086089511803,-1.683645880155827,40.13919119062276
1983,0.1671612040432539,0.5726653509435531,-766082.623273715,0.4924435889127244,-2.332071260129903,-0.4689924860761976,40.13711253590371
1984,0.7436959510249639,-0.6006647437403956,-766241.7799765499,0.4924207934005197,-2.800615619054949,5.338164239275059,40.12319214562043
1985,0.14770650952880607,-0.45233367797077517,-766265.3813135405,0.4920198568259834,2.4408539253735912,-0.6484879969195669,40.110017112155816
1986,-0.3304305852744607,-0.1422275727327486,-766382.7872408273,0.4919510108741423,1.8705158112447373,-3.709717562819485,40.10161477546627
1987,-0.37958600591578573,-0.13156020429972576,-766416.3622466093,0.4918299954457512,-1.6939260411096198,2.7309599582142443,40.06196835474975
1988,-0.529652174726291,0.35213979008862917,-766457.4376698763,0.4916041775049899,0.5956083313869148,1.8450751304505402,40.05639191067116
1989,-0.32799317219305546,0.1463104531561172,-767314.2989841024,0.49147262794479596,2.8307581966731683,-9.333942696605643,40.05100604796064
1990,-0.19469255160194443,-0.6756255637068779,-768078.8711033872,0.4916044777027252,-6.506365521595158,8.012574410853501,40.030882806042335
1991,-0.7164523567557345,-0.5305250816675949,-767994.4298909683,0.4918674082769914,1.2675355286801495,2.176501406846426,40.0175955098325
1992,-1.3320112231041652,0.4660529968190634,-768404.9320122157,0.4919512178582361,3.5195504335123178,-7.592222366461501,40.00662218177242
1993,-0.8269311338140247,-0.036527884402040356,-768543.069651105,0.49171746688360435,-3.98907369001442,1.15535163581696,39.993026228924045
1994,-0.9147213076590638,0.026210100993038332,-769066.8255422421,0.4916966268961795,-2.843041489075756,4.085817055652447,39.97930640504012
1995,-0.7486152022803514,-0.24718532492663092,-769057.3495514712,0.4918473388084389,1.3655851185813097,-0.07636103688547835,39.95732958388064
1996,-0.9491677067059885,0.4419098905364194,-769176.9287698558,0.49192025540261936,1.3595672326854027,-1.8188475274122013,39.95350328388947
1997,-0.5311889104559689,0.5063691239785989,-769164.9645003246,0.49188635856870294,-0.7028984488335983,5.936074135945127,39.95278298438651
1998,-0.02682050126165946,0.10525746186335838,-769164.1978824328,0.4918268385013409,5.3018904311557415,-6.3283865988498,39.9494502526597
1999,0.23506352898969513,-0.04446092464659056,-769997.2667534625,0.49166336736534777,-1.126622748713312,-0.5897162596983306,39.94851440097739
2000,0.055928044223182656,0.6731717717439879,-769907.7385197349,0.4916275632073208,-1.6907534519791727,-0.6895575271779216,39.937706223574736


==> figures/data/mac_str_comparison_period.csv <==
t,v
4,-2486.438534901017
8,-3577.2752047755375
12,-6118.086956897196
16,-7130.450353451654
20,-7726.153668062971
24,-9460.07483361443
28,-12950.411415730492
32,-13524.577800151144
36,-14108.857403498403
40,-14934.444316533622
44,-16887.187498879648
48,-18422.849449573412
52,-18849.259242332424
56,-19327.79644720637
60,-20165.33661490083
64,-23612.7262015156
68,-25896.152481232133
72,-26110.17195195592
76,-30566.417205159156
80,-33206.27636723968
84,-34080.77681452944
88,-35049.982332002386
92,-37747.35185671894
96,-39899.37365341507
100,-40456.87710109815
104,-41200.14874413492
108,-42130.81519588235
112,-43349.724813268025
116,-45651.4743729571
120,-46491.482771309325
124,-47495.02456843759
128,-49053.47053462053
132,-51411.31101771588
136,-52834.28828676149
140,-55195.50794641435
144,-55997.887863177595
148,-56952.390412164896
152,-57138.06766281034
156,-59237.84888264556
160,-60426.241788620435
164,-64328.5474505286
168,-66426.93078998914
172,-67175.26292857113
176,-67358.8163143548
180,-69721.3598916336
184,-70294.3650220506
188,-71426.65733067994
192,-75384.05001278248
196,-76305.66095525544
200,-76919.1918228661
204,-82768.04802744417
208,-83249.70747534744
212,-85933.13605231671
216,-88572.65868722415
220,-89088.08517207613
224,-89376.32398652876
228,-90157.23640631608
232,-92536.45269158325
236,-93236.24734026431
240,-95253.43265077268
244,-95818.90732464749
248,-97684.71617339499
252,-99229.21075312466
256,-101714.34168373827
260,-104561.2302104483
264,-105514.05408160573
268,-108307.61226504928
272,-111258.65857584859
276,-112879.43595525691
280,-114151.2607900611
284,-114933.49497052978
288,-115203.67994041
292,-115810.54784211118
296,-119284.85390214043
300,-119666.11008630997
304,-120484.37984676482
308,-121257.57354465577
312,-122401.08007846666
316,-123197.23553035865
320,-124814.76645367434
324,-128759.10504601797
328,-131331.58400331013
332,-133488.16670099334
336,-134190.2623538083
340,-136948.14993679847
344,-137731.06069472863
348,-139176.77720844542
352,-141275.01176575385
356,-142348.64764794006
360,-143681.6181505322
364,-144682.64610910433
368,-147985.38858671678
372,-148749.67339041494
376,-149472.15327816128
380,-152393.10509126956
384,-153421.07370306447
388,-156569.06825821233
392,-157039.10453058418
396,-159193.67528469343
400,-159891.61291370913
404,-161475.95438703414
408,-163701.48672616895
412,-170082.10743143276
416,-170512.47489704477
420,-171086.70050079195
424,-172018.98666790317
428,-175241.10089793018
432,-175963.68190909532
436,-177264.28749972951
440,-177666.65395070726
444,-178914.34675240528
448,-179802.894268991
452,-180801.33478746915
456,-181315.466379152
460,-182226.92296192877
464,-184452.0054528946
468,-185860.58826568667
472,-187758.68881562
476,-188748.8315175185
480,-190242.53835006806
484,-190734.5117343154
488,-191181.0779108758
492,-193193.74092193195
496,-195451.61427311652
500,-197790.9198565334
504,-198903.2971419458
508,-200035.8894683799
512,-201246.02100106693
516,-202317.551796548
520,-202680.85916100987
524,-204032.96800458117
528,-204716.06353764675
532,-206312.05343808795
536,-206775.50661810307
540,-208344.32445550305
544,-209791.75062513046
548,-211472.410322639
552,-212099.6906207913
556,-212228.59996678532
560,-214718.13535731207
564,-215477.18922528083
568,-215777.01946841905
572,-217232.8592957084
576,-218905.81928353704
580,-220141.35090032488
584,-221355.18816598057
588,-221992.19339903136
592,-223959.18559914725
596,-224224.25832018952
600,-225799.59244914766
604,-228420.43759378028
608,-229627.94863450524
612,-232876.8425267085
616,-235898.06810105123
620,-238139.62762734553
624,-239001.4135348911
628,-243045.4231274083
632,-245079.24884978787
636,-245269.9007641257
640,-246021.31440232781
644,-246869.7995694815
648,-247422.6780496409
652,-249805.86131313653
656,-250493.11974675982
660,-251438.08553018767
664,-252321.26490502228
668,-253765.2355153429
672,-255558.04731859066
676,-257833.53886797198
680,-259428.4866317996
684,-260099.660588346
688,-260936.03606183818
692,-261080.61229622518
696,-262970.73804471735
700,-264406.3771811013
704,-266134.0866825397
708,-268360.37145682954
712,-271910.5276351567
716,-272952.8161054858
720,-275447.1233449482
724,-276772.59963157756
728,-276978.0110552348
732,-279733.3451278564
736,-286321.5087612713
740,-286589.8513007022
744,-287387.29923090426
748,-287819.56479174155
752,-289697.74430038023
756,-291042.549173676
760,-292146.56656370196
764,-293640.6136514645
768,-294194.39142608125
772,-295236.65401367197
776,-298764.60590447875
780,-300339.7921965255
784,-301638.6602959025
788,-302601.6203506932
792,-303519.3613472647
796,-305542.67755067424
800,-307943.7564358709
804,-308990.24936386634
808,-311021.7587585093
812,-311947.3752572519
816,-312873.51964667137
820,-314649.4868383764
824,-316743.2093820725
828,-318201.5638019972
832,-318692.4684533098
836,-321199.08851134084
840,-321766.10215689405
844,-322224.9344308297
848,-323344.99675221276
852,-324387.9199237451
856,-327149.6958710508
860,-328594.84507764893
864,-330266.6201101464
868,-331362.731704567
872,-332938.7648201883
876,-334453.2211038484
880,-336094.47680958966
884,-337450.1105590657
888,-338148.1074984497
892,-339208.9849610245
896,-339632.06098549603
900,-341015.51488704403
904,-342344.950314932
908,-343421.14689551725
912,-343822.191756724
916,-344820.1997444038
920,-348108.51223470614
924,-349310.40957855206
928,-351185.1209638106
932,-352717.82781140314
936,-354627.5994885856
940,-355420.819445724
944,-357140.0337979128
948,-358401.5417154451
952,-359400.55671116785
956,-360313.0778510944
960,-360645.7892669132
964,-361940.11820317135
968,-368216.0769185203
972,-368959.3919492582
976,-374374.8831424047
980,-375492.8054786282
984,-376861.47746252955
988,-377859.85762862477
992,-378031.4863403001
996,-379764.1081883704
1000,-381745.8337196309
1004,-383323.45989251207
1008,-384456.10423288244
1012,-386597.3220440414
1016,-387868.3258988971
1020,-390605.835080828
1024,-391900.7604530628
1028,-392680.3911603334
1032,-396104.78937812697
1036,-398072.57122739905
1040,-399653.62512434577
1044,-400009.01162844157
1048,-401158.2046379304
1052,-401672.26842800865
1056,-403050.74913148844
1060,-403938.6797339825
1064,-405220.30957441824
1068,-409809.3070924938
1072,-410644.09375846287
1076,-412990.42749057285
1080,-414428.68976113584
1084,-415757.65985225514
1088,-416092.2540942048
1092,-419190.52375501365
1096,-426633.0074129133
1100,-428173.8261960189
1104,-430844.4873927415
1108,-432903.12959730596
1112,-435755.8771618491
1116,-438866.23744168493
1120,-441937.27451104217
1124,-443504.21712821315
1128,-443789.2530825206
1132,-444215.1612966083
1136,-445884.7784409092
1140,-446851.7826667846
1144,-447429.6549854235
1148,-447804.9701306922
1152,-448691.04856234597
1156,-450438.48342825274
1160,-452185.9381859028
1164,-453103.0262981451
1168,-453884.8256086715
1172,-454718.13594450866
1176,-455455.80054220196
1180,-456494.91392382386
1184,-457292.94248029985
1188,-459860.0833548691
1192,-461348.0203396476
1196,-463335.8515699259
1200,-464574.80445754743
1204,-465431.3730418865
1208,-466625.8309786841
1212,-467875.43282463937
1216,-468905.4996625101
1220,-470248.59131928725
1224,-472541.2233095126
1228,-473619.00637299824
1232,-475619.64594835317
1236,-476228.0574369489
1240,-476929.454679131
1244,-478447.38532982906
1248,-480759.31381373457
1252,-482142.80509027396
1256,-482857.5539799239
1260,-484347.705247083
1264,-487527.86837110284
1268,-489014.8750033482
1272,-492152.9034829779
1276,-492520.0019633931
1280,-493631.84595858405
1284,-494198.2205641116
1288,-496540.1415878522
1292,-496980.0846850185
1296,-497669.51889439905
1300,-499364.615744434
1304,-499909.64176256687
1308,-501502.31326377817
1312,-503862.29584000463
1316,-505980.852098387
1320,-506232.9115478764
1324,-507402.4637086711
1328,-508055.57964881544
1332,-508807.7125771243
1336,-509744.608430272
1340,-510611.7699933226
1344,-512374.71693633683
1348,-512933.8385031338
1352,-513922.26504524046
1356,-516791.9896718922
1360,-519040.582263925
1364,-520584.75737853115
1368,-521315.2818450233
1372,-525633.6521562263
1376,-527557.2122358003
1380,-528535.0165361523
1384,-530636.068546173
1388,-531567.6899843869
1392,-531867.9742564142
1396,-534826.7944975413
1400,-537008.6258275108
1404,-537284.8934056461
1408,-539169.8495965919
1412,-540971.9223251232
1416,-541933.4514922026
1420,-542722.2323689628
1424,-544009.9504175829
1428,-545730.0341151981
1432,-546952.1321572472
1436,-547706.33571867
1440,-549561.4889893448
1444,-550192.781571929
1448,-553240.7749057015
1452,-555336.3183322035
1456,-559570.439118648
1460,-561767.1619179648
1464,-564084.4765488786
1468,-564508.8322774768
1472,-567057.3202400906
1476,-569424.8956800422
1480,-570037.0891643539
1484,-570595.3909154787
1488,-570894.6923563052
1492,-572595.8537291843
1496,-573904.5863764992
1500,-575408.4060163834
1504,-576389.635043687
1508,-580169.0326352501
1512,-581451.5704576122
1516,-585816.2769023919
1520,-586148.5720211896
1524,-587855.9855709366
1528,-589020.5055402421
1532,-590446.1494391774
1536,-592236.2430666522
1540,-593143.5357487537
1544,-594004.2633155814
1548,-594617.9769452732
1552,-595227.1399754927
1556,-595792.7888322533
1560,-597413.5884853019
1564,-600032.1492666195
1568,-600182.2164622399
1572,-601845.822258299
1576,-602160.020368216
1580,-602574.6010397729
1584,-605220.746109084
1588,-607805.0714251371
1592,-609259.7054253778
1596,-609689.2861184652
1600,-610991.1777412487
1604,-611422.5783692726
1608,-613034.2858511838
1612,-614138.9982547937
1616,-616315.7420884848
1620,-618974.2189789067
1624,-619389.4759380891
1628,-620812.8885197489
1632,-623870.4460907121
1636,-625019.0403413784
1640,-628160.614215246
1644,-630937.1610726258
1648,-631369.3741730831
1652,-633795.0815830015
1656,-635036.4289851801
1660,-635986.3641854953
1664,-636750.958664067
1668,-641173.6400586057
1672,-641585.4241436311
1676,-643259.1995995727
1680,-647235.0551114264
1684,-648387.4796263654
1688,-650600.5312990409
1692,-651204.6546266048
1696,-655826.9278221815
1700,-657127.9828870427
1704,-660713.2459328434
1708,-665331.1990174099
1712,-665843.8162872375
1716,-666709.9488186308
1720,-669516.6256060057
1724,-671433.5738245458
1728,-672151.0095275723
1732,-673142.41152301
1736,-673538.9682277265
1740,-673776.9662340338
1744,-675542.5915719202
1748,-676700.5847719407
1752,-678231.1405781796
1756,-682844.3331159999
1760,-684136.5810489038
1764,-684487.1798796222
1768,-687060.5841957879
1772,-687381.6629253534
1776,-688698.0846050569
1780,-690175.2528561689
1784,-691395.549486208
1788,-691677.1062483569
1792,-692484.9194703004
1796,-694744.5001611924
1800,-696213.632534005
1804,-698302.0555452838
1808,-700288.7869170944
1812,-700692.5443201531
1816,-701398.9783865496
1820,-702660.1560310699
1824,-704947.2566168983
1828,-705663.8375109273
1832,-707270.3350468075
1836,-709124.1442743356
1840,-710711.6908759375
1844,-712136.9285925908
1848,-713771.4865182925
1852,-715107.6762854342
1856,-716147.9127561309
1860,-718057.9659679219
1864,-719077.2181712621
1868,-719540.0408249751
1872,-719824.5214259945
1876,-720694.0740694932
1880,-720812.24045287
1884,-722015.3939545343
1888,-723610.8109982545
1892,-724181.4605310736
1896,-726875.6195438404
1900,-727832.2126059636
1904,-728896.561467495
1908,-730994.1766439945
1912,-731273.4499597129
1916,-732214.2834217191
1920,-734648.7783947113
1924,-737434.3687885441
1928,-737524.9323073182
1932,-741288.5606739853
1936,-742986.8992021729
1940,-743388.5643768203
1944,-746544.129052862
1948,-749790.6598104829
1952,-752319.0291860634
1956,-755004.2265505611
1960,-756691.5542185629
1964,-759707.3025648801
1968,-760244.0747875287
1972,-762222.3519652552
1976,-764708.55915644
1980,-765132.1751981645
1984,-766241.7799765499
1988,-766457.4376698763
1992,-768404.9320122157
1996,-769176.9287698558
2000,-769907.7385197349


==> figures/data/of_simul.csv <==
t,y,u,Vbar,gamma
0,0.0,0.0,0.0,0.7501808259554733
1,1.0619327403140801,0.0,-1494.2077356551183,1.7057954045966044
2,3.278405814164,-1.1207336573733377,-4611.204764176649,2.5647151205307406
3,5.404175584635948,-1.9788259515912343,-3204.111571537277,3.862976723576583
4,8.925925732200044,-0.8416370702996621,-5533.78516658672,4.797815966224922
5,11.865500755205366,-2.476188870170567,-15764.053289553081,4.986382864025489
6,11.261945131811872,16.940983594360155,104374.71652217158,6.935488970859806
7,13.59706449626413,-7.440172334063889,28446.162797087745,9.79641039551528
8,32.810103355297734,-7.235451334047285,-90958.6765177954,11.068177001069392
9,41.23786725520057,-22.439686552793024,-81248.84393582653,13.455791144241386
10,47.98410707933814,5.811373757519032,-123485.84627477695,14.259893598983075
11,34.50228924771799,2.9959080157868208,-174219.76794716256,14.373280524329903
12,24.848121481974406,-1.1233728092149722,-176976.36538568148,14.384457216695358
13,20.98715568736307,1.834554108761087,-192113.2091711041,14.259593695967265
14,15.819224496275952,-0.2631678932802135,-197386.66034008667,13.95162303671197
15,14.799313808928474,0.15481746589696943,-214658.46191477904,13.446405613721387
16,10.877898798455128,-1.5976300335758262,-215175.31623289196,13.214578139595023
17,11.437640031676935,2.1293341324179367,-235091.72747699902,13.030444463196506
18,10.90432926023225,-2.137873343546959,-251904.34482281568,12.484298591896104
19,11.784041642582228,-2.3701477263099138,-253619.5319142496,12.434942971762505
20,15.165866345215496,0.22140091378952853,-295924.90994863183,12.195596786648101
21,16.392172450981953,-3.639864785398667,-319404.6230465528,12.164739805451399
22,15.609824941829357,-2.4258904073180387,-319730.7487586763,11.641998375164818
23,11.949803497856891,2.3820234481323306,-320517.98489173414,11.48716490473441
24,10.327982260495858,2.0945509641123956,-355214.3808565293,11.377845302875501
25,12.636522596798478,-3.6226688275308248,-397121.26485306147,11.211327613656284
26,16.89516541064022,-4.409063355163688,-409891.57355061604,11.070987830319998
27,17.77918668309247,-1.3055479409285091,-414345.7756297476,10.910015621968455
28,12.042737763327269,0.6807134483826962,-419469.9268756032,10.8537735437922
29,10.713663398740362,3.716226897985935,-451518.18212938216,10.786111165341852
30,9.9230186364197,-3.2011473193771827,-470882.85383865633,10.762417475549512
31,13.17636009012381,-2.8864717046850235,-478297.834637723,10.709376316137222
32,13.46308463095291,-0.8888746990295129,-481271.94442939974,10.672290619951488
33,14.5304995755783,0.39123471166119916,-512886.3241212585,10.569808599377584
34,12.091680453159476,-2.9263047211248963,-512668.5424752851,10.340886227833046
35,12.115001516256976,1.0512766013386123,-517559.243633343,10.312443621566883
36,12.805970936783075,-0.05364095585278683,-557020.0526387688,10.29928732774478
37,13.959364821752892,-3.829554604180929,-569064.9823597426,10.295653864492126
38,17.411522468586554,-1.5828907266935834,-591418.5113998372,10.272527271268634
39,14.745397564606874,-1.8928322944284455,-591525.7924811149,10.270544873732547
40,14.37708634028242,2.0583714490239347,-609912.2592156075,10.23505410356424
41,11.423056199331443,-1.5491639284446967,-614891.1348916423,10.213300170551861
42,13.166715487118255,-0.567431862462803,-635003.4551098683,10.196289429606548
43,13.276134851355465,-2.203714228427327,-642892.4507410385,10.190001935407897
44,13.63898176679499,-0.878524370516252,-649052.3962244198,10.127333366688132
45,14.316947989150298,-0.33176893644709526,-671125.7561635259,10.075694432947149
46,11.649952551712445,-2.2008933219725395,-670952.5223326881,10.055019440942955
47,12.385866817950072,1.6300796194915974,-687345.4186326432,10.032339977125172
48,12.307881338582614,-1.6693445144470016,-710977.1293222519,9.98290132093589
49,14.843185845130193,-2.797858756940148,-728882.3449569711,9.987763574241793
50,14.419032725214155,-1.9925967271252065,-729404.5250698297,9.984155730407487
51,14.11742601481845,1.3045911088893911,-742922.4175558382,9.941842568080963
52,11.136042744418763,-1.1000268418091674,-745636.0497671873,9.90058889747058
53,11.59001238439347,-0.02858901749831322,-757730.4734813457,9.88505264975004
54,12.51612410861944,-1.4636169796182092,-776927.4226458566,9.87187027324028
55,13.641114374356095,-2.3104989513636056,-785699.2441756702,9.850832164779156
56,16.434358427040603,-0.9677807519193404,-817713.8509396994,9.858251411582588
57,14.7948717438752,-2.8214037278631974,-818219.7266524126,9.859182836313268
58,15.060213642516125,1.0481937772871834,-831008.1209114956,9.841185657531963
59,11.90790952857431,-0.8875085031889265,-833736.1211399147,9.806332459357751
60,11.344302968829073,0.11099635490623028,-841089.7634311302,9.789196736403714
61,11.81171522605703,-0.7895999976334656,-859353.0543880108,9.694428527960902
62,15.251473115983991,-2.2402895015826845,-901965.4707776906,9.701203780191234
63,14.914506375902256,-3.930662638997475,-901519.1821428597,9.690971576159237
64,15.686688441218056,1.585800549662653,-914322.7347404025,9.667230260858874
65,12.555302648202883,-0.7012945019364012,-920964.3164659094,9.6332626319382
66,12.499189631196064,-0.6028866204069105,-931989.0620947488,9.60793551555156
67,12.318383929109716,-1.2594477420115253,-939784.7506409615,9.484875924584982
68,9.781234590716844,-0.8844248413295008,-940538.563882691,9.445293297469238
69,10.979874289573383,2.0464142770077225,-971481.0633393511,9.439571768440002
70,12.635307459929749,-3.222058856502703,-1.0081337241781258e6,9.436935448739844
71,16.831324237011376,-3.989891326513522,-1.0257101678161928e6,9.462891083751618
72,17.295788072776553,-1.8088504823108265,-1.0282718186461407e6,9.468368887040409
73,14.495597073272974,1.0018586309455788,-1.0305564517646056e6,9.45694426055588
74,11.807797219042673,1.0030452629822912,-1.0413902854656548e6,9.446446725909148
75,11.601670765232111,-1.1650755958432342,-1.0588999296750203e6,9.438866794879527
76,13.375283876178983,-2.2376819275145587,-1.0736960165843733e6,9.443806707415646
77,14.086601097000008,-1.7950852933447075,-1.0790632272031542e6,9.423338222677074
78,12.837579649695336,-0.23602157407263036,-1.081385428253162e6,9.4211551633159
79,13.11597976575632,0.5373612470864857,-1.1073375904285514e6,9.411503849249492
80,13.509829926061986,-2.645794407965388,-1.1232165575204445e6,9.410136222047056
81,15.005546529906885,-1.9550738511124122,-1.1315344756940007e6,9.399034104392232
82,15.01807827494646,-0.638939381398786,-1.1408197623636476e6,9.377183879215925
83,13.906155257713825,-0.6156042757638733,-1.149044206543413e6,9.359742284185936
84,11.284499624592923,-0.637158011239098,-1.1493123434182578e6,9.325424752000083
85,12.782945108911138,1.1449801559317874,-1.1871921217796777e6,9.31665993722754
86,11.431659462361232,-3.589435257655555,-1.1891300777287767e6,9.313572407158198
87,12.9372669709552,-0.14130324354812007,-1.1952657158720996e6,9.272130514676084
88,14.582597052421793,-0.31165398057379257,-1.2372782270058277e6,9.269844886956164
89,12.948069330473357,-3.7749922854307285,-1.2367510701654535e6,9.235218785945202
90,12.805090920387014,1.2481719900602775,-1.2396069982072948e6,9.229121323608009
91,13.12938083833434,0.6418158294436922,-1.2844692757396942e6,9.223456594607562
92,13.734306752349037,-4.086825634161762,-1.2958607269110938e6,9.230590551508216
93,14.599330528208387,-1.5668209453714237,-1.2970563186438608e6,9.234494449948183
94,13.91346307245817,1.1035214843487857,-1.3094711005284684e6,9.214677505780347
95,13.863180014961415,-1.0144454449231515,-1.3381282373427015e6,9.204907705305565
96,14.228910509401013,-2.9449783658905804,-1.343996181860396e6,9.209274043374919
97,14.277258290084841,-0.5038913020099454,-1.3478623349409162e6,9.189092853648592
98,13.63237464687552,0.31795598623645294,-1.3636948564435686e6,9.17184600589557
99,12.519679012542992,-1.5786011043822419,-1.3707573148500144e6,9.165046906529916
100,11.671857285280085,-0.7830676916739661,-1.372423805413764e6,9.158554243848736
101,11.627180246668635,0.4673058725682009,-1.3858164116222e6,9.151226249528483
102,11.604527125276743,-1.5648421607806324,-1.3984747633458686e6,9.134796158016867
103,12.460588149971409,-1.7162016093210704,-1.4051380138374816e6,9.141804983846104
104,14.901026552264556,-0.7206936666676667,-1.4356275515537732e6,9.149354409734585
105,15.196900775247496,-2.898199474911005,-1.4449412071239902e6,9.162596135170535
106,15.36986959193869,-0.9058856212496451,-1.4499354961270308e6,9.167192568731515
107,14.162509933700658,0.16796038409454717,-1.4597528912384233e6,9.160413299204922
108,13.383641757513555,-0.742334255609784,-1.4735452030766138e6,9.152081269727262
109,13.358779528005156,-1.5053074560585054,-1.4826013335814285e6,9.14897940704022
110,12.395445988790767,-0.9602086704886155,-1.4845397251866742e6,9.144372070823652
111,12.061059257786518,0.45927851460570057,-1.4958085506503165e6,9.13232981043271
112,12.963719256591094,-1.2241257357154804,-1.5225456440670476e6,9.108271010624557
113,14.72159411999224,-2.930722584268019,-1.536860391457479e6,9.088678061708116
114,12.878778962387472,-1.6285204226092533,-1.5385421672993058e6,9.082866880282463
115,14.042157876030773,2.7652687067925745,-1.5790098098785505e6,9.078544537307895
116,11.443595204222328,-3.4182499305536984,-1.5829905618324382e6,9.082325244773077
117,14.174815524211425,-0.6055167618249016,-1.5984027457386854e6,9.077322662632211
118,12.755274319314733,-1.5344958322102347,-1.6008400373346505e6,9.075496394179096
119,12.998394219547718,0.2599849560809746,-1.6134384053396555e6,9.047596769030545
120,11.700539122446608,-1.278952139881453,-1.6188724002461818e6,9.045298877985458
121,13.28860372327283,-0.5686198810603216,-1.640494064612683e6,9.015807582619631
122,12.909833517083811,-2.333930567423557,-1.6448996107953954e6,9.002540592041353
123,14.174602416446032,-0.32008476547348064,-1.6592001657638135e6,9.005184806534913
124,16.087292978885237,-1.3742140709623198,-1.7000812972872031e6,9.01379421384679
125,16.17768307699392,-3.594558434679397,-1.7041774978247457e6,9.02655723486572
126,15.861409876574236,0.03364028189515622,-1.708000521745552e6,9.023856460866474
127,12.427008823234484,0.6786962654329667,-1.7107388112072803e6,9.0031733334847
128,10.179298884908484,0.4161281443129914,-1.716601944354777e6,8.997700406587413
129,11.194316324863754,-0.6768214978128659,-1.7412549066277216e6,8.971039147007824
130,11.391696406624444,-2.94167434776268,-1.7436480448118951e6,8.979629935657549
131,14.530216875171941,-0.1556843105108081,-1.7709428443190884e6,8.959285038306064
132,16.18170375892576,-2.6086732099226677,-1.8013067306447425e6,8.969528449471687
133,15.689746350740021,-2.925175178717681,-1.8015091339586214e6,8.908814542565423
134,12.004429588802157,1.422745748859123,-1.8039928732876338e6,8.830718326489501
135,9.013751605730944,3.0315350628306157,-1.8179570027639167e6,8.81638282323682
136,12.261227192480455,-1.7776488312058847,-1.907013601514258e6,8.82054222402043
137,14.22812255591959,-6.921517557359199,-1.9058345574118597e6,8.820051667052342
138,16.180335716212905,0.7406103578655214,-1.9089344289402212e6,8.80414520749155
139,13.223899086261255,1.3063789211074335,-1.9211580802375702e6,8.778385342741883
140,15.084717717126855,-1.0956443025708924,-1.9820347159908854e6,8.744738737093568
141,16.415816377878976,-4.9824561372736955,-1.9889238148286794e6,8.71736933436163
142,13.293181425620348,-0.6667067249012559,-2.003839006082995e6,8.704313671355003
143,13.321937117330375,5.201637291514331,-2.0607198113586311e6,8.670326654136346
144,11.141347435890822,-4.365483295022855,-2.0783490431779297e6,8.665509142890553
145,13.878194700853781,-2.663249521714211,-2.0804937172917034e6,8.667057825068099
146,12.597953212677192,0.38481403275266324,-2.0817819352844402e6,8.66053509089643
147,10.764489006178833,1.090526768997751,-2.0919821813123266e6,8.647977730821006
148,10.195346346113674,-1.2093719592712628,-2.1034419111382803e6,8.644184464766077
149,12.277334053140736,-1.7251035409689135,-2.1199113589813686e6,8.651659020061825
150,15.207883228050285,-2.0800587211541117,-2.146820332642725e6,8.647713716928978
151,17.133525157630363,-2.706418420272482,-2.1638151672538863e6,8.659772327338583
152,15.466438856710859,-1.5413853862845084,-2.1641306504581757e6,8.639582135315166
153,12.160376998543605,1.9008814384037445,-2.165329527094395e6,8.630877671506152
154,10.56934614391686,1.180373876493349,-2.1895917747843396e6,8.620127314888201
155,10.913156709236112,-2.80693763389539,-2.2021296428719005e6,8.610926531486456
156,16.14397741335876,-1.9500047979291208,-2.2478545718204877e6,8.622028639914525
157,15.894464436771617,-3.9714472726580907,-2.248165503557747e6,8.601900987121228
158,13.657188977060192,1.0900309251874516,-2.2494887217955017e6,8.576975362493009
159,10.811560434416533,2.579743895414993,-2.264722646142573e6,8.57361171681802
160,11.070048608286335,-1.703088881045285,-2.2970551825987906e6,8.578347429549671
161,14.786693941269732,-3.7160048013195865,-2.3191709798502256e6,8.591540485153951
162,15.816779090411412,-2.5355065280302584,-2.3209091352245025e6,8.601793230118322
163,15.831107431441643,0.8801157524624053,-2.3352777763834647e6,8.602347935576143
164,12.659482743093498,-0.9827313407827547,-2.33807239214454e6,8.583089362054908
165,14.321509058197837,0.19249707849639375,-2.372767733736448e6,8.55452240709824
166,10.47416859666364,-3.2268743527076147,-2.3759410424387124e6,8.55843118097483
167,13.103191350474578,2.903367597179177,-2.4112683035070347e6,8.552452215263632
168,12.516264357987978,-3.1510085918423973,-2.433634583293959e6,8.558456699558066
169,14.542800137194442,-2.8168429072762793,-2.4381193381976946e6,8.566208354720594
170,14.498169930668812,-0.13890054418075515,-2.4435502272658073e6,8.56832376604339
171,12.888321990926666,0.06411283308491633,-2.452397290275777e6,8.567877461219657
172,12.021292318587918,-0.8063381345979992,-2.461340486178688e6,8.530794353732617
173,14.978024126778083,-1.0580598286108893,-2.5066522268261113e6,8.53411574040899
174,13.583340390457103,-4.024312614149335,-2.5060648850240703e6,8.527459990864248
175,15.283825709515389,1.7241272024996803,-2.524562602269072e6,8.526076996246992
176,11.502662025824947,-1.4252724497899045,-2.525955543697439e6,8.52519159308853
177,11.639332035700646,0.3853793872975171,-2.535836366446834e6,8.523336637897973
178,11.804185749478851,-1.1027446242546857,-2.5521751222111546e6,8.492044724785234
179,14.890928899314773,-2.0690191489295593,-2.586445072623894e6,8.497115149060388
180,14.175353516964778,-3.3567074178755303,-2.586130780208921e6,8.476038611634124
181,12.078605769771649,1.6124965677741976,-2.5869462102011e6,8.47195989781944
182,10.982203278645553,1.92498521394498,-2.620048807932458e6,8.461658009401685
183,13.145905818389325,-3.4185004321582113,-2.662029720809433e6,8.471067962103742
184,14.920917343434272,-4.319964748144958,-2.662099116534588e6,8.472450197699557
185,14.775652384062363,0.9951632289445742,-2.6652387219416397e6,8.476237046539273
186,13.412141330807849,0.9094244863678274,-2.691102219270482e6,8.456342252293995
187,11.23638645372205,-2.5608245399529763,-2.692054415906121e6,8.462052899602474
188,13.989679322910133,0.32425128874024,-2.7206393374133413e6,8.421281660605302
189,11.684433379654287,-2.7558068779083906,-2.7205027501876396e6,8.361261934910154
190,12.248021147798214,0.9842909600029728,-2.72879853148504e6,8.347230870314592
191,13.03284972024165,-0.6726199549148335,-2.764528877425787e6,8.328835735380654
192,14.108509503149005,-3.587456683562953,-2.7734223915455914e6,8.340260357498638
193,19.015817308975038,-1.0987211517622582,-2.8263107130529825e6,8.35104563512454
194,16.321465017632526,-3.9129910414221882,-2.825985743227873e6,8.359490051402334
195,15.289132323932177,2.353876690123383,-2.8312913388647535e6,8.35420681338171
196,13.127849630658458,0.5573098756540706,-2.8597531580064646e6,8.352879515216271
197,11.939476895762553,-2.871106066167333,-2.862553144685149e6,8.354741542739553
198,12.331427368045647,-0.19474103845750257,-2.866043282642678e6,8.352786274484151
199,11.284885146875133,0.1468937343115786,-2.874710573111613e6,8.34465312780326
200,10.665129302581185,-1.0022858728239292,-2.881976240533218e6,8.345475129105475
201,13.374152009140895,-1.0103204659308909,-2.9150561441553216e6,8.336189878532888
202,12.509284434617127,-3.3653089739647273,-2.914801368481784e6,8.344078536254893
203,14.666376719337885,1.0853782862406742,-2.9372107313955114e6,8.345850804902586
204,13.149099935147106,-1.9987584610193667,-2.9460863216700014e6,8.340388521893301
205,16.055357382801574,-1.031542747385937,-2.980815336909148e6,8.31547923650739
206,12.248646704819432,-3.104050381426245,-2.986186200561575e6,8.313294972416475
207,15.432736963345342,3.600169380034221,-3.048434413571431e6,8.3103814204057
208,12.71985971485036,-4.50895536734748,-3.0543895289426195e6,8.315183084778422
209,13.562947344786789,-0.9559642619513857,-3.0550825973246866e6,8.310832974251804
210,14.02406010410372,1.3915049906827397,-3.0847713872648105e6,8.308838513588444
211,12.337346220030511,-2.7350501306082826,-3.0900828293927456e6,8.310348252823974
212,12.46265015640224,-0.6535222388348574,-3.092284250461654e6,8.29733596171843
213,10.922587489365602,0.45894690234175206,-3.0967031786477184e6,8.283422142169446
214,10.706643790970913,-0.241934054550915,-3.1121247678410118e6,8.28307450291207
215,12.726521103688585,-2.0284410961839607,-3.1364161943086e6,8.291035507386052
216,15.117069532233971,-2.83518617403633,-3.15090742921457e6,8.297572866045682
217,15.641736386710827,-1.5706277833542126,-3.1561018283918435e6,8.307041668446358
218,15.578315024763764,0.0806130413291033,-3.1723289952151612e6,8.312464915535541
219,14.659401346078486,-1.3521019971344184,-3.184844399862269e6,8.309265350103352
220,15.262964713849879,-1.2324351337016584,-3.1999312729333974e6,8.311315237734997
221,13.895349679437436,-1.4328757332316995,-3.2020936064918293e6,8.312806494591916
222,12.54652817683905,0.5291140852574205,-3.206736116180146e6,8.309436606495474
223,11.71200449976699,-0.02780852961681468,-3.221943822896796e6,8.301464439594506
224,12.417549870996673,-1.8357445910892758,-3.236977727248501e6,8.294873183408138
225,11.31688077041913,-1.9174142298746397,-3.2369464564716206e6,8.278082915028397
226,14.67186550746719,1.5433561187424711,-3.294991482511742e6,8.27124532146157
227,13.430767513230405,-4.58837940512431,-3.2987927817308144e6,8.276366782579853
228,13.648819817409429,-0.4669467145151849,-3.2994606849539382e6,8.272614169391964
229,13.553586809903496,1.7554151941456704,-3.329327432494505e6,8.26899898281015
230,10.707111448570748,-2.785993166215738,-3.329948786769603e6,8.266772399478672
231,14.152632646163694,0.34956805219473,-3.36435601224813e6,8.266061173361061
232,13.777386517349388,-3.1995266463052596,-3.3718843261308684e6,8.263233498032944
233,12.989014228665727,-0.8867004094765942,-3.3722513930962384e6,8.264209800829333
234,12.643634938574431,1.7011499081758146,-3.392013952156036e6,8.263933667351374
235,12.93806863303059,-1.9960277296240807,-3.4201420757287624e6,8.265338775219139
236,13.381428131595491,-3.1410734945449397,-3.421117440816691e6,8.273329241240932
237,15.131114331645911,0.5673598951869492,-3.4404051633444135e6,8.271739257547601
238,14.793877719330602,-1.6741215018251365,-3.4600091435045525e6,8.274748754912906
239,14.631547568974502,-2.0496463159194453,-3.464119457656776e6,8.278575980888947
240,13.838957599603308,0.045219782757540905,-3.469092064092599e6,8.259149413730196
241,10.224889311609678,0.050757659248782616,-3.469252867653507e6,8.258575442687059
242,11.424377522402057,1.2665240290925537,-3.5069987146809394e6,8.257452951540312
243,13.049650259863396,-3.768013740931523,-3.5320618328705574e6,8.246551607121681
244,13.411083448800682,-3.061603197666963,-3.532391824092586e6,8.254485390022266
245,15.829421551112995,2.203053366463833,-3.5737968563833865e6,8.254546519509947
246,14.353404952241501,-3.2611405978481427,-3.5876428343475894e6,8.25370309015247
247,13.58011206018204,-1.6776556380963727,-3.5878709080531923e6,8.230908159618656
248,11.537241936360891,2.0265947759846323,-3.591516694266437e6,8.231133530006153
249,12.522164105616815,0.24740068178193964,-3.649961096598493e6,8.234561655830653
250,13.574433240860754,-5.069352835810801,-3.6569027578446637e6,8.243698432608209
251,15.498519581710875,-1.089180780389401,-3.6601167598271547e6,8.237764772372342
252,13.16339142094474,0.6715055442106115,-3.663710750615915e6,8.238850434843927
253,12.567104397528611,0.3436957596133512,-3.687000122642552e6,8.24097530478978
254,13.617840089844018,-2.5096133489244767,-3.7078355216083033e6,8.244484756674527
255,15.491394619271578,-2.4410585877299824,-3.718235839961278e6,8.243605780054791
256,13.50664967732628,-0.9418216060424562,-3.7186109223360554e6,8.245549303687646
257,13.590593868782701,1.9950894012281415,-3.7470698658901057e6,8.228969508534766
258,13.575002744193513,-2.6363819452682646,-3.7730214786779433e6,8.22469610794523
259,12.094731015817816,-2.9357667624762787,-3.775643709542253e6,8.22760754936559
260,12.927685659041765,2.963586125240899,-3.7958348572537703e6,8.225565115824669
261,11.863823656530032,-1.8399088051453305,-3.8205824574773028e6,8.22450245126792
262,14.148938886783249,-2.9810498639002665,-3.832360551235015e6,8.228752124956188
263,13.832035765526573,-1.4040819912539195,-3.8331552714120704e6,8.228037806957353
264,14.426792325620967,1.1929292368798805,-3.859645141072302e6,8.228785160375873
265,12.450212098063549,-2.4200315826413052,-3.8639507788367746e6,8.223374650695199
266,11.861412031186244,-0.39441580895250006,-3.8651479911691635e6,8.220782486057747
267,13.618544265609321,0.7790905534162764,-3.910162917814175e6,8.222693193295543
268,12.89650053561542,-4.006395402842242,-3.913800531828254e6,8.226121604770956
269,15.564869587088118,-0.41821713817129336,-3.929184842639706e6,8.22810877775476
270,14.136917053793464,-1.286944004902597,-3.9350048696701974e6,8.209441348019759
271,15.158596542604748,-0.27207176152788026,-3.9596346557028554e6,8.20787157553413
272,11.510931270274897,-2.3115786955687363,-3.960873519553906e6,8.207119079595113
273,11.513065289170566,2.514338035569497,-3.973152325957715e6,8.205619072050427
274,11.021587801063948,-1.204130228802333,-4.0002116850015037e6,8.194170655691211
275,11.174135859638195,-3.236169487131521,-4.000444433333681e6,8.191132939593876
276,13.381931649679167,0.5459386856344386,-4.0172305827185633e6,8.19438138888974
277,15.117457689339425,-1.6649351038010844,-4.0601411674343473e6,8.202105438483468
278,15.532984675769908,-3.908581226224931,-4.0625677497405987e6,8.197972357463653
279,14.543313698911126,0.2826143875953111,-4.063601463413674e6,8.201869258888776
280,13.950754423247615,1.667642938999129,-4.0973821188333533e6,8.203026086125575
281,13.258338382914694,-3.058716687670701,-4.1109884950639578e6,8.193615419590255
282,16.23601935126161,-1.781287203360836,-4.1309494790952858e6,8.197006035450917
283,14.389259104894714,-1.8684965413893266,-4.1311333922797684e6,8.198099593709946
284,13.132310705044674,1.5725436188315847,-4.138517146512652e6,8.19110375596541
285,9.462829532685195,-0.3307743976501567,-4.1398850954788327e6,8.162628710144553
286,8.560887785039775,0.2530004782020976,-4.144011589079567e6,8.162438599970397
287,12.667044269712168,-0.5691626985063483,-4.214746350449264e6,8.165416706515716
288,13.886890603634019,-5.818605513104974,-4.216706155645124e6,8.171693675567255
289,16.173230975659006,-0.1826490188672567,-4.221907790414171e6,8.156567960547257
290,13.19761130316087,0.4676673989067597,-4.2260058776274435e6,8.160774574268231
291,14.455516933627363,0.17604991765272837,-4.274838088809159e6,8.165170426155008
292,14.143275535450453,-4.205210604139532,-4.278848942766414e6,8.172773899894317
293,16.562641113030917,-0.3557548936186139,-4.293991618452423e6,8.176839247357863
294,14.46313223968194,-1.0979797431086356,-4.298292128706305e6,8.17221388360802
295,14.353952916636576,0.10818155941747953,-4.31446823895963e6,8.166941790158816
296,10.730570426192196,-1.5349929854755748,-4.314679665297022e6,8.145069234322262
297,14.0407021657243,1.9062070564508566,-4.378106937782763e6,8.144359542684807
298,11.377182103234135,-4.9613281406454295,-4.377191307885636e6,8.13966025747573
299,14.920803818957804,1.001381713639141,-4.397759842625596e6,8.139697900403556
300,11.502364847213379,-1.769180287705319,-4.398013536127249e6,8.139889061457547
301,12.469157467047502,0.8926710039467562,-4.41597164576308e6,8.138929241854289
302,11.112048291782408,-1.915959134752467,-4.421059129809476e6,8.14081231370478
303,12.66901300253816,-0.672350175278003,-4.43471497487053e6,8.13307585156297
304,11.984406726318365,-1.5664340209334124,-4.43834295771749e6,8.121403198961161
305,16.455333806573705,-0.1692599834498374,-4.511646486831884e6,8.116180039155598
306,13.16569830628691,-5.362674589542686,-4.5152488256197e6,8.115760078506858
307,14.358396446995107,3.310156438258116,-4.525873868481724e6,8.117137596744895
308,12.134034391281126,-0.3792319979475822,-4.553566248600017e6,8.116123360049574
309,14.704015944361913,-3.0452892062587695,-4.582161005476792e6,8.122258030442264
310,15.845019342219901,-3.047351328990009,-4.584950757635766e6,8.127994753709057
311,15.382585436957822,0.4206811045457437,-4.590759246821915e6,8.12867397910779
312,12.129750836042728,0.20572733190405224,-4.593898705274949e6,8.125190694705847
313,12.498832610271803,0.19153613914729073,-4.620625586454214e6,8.125344045623208
314,11.59689811573786,-2.8455448238810135,-4.622802029539974e6,8.1277901227169
315,12.853904309431288,-0.06481876895746375,-4.631651737155237e6,8.128606271594501
316,13.282355513153364,-0.7916815518524474,-4.652721454074832e6,8.129164450123422
317,12.578233796792851,-2.309283435620455,-4.654780647878553e6,8.127902908233592
318,15.173123590190032,0.21474527616295358,-4.688403869891337e6,8.11335505889554
319,11.32703352451341,-3.003745475703756,-4.69006635424867e6,8.117602356580818
320,13.85029594977204,2.6194777439020784,-4.727813300672418e6,8.119045987139156
321,12.260900396620418,-3.2553258158926655,-4.738580623774381e6,8.121949482951843
322,15.756307115050951,-1.5839064677472061,-4.7609991476029605e6,8.12138291465081
323,16.08183986765887,-2.15458359822955,-4.770368479453979e6,8.104957822910645
324,11.938505389827787,-0.67255235559385,-4.7763366138762105e6,8.096633016424162
325,10.87834048833488,3.774972187772943,-4.798207192565901e6,8.091104416471353
326,12.196932797871092,-2.266869972617736,-4.861590679728801e6,8.09577759765234
327,14.346266800853366,-5.654520134151465,-4.861980227230811e6,8.105867458524802
328,16.510953086340017,0.38093600222383195,-4.869792364164464e6,8.106932032789919
329,14.648406645112956,0.0877664696333822,-4.884977596041943e6,8.108472406254108
330,12.668760041158505,-1.3840311992538545,-4.888070719304781e6,8.09975712313294
331,10.895847776288974,0.06298783963396382,-4.888937442969013e6,8.09271033446711
332,10.600094815744082,0.8244781379639039,-4.9059293098029625e6,8.09345863457302
333,12.140462861248608,-2.1041460809885235,-4.933762717720367e6,8.098368735132569
334,14.582426528277226,-3.2407135864257914,-4.9446642126529245e6,8.102946663418562
335,15.329159037001212,-1.2517784038155089,-4.94957098952578e6,8.10810378411777
336,14.880316831871996,0.1534874936089734,-4.963794884346446e6,8.106100007550772
337,15.36555935185192,-1.2144979244482603,-4.992152201274542e6,8.10982961530517
338,14.201100574152377,-2.7229441307543047,-4.99275065384306e6,8.107600730996028
339,12.545828409126223,0.9140617863242042,-4.993863884194698e6,8.07791056195798
340,8.942388273006383,1.222488767485094,-4.995971973580744e6,8.076402174103395
341,10.99528971966809,0.12274407388702668,-5.04846123590279e6,8.079428904773973
342,13.556074481774004,-4.9400542119882225,-5.065499386362816e6,8.089815848665298
343,17.45409066392975,-2.3578235747111327,-5.078210176174115e6,8.09449247798897
344,15.536931618388905,-0.9022853112584537,-5.07920879135265e6,8.098671817770477
345,14.264284808650066,1.4768234351644303,-5.094980553886988e6,8.09709864531448
346,11.590675417461288,-1.3499263052337662,-5.099447403299002e6,8.09508252411949
347,11.974729825296198,-0.41324422017573914,-5.10870522143689e6,8.097223934700457
348,12.991495006001397,-1.0554958233136285,-5.129220214801326e6,8.100040578655591
349,13.565506236715729,-2.3266188107931955,-5.137019476323492e6,8.104638778190184
350,15.114841610318113,-0.8340372826736182,-5.153478846375673e6,8.10484046355109
351,13.172395254419978,-1.5461596438838647,-5.15441475672893e6,8.107966262027364
352,13.827500604476706,0.8564171196600459,-5.175789408238247e6,8.108758565871142
353,12.249335575615925,-2.071092837633834,-5.181092283694988e6,8.107184926953446
354,12.477508053500218,-0.5734905240305244,-5.186221568075799e6,8.101396728882426
355,11.89230012519339,-0.27579212484062055,-5.194908693638684e6,8.090787614149624
356,11.70909061516853,-0.9638608936573982,-5.204518687357431e6,8.095116618691893
357,14.814118182098635,-1.21520864309278,-5.247492991010091e6,8.101249223731052
358,15.654258232798352,-3.9046285949412023,-5.253894668022464e6,8.104268189184738
359,15.203751977712454,-0.5212390437479621,-5.255080043045612e6,8.098353357534098
360,12.599759873796321,1.468359480615562,-5.261241992956332e6,8.097666043327049
361,11.79689692818722,-0.22680186529974788,-5.283988008701469e6,8.096831736147324
362,12.434661725077946,-2.6333866815732137,-5.293371102248521e6,8.093008205634053
363,13.410616481839217,-1.2884748188113506,-5.298608688656885e6,8.081798295767877
364,17.132736396841892,-0.2364684222992759,-5.367731172532318e6,8.085663675595056
365,14.265650323042216,-5.047411509535623,-5.368231118965243e6,8.091723371534494
366,14.76205684104831,2.6487918602430733,-5.375264689418538e6,8.09067831913996
367,12.025024257984187,0.1972664251612617,-5.394972266826639e6,8.085606034478067
368,12.65139558055676,-2.2596793987901704,-5.409560614975785e6,8.085524827405367
369,13.439439953531409,-1.8859203535883773,-5.413809670405486e6,8.08164460227555
370,11.408131253259745,-0.12257765881270544,-5.4141613820819445e6,8.081898861108783
371,11.656166798495482,1.5057069591037555,-5.44215613840786e6,8.081955052599495
372,12.008487997344107,-2.936290713905078,-5.459718521629254e6,8.084970495498471
373,14.783719350931731,-2.385587830448078,-5.471691432893445e6,8.089343622608045
374,14.427833189389752,-1.2448280221777814,-5.474509746802857e6,8.089520609380669
375,12.951345487925291,0.5015142755953024,-5.479999984574463e6,8.080175667361974
376,14.575978853519704,-0.1456730716896102,-5.531984531588223e6,8.082272221757302
377,13.318334102768558,-4.4206857553210295,-5.5314266127074575e6,8.081303571851562
378,13.142401460772163,1.0182984696344777,-5.532856193252747e6,8.081709588750996
379,11.860864755099131,1.3092202277668021,-5.556809143039211e6,8.076316037486961
380,13.491072578347698,-2.571941126634548,-5.593100100791607e6,8.080393989982598
381,14.280374880224997,-3.771671664601404,-5.593303223035282e6,8.084366723659242
382,14.285754351463883,0.9357278209834758,-5.59787121950112e6,8.080415501354343
383,11.438714624894018,0.39687064513046977,-5.6043519142315e6,8.080806942223004
384,11.987148653615026,-0.6014491715492722,-5.627643153276917e6,8.082978974149743
385,14.062390054523858,-2.6946650574965108,-5.649244243149789e6,8.086715858485995
386,15.932408957543686,-2.4695081918875488,-5.659375495298618e6,8.078496964366922
387,17.08705474902108,-0.8358696021770156,-5.6774102920010425e6,8.076014424507154
388,14.6705561992901,-1.4234701454448881,-5.678714866453742e6,8.065513860522094
389,13.82115876570105,0.9444157532061652,-5.689975993100126e6,8.063976600356465
390,10.19787329084957,-0.906545927198366,-5.690128842872146e6,8.058643100005876
391,9.052253533480702,0.9337981468114531,-5.693611503058229e6,8.042530323410837
392,12.467818976094858,-0.2558116841581257,-5.766868295328096e6,8.038616035206038
393,13.715735267317411,-5.949800942276817,-5.769508051733028e6,8.044901394884874
394,14.891229630413433,-0.39647340464025493,-5.77062786427808e6,8.043881062744802
395,14.201507848507193,1.894879799095138,-5.798595073567891e6,8.041121255629886
396,12.684443166306975,-2.5138879480149026,-5.809331828618764e6,8.043320428092281
397,13.275997505369808,-1.42995599191747,-5.812843728586338e6,8.045112575019877
398,13.179224842966848,0.08549870975904295,-5.8235953646867955e6,8.04620288305469
399,12.511721361150581,-1.0227459032257094,-5.834091133983928e6,8.04803154138876
400,12.902724606815001,-1.233852506601722,-5.844063685084325e6,8.05000980454751
401,13.067134757333939,-1.1216478620398362,-5.852286701754437e6,8.05283334243889
402,13.909224817384578,-0.8161644855871732,-5.869459055570221e6,8.055554562869467
403,14.256724851613551,-1.812827334797733,-5.881136016856747e6,8.05913762263421
404,14.123973339787195,-1.229292284885287,-5.886511560635866e6,8.045615438119405
405,11.508670786138069,-0.1669590384993409,-5.886791821274649e6,8.047008962901884
406,12.67465387340885,1.4251240567365175,-5.928360615808197e6,8.049054281621713
407,13.427559345629495,-3.8432099750609177,-5.947642320879223e6,8.041298731674361
408,17.951484350648286,-2.4721299690598943,-5.976155158050294e6,8.046814207236023
409,15.62613061254265,-2.47914989224411,-5.976860454500264e6,8.049840627756915
410,13.783802164126403,2.6971556697412975,-5.983397834444673e6,8.049067710241832
411,10.314848644880001,0.06674666118340156,-5.9928469328154875e6,8.04542786682175
412,11.915000910926327,-1.29155470525497,-6.018151367805913e6,8.042701806000178
413,13.604266053929663,-2.9642859034196922,-6.028507823447708e6,8.044485184483122
414,14.38595714782593,-1.2903545809465307,-6.03310847328513e6,8.042396421565034
415,11.85179520916511,0.060068522241748745,-6.033683327004984e6,8.035236107857822
416,10.360039119460687,1.2363544621952318,-6.043596120703246e6,8.033249333859425
417,12.925882477282135,-1.213119303798818,-6.100872093766488e6,8.034169684119702
418,13.377485642929566,-5.091665780196638,-6.10036086846965e6,8.03992270798802
419,17.199669366428218,0.8089177244698389,-6.129188776419969e6,8.042098565297007
420,13.677343006807577,-2.208983307118815,-6.129670941960781e6,8.041311900291042
421,12.939663767866353,0.9844883744461645,-6.135516820481178e6,8.035488405342804
422,11.117366020231787,-0.15308580075166178,-6.145117832383029e6,8.028296992764574
423,14.989974351850636,-1.2155135882041086,-6.211999048518154e6,8.032135642068283
424,14.464174593893901,-5.344329735130558,-6.2109414606800275e6,8.039041809663372
425,15.852030089740168,1.5966476153520253,-6.219412525534865e6,8.037217597486714
426,13.709238777321556,0.007444575663234865,-6.239140382660218e6,8.033559782046305
427,13.301806905520271,-2.034040767075611,-6.248145222731936e6,8.03277481887391
428,11.687040679083992,-1.035503672639333,-6.248294797271142e6,8.029388392806219
429,13.111427200734575,1.6738951792668502,-6.286162140026634e6,8.026792052303486
430,10.379851984388125,-3.4818594077152945,-6.28584254638596e6,8.029476918968937
431,13.586642006747006,0.7235835768597667,-6.310786247878995e6,8.031172371746274
432,12.886438274939444,-2.4411233707215745,-6.319882656052065e6,8.025942013407656
433,12.54566677632425,-1.1544517631644364,-6.320934610350901e6,8.023569624238814
434,15.51231578590835,0.831780919548935,-6.382356221938771e6,8.017066496980481
435,15.612467708289563,-4.741657823246061,-6.3931547069925135e6,8.02246257846036
436,15.750309228982028,-1.3120028236396255,-6.393759686737666e6,8.023128584939407
437,12.466538839651474,2.003273464407231,-6.39588702743186e6,8.02218088999256
438,10.880382685784237,0.8474271278539951,-6.420155958783214e6,8.02136801350511
439,10.655014868587996,-2.7962846054186414,-6.42662783474535e6,8.02047000855684
440,12.324143414942874,-1.108131863498787,-6.432995933315625e6,8.023383494034668
441,13.921278765201597,-0.5896722035332043,-6.458484405522392e6,8.024761482412297
442,15.232049435576336,-2.6000255073583944,-6.477854807465783e6,8.024115713793723
443,16.616685715598585,-2.0667472251793404,-6.488939096281828e6,8.026831080963014
444,15.029929896971742,-0.8172023067000609,-6.49073661740746e6,8.026839033467606
445,11.932369549141708,0.9722892040877271,-6.492192851855646e6,8.022845424784276
446,9.803704456067496,0.8376942529571214,-6.50103885363866e6,8.022140778287811
447,10.805182068619196,-1.1874163593483607,-6.52501889855811e6,8.023343601882416
448,12.827935419117038,-2.99171239660863,-6.536254270160051e6,8.025810351486363
449,14.470647069158124,-1.5243293501883897,-6.544117348797101e6,8.02415071074659
450,13.907392413280474,-0.5695278060799698,-6.550722087730172e6,8.022835818559402
451,16.235224744761883,-0.3370826872634938,-6.603852028140067e6,8.023722223481087
452,13.73357309038745,-4.268089152981085,-6.603517819423796e6,8.02861689877084
453,15.689289231625535,2.132374805274715,-6.625718899107974e6,8.027637965377597
454,11.633492187569573,-1.7009606246344382,-6.627077833871188e6,8.022348859942555
455,11.377974812304137,0.3674671361662991,-6.632808675719663e6,8.022060576502318
456,11.91865434193744,-0.45327770114552557,-6.656481388788438e6,8.010655048839315
457,11.526197049358252,-2.7217236349497806,-6.658418307669111e6,8.015562547295108
458,15.539292664989349,0.0259281632505175,-6.704208081037091e6,8.019394011527762
459,14.842229715171417,-3.844684176588942,-6.708205593503249e6,8.02131343284846
460,14.998129964366484,-0.18490745684499377,-6.71115541235782e6,8.024473193504658
461,14.425270880435614,0.7542881772898813,-6.735528340103177e6,8.026202645523272
462,13.451264806947885,-2.287846222569232,-6.745020406319167e6,8.024763335830546
463,12.62529097240266,-1.1190752574199374,-6.745617746144999e6,8.02660605859729
464,13.048477483453743,1.0860575270387294,-6.767677770243547e6,8.027697108607002
465,12.429474371411631,-2.228716478742427,-6.7795283816424925e6,8.029893957185338
466,13.369751262353832,-1.5770241412445682,-6.785423390481829e6,8.032061933536864
467,13.460774719837632,-0.423359690233279,-6.794891694381256e6,8.034177156039396
468,13.429906846712594,-0.8541812773860942,-6.80929449925761e6,8.035554078257043
469,14.129858551633172,-1.5772209897135614,-6.824008349136842e6,8.037325703349834
470,14.374897598727012,-1.596594725337369,-6.831574317759577e6,8.039328505763693
471,13.777268802594968,-0.5762417248586056,-6.8373714967061225e6,8.033698258395281
472,10.970091730160549,-0.21474540838459877,-6.83773104755744e6,8.033873998525468
473,12.430404743617018,1.1205568802641026,-6.878653008330794e6,8.025769145814442
474,14.165616748680641,-3.86419869974773,-6.906762463296455e6,8.029940264044942
475,14.973610687254935,-3.1782804809802507,-6.906690752923063e6,8.033422478808305
476,14.244872234746769,1.6762883174966134,-6.912761413604878e6,8.030383920904939
477,10.519818518972725,0.14478309604683126,-6.916486227456411e6,8.030245755449371
478,12.045908037246672,-0.21574392925941988,-6.950132038830058e6,8.031692363284122
479,12.885805906465896,-3.522435886576776,-6.958050453249621e6,8.035388620058672
480,15.339826603500365,-1.119548898141276,-6.971323262742043e6,8.034871709239793
481,15.487528107385636,-1.1533782658315808,-6.985916106674726e6,8.036759207441786
482,13.240038913208666,-1.3237143839121046,-6.986238025699773e6,8.034687806909977
483,13.947247881223786,1.2920348739127343,-7.013508486014476e6,8.029793241604425
484,10.238393059513035,-2.554201890501706,-7.013248560527216e6,8.030225616698033
485,12.126413614545848,1.4957620846741575,-7.034620046807228e6,8.028380255511049
486,11.336528884959748,-2.245432130348702,-7.045420577904032e6,8.03125880138639
487,14.951532683839599,-1.5949738751173106,-7.076365033038329e6,8.03560675880229
488,15.325955422665583,-3.0262046449113313,-7.081215268310919e6,8.037758741897342
489,14.565312877222398,-0.1414117652449045,-7.083533094270468e6,8.038621897443749
490,13.021603664964017,0.8705885032409277,-7.096610208446161e6,8.04001342757498
491,12.871421922807485,-1.2822595694280574,-7.116717421649304e6,8.038875281227329
492,12.631543316010863,-2.3365768731996908,-7.118650047238809e6,8.039696031104747
493,15.47317688398966,0.2571614330263019,-7.156432741965924e6,8.04179938159725
494,13.473741663985098,-3.2697857044466456,-7.156953303253309e6,8.034577218561507
495,12.36146394262828,0.7090166721343829,-7.157810708873963e6,8.03253059242781
496,11.559742061862865,1.3769619528090056,-7.18266194387432e6,8.033744565597484
497,12.533653826851303,-2.6908637883423054,-7.2079230690592425e6,8.035165170958058
498,16.188177879312654,-3.0280735883968464,-7.229345109809935e6,8.039217275601283
499,16.52764823954571,-2.1739763578985682,-7.232666720243888e6,8.040555248091245
500,13.642204419907348,0.5555851138089061,-7.233306899461625e6,8.040528397521065
501,12.458447445223092,1.7814929784662157,-7.258787645211033e6,8.039904249278313
502,11.436615984187014,-2.576900745075933,-7.268732429872354e6,8.04072878869264
503,12.345449059241778,-1.5061549940461996,-7.271740739718462e6,8.039993825662428
504,14.189027941612114,0.06906001851760468,-7.301160698535262e6,8.041280850929196
505,13.198450964946291,-2.826427922065117,-7.304725133320832e6,8.04338047701385
506,13.337978901804327,-0.17259556831863598,-7.308909071030644e6,8.039517411281025
507,14.210435980239973,0.13609283084137314,-7.343268948766498e6,8.039875485122865
508,13.158725306446575,-3.222834633583819,-7.345730281441552e6,8.040773752589395
509,14.402286572801195,0.022065960082590763,-7.356001787892577e6,8.03781718800259
510,11.107533667700729,-0.7578309137154835,-7.3561319782086825e6,8.037227430547278
511,11.40383322219547,1.2469213453813297,-7.375872911741655e6,8.03618902195864
512,12.925086727437705,-2.2295656178029173,-7.410470270086035e6,8.036852192079023
513,13.400687096601924,-3.686450768590767,-7.410366960049482e6,8.039080516972868
514,16.43095077754037,1.015663494677101,-7.444519504344377e6,8.038828579085898
515,12.748204483978324,-2.754390755924882,-7.444189359648837e6,8.04140451163693
516,13.744250511691027,1.3720459752996064,-7.460757930179486e6,8.042497891056618
517,12.926372689639743,-1.5116406019468185,-7.478439184911658e6,8.044735423407548
518,13.726193500246929,-2.10389897743646,-7.4860747328115525e6,8.04599176609321
519,13.36321524637156,-0.7561244848386561,-7.489607593290768e6,8.046574456413541
520,12.756662479086295,0.20278879437715958,-7.501006019862283e6,8.047561783543879
521,13.572848490058021,-1.1696092767180848,-7.526847054951295e6,8.047428341570416
522,12.90186140825241,-2.7581964743386886,-7.527511054289615e6,8.050565477068083
523,14.257525073397167,0.6913273111479947,-7.544776064344063e6,8.0511126058649
524,12.693407853548859,-1.5807178063476939,-7.551838244253195e6,8.048686959632969
525,12.58291871773665,-0.7565959116160164,-7.557270460468121e6,8.049486294824296
526,13.169966585316825,-0.3530968880463252,-7.575793068742431e6,8.04995146838858
527,13.275227420824429,-2.015745214909583,-7.585715018783282e6,8.053717502985666
528,14.961859291761884,-1.1616355055813465,-7.603511009208e6,8.055934927909622
529,15.716848721203336,-1.760155611423074,-7.619777973721407e6,8.058589187159573
530,15.176713675760961,-1.5604375483532005,-7.624307694876509e6,8.053418665335204
531,11.876011555477058,0.11608723672933596,-7.624852913088547e6,8.053799886508997
532,12.082677704464846,2.1211389899077977,-7.661371299919153e6,8.05392948231213
533,11.373319179718989,-3.4956183005438364,-7.671302926111596e6,8.056743409154347
534,13.84090675084103,-1.6252931193106663,-7.679106136330189e6,8.054617671144088
535,12.811207296548027,-0.6722512388857984,-7.681621564251125e6,8.055941752682985
536,14.289425433309063,0.41024090080396647,-7.7195575330769885e6,8.055349332878063
537,12.517845928109596,-3.4489104699176147,-7.71985546489549e6,8.045849668453815
538,12.453738681440033,0.6299165465530576,-7.722195732652298e6,8.042117194756058
539,12.020212102234959,0.6436220966053132,-7.746666373381284e6,8.043986050385506
540,13.515139688016982,-2.6637854332553506,-7.773331549088118e6,8.04679825287856
541,17.021010410371602,-3.008223905877685,-7.796621303292717e6,8.052294971322041
542,16.522719258696867,-2.2274294234315732,-7.797688103432008e6,8.053435065079368
543,13.855443291206473,1.2986416147912978,-7.799288630936561e6,8.053505064253526
544,12.363546829913465,1.2354533593587869,-7.825285709773903e6,8.052876261800625
545,11.914469457838768,-2.6959916860776136,-7.835848832653925e6,8.052553377830096
546,14.058935823529703,-1.539476792314173,-7.847437965069943e6,8.054113550068736
547,13.184418361141,-1.1962168693576638,-7.849925100583397e6,8.053989326568182
548,13.265066236524095,0.3869930303222606,-7.865193367210369e6,8.05426293482338
549,11.721024398684555,-1.553891046722169,-7.869320960629693e6,8.054788074654002
550,12.051029168786197,-0.33677350926741045,-7.877578106542598e6,8.0554603867322
551,12.226300665078817,-0.8742879969168462,-7.890793717845713e6,8.050051292697265
552,11.611876598370381,-1.6106777081975845,-7.893350014229811e6,8.041857819354382
553,12.096698697190991,0.041089293610347966,-7.903844937347218e6,8.032088605259977
554,16.85544777063711,-1.1522724911964284,-8.002815833922652e6,8.033517440751291
555,14.73435273991744,-6.6624756307068225,-8.006565908390542e6,8.04084354590639
556,17.160447729993844,3.5361819314466,-8.025204855230896e6,8.04052721889671
557,11.632413713592346,-0.8935771207820351,-8.028200643884709e6,8.04141635228341
558,12.647153445273448,-0.013526334582874888,-8.0494620991786495e6,8.042194796931524
559,12.32492776216579,-2.339231232047811,-8.055701301349414e6,8.040156711659245
560,15.17449212972077,-0.765943359144841,-8.084475158711001e6,8.040803453104704
561,12.844997770094706,-2.717936377809135,-8.084263351396353e6,8.041538417586912
562,12.818758499791516,1.7682902331350547,-8.093723172060866e6,8.040002477345906
563,10.95917737383325,-0.6779365983992376,-8.105571117451009e6,8.0401773372389
564,13.697426051235823,-1.6079331057752824,-8.139444011428211e6,8.042971240468335
565,14.400235838215968,-3.4495614795729543,-8.142863328958852e6,8.046189871768748
566,14.634691463068023,-0.04325964694957207,-8.147325645627251e6,8.047667220604374
567,13.89797171616652,0.32240493896802924,-8.167082488739985e6,8.04878685995885
568,12.906197881042115,-1.966043626787378,-8.174108840628815e6,8.050231802142578
569,13.004201151148651,-0.7719345964207305,-8.179381163475466e6,8.044183456887623
570,11.267682425929786,-0.25402286561976695,-8.181481729995229e6,8.034702093584462
571,15.131901474174262,0.3261642286925164,-8.265004807348863e6,8.036578201027393
572,13.54666074402368,-6.028508295218799,-8.263756831670655e6,8.041756242866192
573,15.514796973909942,1.6262901015158633,-8.271134521925969e6,8.03958061653169
574,11.27837829110782,0.16597467663379728,-8.27396460363256e6,8.039324064374087
575,11.437254774576324,0.1311712965461349,-8.294253951762849e6,8.039305946246067
576,12.02647029809676,-2.4052796200083626,-8.3057642062796e6,8.041962358122241
577,15.012624639646088,-1.6097575389034882,-8.328872186027087e6,8.045283024768304
578,14.869829064660278,-2.333911401524019,-8.332923372930781e6,8.043534366575557
579,13.373206692188234,0.0666664573405038,-8.3344097701036865e6,8.043739557449117
580,12.554119909229444,0.9985090821710041,-8.354087010590176e6,8.043216037527454
581,13.79719379784106,-2.0849570229360266,-8.387354403118732e6,8.037192098146576
582,12.498147936742567,-3.44474910204682,-8.38826016360481e6,8.040797526926692
583,15.07225085756037,2.4821444311310277,-8.425649610305138e6,8.042287672935629
584,13.031658020726688,-3.051230727210382,-8.435338779784933e6,8.045226318505073
585,14.752171409230039,-1.302512611508742,-8.444657024211634e6,8.047407626611081
586,14.156257262706283,-0.7431663212566901,-8.452062071680205e6,8.048814174804368
587,13.192646681668755,-0.4690871453967107,-8.45962354824231e6,8.046210079532454
588,11.2831528365874,-0.6165466086688802,-8.461371308388283e6,8.046531166065561
589,11.999702019132682,0.3782224220334647,-8.48282822700432e6,8.045725809497537
590,11.889775854208638,-2.405870882092941,-8.49127123526922e6,8.047596792275558
591,15.262356073956761,-1.1967031737697709,-8.522045821090294e6,8.049412437688243
592,15.637911801362801,-2.9196891139068883,-8.529870707391318e6,8.048402007163917
593,13.561372492335234,-0.6121753624973261,-8.530585643898055e6,8.040497782505229
594,11.084731699692437,2.33809750030619,-8.537004328722931e6,8.040063567955038
595,11.092399060996692,-0.41159987335540693,-8.573743697764758e6,8.04191227970132
596,13.576183452019148,-3.9156872475507405,-8.591590872879133e6,8.045793608724047
597,16.88330285198164,-2.3124367429280936,-8.606200724017387e6,8.049455145915312
598,16.232342600231433,-1.2343222887291487,-8.610693489150658e6,8.05135593039092
599,14.40937657745885,0.36486209485443055,-8.616700067025473e6,8.05177665089409
600,11.931710668664888,-0.04597821761274812,-8.621584656737162e6,8.051734313804234
601,11.380237307388928,-0.27766546206944387,-8.632547423103051e6,8.051815661605318
602,11.51422752858575,-1.3794505016216756,-8.641864707156288e6,8.04796957670392
603,14.421257525557474,-1.2521960250239226,-8.67529179995404e6,8.046858687604196
604,12.437100011308727,-3.2653463053300538,-8.675693101215014e6,8.048218739575983
605,13.315797583438554,2.2492761788109963,-8.690847490806468e6,8.04317209062811
606,10.577777237925492,-1.2993830024758317,-8.697150975350872e6,8.044778746781626
607,14.05049045758802,-0.9011165713994664,-8.739514440220805e6,8.047117422333836
608,15.369061023902441,-3.9396398100081313,-8.749786926380131e6,8.051176462701145
609,16.642922284444964,-1.1570939928296307,-8.756390015627304e6,8.052078238369852
610,13.488441205679637,0.043935229574318946,-8.757130746468645e6,8.036429263331362
611,9.685260934753508,1.3732696576729557,-8.757814785081126e6,8.035740807943105
612,12.275123712472297,0.8801535545737607,-8.836576414250191e6,8.036888883200307
613,13.584575307936543,-6.149060789113151,-8.844270054689812e6,8.040764984767495
614,17.72126469350979,-1.3599601130857675,-8.855857526865229e6,8.043827978850643
615,15.051295538558383,-0.5523823039343396,-8.857370842565482e6,8.036887205925217
616,10.896650753374935,1.145754598643017,-8.857660137556545e6,8.036718470267356
617,11.299785692877613,1.6238694986318336,-8.901976974098304e6,8.03578956699428
618,10.963215056222765,-4.217499495896618,-8.90741578884866e6,8.039273072617823
619,14.727628571913186,-1.0722132165467761,-8.923634662314825e6,8.038092942762473
620,13.442480429247478,-1.5839683426307958,-8.925773702736124e6,8.033065213447928
621,12.755770576409333,0.4669164019178309,-8.93288680603443e6,8.03361928597693
622,13.100662242897018,-0.47766786626343594,-8.95974494540069e6,8.032345735611626
623,13.309154794083202,-2.8404435641631727,-8.966274237439828e6,8.036381113607439
624,16.31356875986252,-0.7397764301291705,-8.995901203088071e6,8.029187598697742
625,13.126300153312833,-2.6158046733256786,-8.996416054625262e6,8.02945882892719
626,13.849954490795488,2.3953512768370073,-9.01808707554237e6,8.021067447097572
627,10.90554766240244,-1.9206770689892525,-9.022666844770217e6,8.020780708183253
628,15.784194972052598,-0.6063232264119507,-9.087785469870152e6,8.013895693944043
629,12.909430743224524,-5.063180972529402,-9.091225939870344e6,8.016558726004488
630,17.1092292047896,3.2421619257071788,-9.144638561006634e6,8.014818068412513
631,11.63043030019224,-3.7452954217824495,-9.144126263341771e6,8.01224185603267
632,12.426460812361723,1.6120933654186818,-9.15098296461055e6,8.012970537095406
633,12.184296337277578,-0.3187121261249053,-9.181669433425091e6,8.014138468732023
634,12.931658083953595,-3.279340194168197,-9.18953480164341e6,8.016290090972568
635,14.25447474116951,-1.0727234254484292,-9.195524594208227e6,8.018748548775685
636,14.388497745186065,-0.21141299873106423,-9.21224866478137e6,8.019342069169888
637,12.920528579897042,-1.620096106411657,-9.215836844344601e6,8.020014489580033
638,14.580790625445113,-0.04285222936099675,-9.242813774816932e6,8.020909065960685
639,12.744936120419455,-2.5776694016879844,-9.243596811605463e6,8.022678250773621
640,14.023059814778732,0.6285501422496882,-9.260638889478812e6,8.023495085818658
641,12.437099886618425,-1.6037412784438527,-9.266704006236251e6,8.024763212481
642,12.905611054775573,-0.6232047820906579,-9.276136010358717e6,8.025869316901314
643,12.808434486096262,-0.9628561108888234,-9.286600516379967e6,8.026897718482598
644,13.548817760247681,-1.172891119810119,-9.301289131737685e6,8.026112361072887
645,12.359059251265265,-1.6278999113755148,-9.302291554946687e6,8.02731974263212
646,13.052749997348245,0.69060405964421,-9.319888179229803e6,8.026596272831489
647,12.063879517672413,-1.8102814596389343,-9.327918156665957e6,8.025888458389694
648,13.019553062149885,-1.0341682707367639,-9.33753468546516e6,8.0285078571326
649,14.604430566784991,-1.0206281883490558,-9.363185171183245e6,8.031255630728635
650,14.675471587912309,-2.567122155694933,-9.369777258064345e6,8.032360407704076
651,14.227555614794719,-0.5059029600070897,-9.373159796662703e6,8.034267416442017
652,14.290055376612864,0.419656254111489,-9.397773244123613e6,8.035655425393223
653,13.271613959288404,-2.3643974176284788,-9.404413434875846e6,8.026052074287547
654,11.509037181853774,-0.7065891852496309,-9.404844170419643e6,8.022254011049583
655,11.610608623174649,1.9734924002886567,-9.42846057333401e6,8.021924520002969
656,13.676718874728632,-2.49965152841767,-9.480862150486663e6,8.02509764409248
657,15.025464209486186,-4.825271276578737,-9.481073875748854e6,8.025017404386757
658,14.888814589461852,0.7642182534427135,-9.482885384056438e6,8.025212698639926
659,12.81027533630828,1.4537154259301373,-9.501434790068934e6,8.014249191008156
660,10.224615131845674,-1.884388806332133,-9.503089217770109e6,8.012991608761109
661,12.834472197977966,0.03832326720178614,-9.530911302005215e6,8.015291862046286
662,15.187168981518989,-2.8964169857341657,-9.564980819668494e6,8.019689596413206
663,16.58116905096489,-3.395790891742155,-9.569341893026538e6,8.021537768467388
664,17.222421318977577,0.10316200149454424,-9.581860800113132e6,8.023004095845721
665,13.432783744599675,-0.6187782339623187,-9.582621498249399e6,8.018610913233845
666,13.33476321519724,1.121542530625387,-9.605745408902718e6,8.014996337007954
667,11.836406843250181,-2.2949746594619302,-9.611227214008445e6,8.015221888509267
668,11.518811392597387,-0.6999609835334133,-9.61249685116495e6,8.009989490701198
669,9.526308256857352,0.6396014613963068,-9.614107911546478e6,8.006961289216447
670,9.868121913058063,0.3581752245335541,-9.636641576767381e6,8.007239478981585
671,12.096924204131343,-2.8255971617666473,-9.661396226189725e6,8.009551737634073
672,16.491655454855888,-3.058206366349969,-9.689584397956742e6,8.011054605336867
673,18.08044916248572,-2.7397567666954714,-9.69950680313861e6,8.013152860115067
674,14.861382430766852,-0.5119225656991642,-9.70090411038235e6,8.014151349507427
675,12.733751236144494,2.893297931010138,-9.716167796655517e6,8.011780806246032
676,9.745703682482917,-1.3769158407996698,-9.722755223736702e6,8.012632041678318
677,12.490061714344247,-1.0792940672489353,-9.748182470636036e6,8.013964209631123
678,13.336162454581284,-2.8638030101784175,-9.754818812473807e6,8.01656927613094
679,14.580609612885764,-0.7456629771178518,-9.764508435233863e6,8.018324353655201
680,15.043926401980809,-0.7391341692411855,-9.785787492848909e6,8.020266129202666
681,13.877234737263649,-2.06359598176308,-9.78864532834568e6,8.019805814615804
682,12.830150066619176,0.21859306372885623,-9.791674159217782e6,8.020339101551944
683,13.2538542485935,0.3820644990853288,-9.82343146137626e6,8.021107147379698
684,13.161817692378857,-3.1341073237011665,-9.831702045618717e6,8.022135921921945
685,13.397848812258278,-1.0860644767488399,-9.833317492667802e6,8.02370428991629
686,13.462137554007858,0.7690160605494922,-9.852030685266102e6,8.022386893816376
687,13.810230410129323,-1.8626297090571544,-9.87523128641673e6,8.023967054107313
688,13.380522185398343,-2.5640158677120093,-9.875695652770547e6,8.02004992509833
689,12.04858688283731,0.9276879593008855,-9.877315146523103e6,8.020544590100764
690,12.621524954265006,0.8774545155868405,-9.920745725655394e6,8.020647627152902
691,12.119279036871475,-4.038512145082461,-9.924441045182774e6,8.013890427072099
692,17.522180069119322,-0.5448879892214071,-9.975333270181337e6,8.004891814665674
693,16.95610279014158,-3.9421111027424263,-9.980460478429904e6,7.998535567030336
694,12.06060312922028,-0.11275841697845213,-1.0001471481694585e7,7.996172005734758
695,9.955442741548987,5.759289569560019,-1.0028142564427841e7,7.995071433429077
696,9.220956741752532,-2.6692234267144848,-1.0072367134295456e7,7.996361859622415
697,12.884917308946576,-4.925530437303285,-1.0076609343530968e7,8.000755829538432
698,15.949532913204596,-0.676982113160701,-1.0088191746963471e7,8.002648607670722
699,14.277137943945611,-0.7416494860520215,-1.009375014595783e7,8.004540991354217
700,14.373561077690578,-0.11620896996968089,-1.0113388576697206e7,8.000781516287043
701,11.868946553242079,-1.9317591027375713,-1.011338282442793e7,8.002161775032112
702,14.458694148057564,1.1206361726937137,-1.0155720132769026e7,8.003221177550083
703,13.730022757179665,-3.6589948008506763,-1.0163768711365415e7,7.999399101998831
704,12.933643492954046,-1.0426148387994703,-1.016442044743644e7,7.999862892928239
705,14.530524791308313,2.211745604942831,-1.0215923128891693e7,8.000604623362166
706,12.817598510813578,-4.145336246786897,-1.0221158902113521e7,8.003347089739464
707,14.337692541868291,-0.7680359387834281,-1.0225323947606802e7,8.00439477970369
708,12.981212785698146,0.23709380113640588,-1.0232917714744553e7,8.002543216575216
709,11.369384313539062,-0.5589546606198099,-1.0238556377945488e7,8.002704939286039
710,12.235359818469531,-0.5672614815243793,-1.025695946651063e7,8.004392206267937
711,13.77991187429432,-2.1666286655027744,-1.0276516032117074e7,8.007133471386824
712,15.23819783714005,-2.244488322369706,-1.0286826892029164e7,7.996430895451154
713,17.823262283322183,-0.9405322803887737,-1.0323301861607168e7,7.997523664205673
714,14.515383250904783,-2.9613987222137568,-1.0323827788860478e7,7.998670886832916
715,12.873439247983432,2.6039744468115904,-1.0327555293935837e7,7.992545420089222
716,11.340152375999024,0.5379480939686769,-1.0358287707969347e7,7.99031224823685
717,11.076518323756757,-3.3181596471182,-1.0362103113225194e7,7.990787934703184
718,12.741796401581261,-0.6128179336347879,-1.0368368135742676e7,7.991193626704446
719,12.060505598719638,-0.4309606164473667,-1.0376088038757535e7,7.987487839130547
720,13.671568428067964,-0.7978959817106426,-1.0406401773144506e7,7.988244355917198
721,13.228690195441906,-3.079728418648548,-1.040821851964415e7,7.987301450165089
722,15.0429752381654,0.25353233747481685,-1.0426454184912e7,7.981328336949916
723,14.529070267310871,-1.6163487042214029,-1.044153571274752e7,7.979704800775622
724,11.45528084993428,-1.5909461388110375,-1.0443985131840877e7,7.979905949798133
725,11.664776577198028,2.887504052723751,-1.0466100343867455e7,7.978605270983234
726,10.110869514590664,-2.250458203473933,-1.0478424193050072e7,7.97962016236305
727,13.093918896344551,-1.9665718998205755,-1.0494593767375175e7,7.982079028613759
728,14.740441129910845,-1.9522749997552546,-1.0507694091499688e7,7.985244652131019
729,15.430850215574294,-1.3413664533206093,-1.051906888973271e7,7.988165397318564
730,15.162463686829481,-0.9407945521033785,-1.0529443226692762e7,7.990278554546975
731,15.053353510975638,-0.8040614248750577,-1.0544032100236025e7,7.9908626303519625
732,14.796226647054194,-1.3547978526017275,-1.0555221307696637e7,7.992098422754059
733,13.096250170166654,-1.0324504216113173,-1.055630090570106e7,7.992831908060964
734,12.369230546816071,0.8778387474009808,-1.0567155737071903e7,7.991595456484736
735,12.59995576118218,-1.0755657258113787,-1.0591217287495468e7,7.9858213864187295
736,10.747815596140416,-2.7297528885454447,-1.0591594237037994e7,7.987464013730705
737,13.878865798281863,2.013011420166345,-1.0635393618252417e7,7.98816696964466
738,12.360262197460123,-3.7435212253155092,-1.0641184769049268e7,7.98991102224248
739,14.186251910182596,-0.8733641844445001,-1.0647834392020063e7,7.989227887318337
740,13.204131096415306,-0.316659226081315,-1.0655229615311474e7,7.9883214350876806
741,12.809254472574297,-0.5591333762602311,-1.0667632583008416e7,7.986991345202069
742,12.94225519100601,-1.388885236317925,-1.0678378495888412e7,7.9896570736327845
743,15.195555283376756,-1.2473063795067052,-1.0707730439742748e7,7.990727895907663
744,16.429046027921345,-2.825339463568436,-1.0723252613223901e7,7.9928425623411625
745,16.246149240377726,-1.506077968136947,-1.0726767579228716e7,7.9867383378245975
746,11.56593280260305,0.5514238232825894,-1.0729683253197765e7,7.985871981990445
747,12.098776640994378,3.1219692391700047,-1.0785216699430533e7,7.98333589214212
748,9.49097494476715,-4.671253065083397,-1.0785395165269287e7,7.98581753882766
749,14.209817556978534,0.04479541595073755,-1.0810911495589372e7,7.986973772872921
750,13.31516993553571,-2.464375592083187,-1.0816098183520526e7,7.98577703721098
751,13.212235276072066,-0.43347983065471496,-1.0819877099134933e7,7.981041006312892
752,12.03596966731824,0.17065987403388494,-1.0828091117855866e7,7.982385620924272
753,14.327103779296475,-0.818325710141599,-1.0876967887917226e7,7.984268589874229
754,14.333989820065069,-4.329061165954485,-1.0878411403350469e7,7.988027306151183
755,16.64576999656331,0.2938631659834092,-1.0895503777285751e7,7.989751575950915
756,13.829290861834998,-1.2254956274272688,-1.0898390803329071e7,7.9909517820811535
757,13.058094005312947,0.32300575215948957,-1.0907022117307166e7,7.991043716602832
758,11.73762457386742,-0.7124981394138232,-1.0914697695050407e7,7.990378130234193
759,13.481281847812564,-0.8910538902201783,-1.0941947138527399e7,7.991387839042045
760,13.483645523331953,-2.86044946793729,-1.094585677549459e7,7.993196698036898
761,14.095828190490142,-0.2054570142641019,-1.0953167939426042e7,7.994015218977407
762,12.598603653170175,-0.3668468680787065,-1.0960059556849036e7,7.991459921024298
763,10.96626205899449,-0.5808352780433736,-1.0962608111508003e7,7.992233537646825
764,12.654348232404862,0.0819037991192606,-1.0994509975054348e7,7.9931944065428375
765,12.889928223509344,-3.261157448266351,-1.1001834778390748e7,7.995925111049534
766,14.803922862463127,-0.9894406239306361,-1.1012562537274502e7,7.997715900533785
767,15.10366124151073,-0.8852764161411946,-1.1029677400852453e7,7.999556811505264
768,14.0862070616701,-1.637922475483626,-1.103398298813334e7,8.000847910146632
769,14.17658901935374,-0.026183791406714896,-1.1046451519709237e7,8.001075298369722
770,12.11736739440424,-1.12191036180486,-1.1048882664621217e7,7.998568506379941
771,11.273750534075436,0.20617705815358445,-1.105398109991714e7,7.999188708098782
772,12.762790711605732,-0.36567586446009637,-1.10898186250443e7,8.000507060187239
773,13.327233922044442,-3.600569467628407,-1.1096007417745823e7,8.00354790426178
774,15.469637815085338,-0.7829146904306317,-1.1108554623160373e7,8.005573562063315
775,14.407389815923004,-0.9981958510407418,-1.1115852341253294e7,8.006196966733995
776,12.95256120461087,-0.45185146433463785,-1.1119674562814573e7,8.004056442934328
777,11.606598647081372,0.07983673244996403,-1.1125754513996357e7,8.004276563528409
778,12.192823887546774,-0.5313548170590399,-1.1147531175189717e7,7.999895069147835
779,11.890704116609452,-2.5113563139290838,-1.1150426156482873e7,8.002344873840281
780,15.659829168361378,-0.15110170762054054,-1.1194860490898563e7,8.004833801797332
781,14.924262191660532,-3.7564992931906582,-1.1198349773427749e7,8.007076809779102
782,16.71797833745096,-0.048550320112380696,-1.1214272504465071e7,8.008584205694872
783,13.626328983539183,-1.1359809972080326,-1.121544953393666e7,8.008198577528047
784,11.854943520246755,0.8672527701200377,-1.1219488171878777e7,8.007709250051256
785,12.077609935592086,0.030741447064549288,-1.1249022971338524e7,8.006763626432067
786,11.251852965198509,-3.1631329859726587,-1.1249966486380236e7,8.0071694333499
787,12.953101039089267,0.23234794167816286,-1.126100988051095e7,8.008003181550132
788,13.950765013553205,-1.0564446302892394,-1.129130985311191e7,8.009536999780776
789,14.65443878539585,-3.0673952595159903,-1.1299105023183951e7,8.009039132104668
790,13.55044289688746,-0.777969407732531,-1.1299541567405343e7,8.00813144566597
791,12.368093353615683,1.7036088257302406,-1.1312876829352137e7,8.008170364010603
792,11.773031577566858,-1.3132867292808874,-1.1332915520661483e7,8.008703418476813
793,14.837247025951104,-2.490692823271807,-1.1361153222039491e7,8.011343593847055
794,14.965233851427259,-2.9290121302905576,-1.1362103577620279e7,8.013982444649802
795,15.126521720880758,0.9043729433219552,-1.1373092911732009e7,8.01320723990608
796,13.832180066047501,-0.6398912859094197,-1.1390586783696603e7,8.013884688178763
797,12.692741572345456,-1.8528965452344166,-1.1392908913960284e7,8.014558502561506
798,12.988416000736922,0.21349948792173468,-1.1403488058760494e7,8.011759441646104
799,10.523162662953668,-1.0113685375240546,-1.1404295169068873e7,8.009135716736914
800,10.958999192422944,0.5758901984681444,-1.1418179504998956e7,8.008706815084773
801,11.926975017722931,-1.712127401466536,-1.1439828183003655e7,8.008347327644003
802,16.177534664469356,-2.668028987902939,-1.1481252247289775e7,8.010347732659815
803,15.239568017133339,-3.759498994402549,-1.1481282161985828e7,8.013056214541436
804,16.512370202517477,2.3581174842247368,-1.1506305697332047e7,8.0133134723724
805,13.323471533281246,-1.8228500541818762,-1.151418723530366e7,8.013451303254909
806,13.670588400917929,-0.8400162959485478,-1.1522355650036408e7,8.011433377776997
807,11.08067705285718,-0.6882637097227975,-1.1522472562298654e7,8.009645243049041
808,10.781261536793217,1.3825199485804474,-1.1536953551596602e7,8.009712931668567
809,11.449192334090917,-1.7258324349128178,-1.156188982810762e7,8.008490619480677
810,12.749899190729035,-3.044878269015139,-1.1565948195861384e7,8.007161568252497
811,17.364637811218298,-0.3629802207361479,-1.1621113415038934e7,8.009461565439642
812,15.561337850665968,-4.2146414907911085,-1.1620903843526756e7,8.012376094537235
813,15.024194930185178,1.1900594013305419,-1.1623767243583566e7,8.008537894887878
814,13.860699635839005,1.0167781408289072,-1.1656304175329985e7,8.005802877373956
815,12.618180989112162,-3.0461391027050686,-1.1661298798563818e7,8.006656968378742
816,12.539900656051756,-0.6000162849037665,-1.1662513995719207e7,8.003237602845273
817,10.058140131677797,0.8794985135753501,-1.166410006398591e7,8.002787322281392
818,10.620567064380984,0.48280198391218176,-1.1694942912839353e7,8.002017494418387
819,11.48094620167153,-3.43278376715451,-1.1704603651960136e7,8.004893644637058
820,15.320298281700657,-1.5636434548445282,-1.1727222156453075e7,8.007501241540186
821,15.25460579738828,-2.2266019367946903,-1.173277063183401e7,8.009846647862863
822,14.984256343811213,-0.16447330467371923,-1.1740713561867997e7,8.011271455279838
823,14.634335775853616,-0.34846286599157317,-1.1761085998320008e7,8.01169530017199
824,12.86132516852344,-1.9972177894554801,-1.1762378400479795e7,8.011920744905657
825,12.837329648021997,0.5447290357249388,-1.1771212992064169e7,8.012729047941665
826,13.041541018051573,-0.736029446063255,-1.1795526762530684e7,8.013568474254289
827,12.982298496902041,-2.650246597747069,-1.1799682106557455e7,8.014883017913645
828,13.75440919432723,-0.3055955554089209,-1.18078946837035e7,8.014985095412522
829,12.812161281714719,-0.5872963067648738,-1.1816832314261716e7,8.015272740841025
830,12.853283884673019,-0.9060841950207443,-1.1828780766707703e7,8.01611089810982
831,14.817375242438137,-1.3625833961980578,-1.1858007984135024e7,8.015356655241177
832,15.902611954047343,-2.885708628175857,-1.1869870288085353e7,8.017606071451622
833,14.53317289670931,-1.1474997909893458,-1.187026351751842e7,8.018234392839565
834,13.295674399856226,1.7766314614563399,-1.1883353563013775e7,8.018041827700323
835,10.944748809708472,-1.1318060097105822,-1.1890402881303651e7,8.018029120749436
836,12.20732830639365,-0.9594121951904739,-1.1905052201424126e7,8.01813731760108
837,13.138757285085312,-1.7963809991227433,-1.1916967954695437e7,8.019246630313003
838,13.577426434807943,-1.4184293386357316,-1.1923531380017644e7,8.020187367614124
839,13.662705280425241,-0.4915122601070312,-1.1934106741570422e7,8.020969413301414
840,13.001356788711085,-0.9958094346607389,-1.1942315367273845e7,8.020611926320088
841,11.997094680574012,-0.8165778233131764,-1.194554041758849e7,8.02056621882068
842,13.738642728747255,0.03354508558665037,-1.1979441037101433e7,8.021364041715847
843,12.796783141116121,-3.2647012062293648,-1.1981405306187069e7,8.018378113928302
844,16.32934609506488,0.10438764175885584,-1.2018597798528545e7,8.01961765380742
845,13.428939515440502,-3.1111325694092766,-1.201818587435358e7,8.020453118482525
846,12.941736962239776,1.567031425008512,-1.202301630070934e7,8.020314015861299
847,12.040463016625212,0.159622797526497,-1.2049207515707862e7,8.020744529391237
848,12.205776806133224,-2.8703251145090656,-1.2056713594783848e7,8.019573400741988
849,12.580157436216627,-1.0678210096441405,-1.205856672475367e7,8.020835341128993
850,14.184604342803159,0.5460667822805094,-1.2093869956050599e7,8.0216583035766
851,13.045093000136694,-3.248421436261963,-1.2097330106848085e7,8.024125527883902
852,15.110042263073721,-0.2401665824070527,-1.2113636390173633e7,8.025578810735627
853,13.748437156389858,-1.4522204858064867,-1.211937095969187e7,8.027093405373048
854,14.050776571561798,-0.340905416123503,-1.2132777204414088e7,8.0258163361815
855,12.057004038302253,-1.2989047285148736,-1.2134125699080661e7,8.026363710891692
856,14.004331740491905,0.5323018402971034,-1.216970780059476e7,8.023830277476469
857,14.63821604750078,-3.2999712943747284,-1.2187131585367283e7,8.023152263587992
858,13.088594432148506,-2.041601936012888,-1.2189485548440736e7,8.023156346264521
859,12.50732193151664,3.0089489843191037,-1.2204651647301363e7,8.018861080054261
860,13.048319476083138,-1.3594585168273736,-1.2258406814794986e7,8.017856188566956
861,12.140115914086344,-4.876691056108216,-1.2258697852874955e7,8.019221283771637
862,15.92441988332044,2.2492302989851876,-1.2295010299444512e7,8.020023362243835
863,12.553589284037953,-2.8501026366819886,-1.2297207583171425e7,8.017085920962199
864,15.352877940208598,0.06111715912853111,-1.2326555359808521e7,8.017841211972405
865,12.725616178125808,-2.6486784726100137,-1.2326344213792296e7,8.01271471910418
866,10.925184732299662,1.2658580011336191,-1.2326963371405927e7,8.012760789353024
867,11.3676394599192,1.399974226439857,-1.2371791052381117e7,8.012375390300727
868,13.05099307403973,-4.263084091987044,-1.2395420899854483e7,8.013735611437522
869,16.583079100772217,-2.9905355088554475,-1.2405119205652006e7,8.01648504487338
870,15.372573302286227,-0.7289942379574512,-1.2406385313866362e7,8.013898562897717
871,11.810536279784365,1.3763330873219317,-1.2407613233934125e7,8.013053132030949
872,12.386073385866355,0.9878095833726239,-1.2457025504587442e7,8.013321826028422
873,11.843869114691765,-4.460004151737203,-1.2459431857842987e7,8.015674742653177
874,14.452144248668214,-0.3535045782448405,-1.246891917625163e7,8.015057310056086
875,15.108175330041096,-0.6548573852177455,-1.2496716010256318e7,8.013879681185818
876,12.39631657358673,-2.6412961732278957,-1.2496780163912943e7,8.014603442656568
877,14.56313376669021,2.0452282702105657,-1.2533269984880729e7,8.01416022112989
878,13.083617118141017,-3.117633806281855,-1.2543460021372905e7,8.014323167923173
879,12.8176052093742,-1.3741681215990251,-1.2543722574705299e7,8.01488685216181
880,13.779359174628057,1.4395241377738568,-1.2573524365076067e7,8.015221810652532
881,11.901132875982702,-2.773782129579459,-1.2577409494615786e7,8.016406650004377
882,13.240880135178445,-0.43207214747131584,-1.2586466284394054e7,8.017323926568958
883,13.780911371860482,-0.8182002643966308,-1.2606647294736462e7,8.017368271972876
884,14.58843086279004,-2.1500750618519295,-1.2620725310633494e7,8.018419134450358
885,14.773571352688398,-1.5241787651465604,-1.262613396340169e7,8.019543680984434
886,13.595125125621493,-0.11091409941899943,-1.2630878988837047e7,8.019933886639215
887,12.170436789207725,0.032319128687388066,-1.2639273195624555e7,8.018174690588395
888,12.954815223485195,-0.8495872128232342,-1.2663012522504417e7,8.018679453710098
889,12.240200435259514,-2.6220618072559296,-1.2663962028873336e7,8.019604960469202
890,12.885901865438347,0.490833615970085,-1.2672918864757407e7,8.02018061001373
891,12.766264378835611,-0.7378137101259377,-1.2692840297065556e7,8.020103704910772
892,12.411024394757769,-2.2673822246237005,-1.2696110571421152e7,8.01858725376442
893,15.780537156500113,-0.13039148598190042,-1.27393840833977e7,8.016079338173796
894,12.333251233891005,-3.6596815932930142,-1.2740980489023417e7,8.016659181172203
895,13.523554189537728,2.72529469294056,-1.2758490181111192e7,8.017206828985788
896,12.097268015505414,-1.485660758480876,-1.2780575527348913e7,8.01874613144196
897,14.343291317830888,-2.6632353956095693,-1.2796914137066897e7,8.021235263868958
898,15.410445124323424,-1.8824086019648059,-1.280398034814557e7,8.023289451837122
899,14.881679322121446,-0.35598991938413693,-1.2811517012780176e7,8.022555641187747
900,14.476135172900674,-0.32195687109225535,-1.2829414095527874e7,8.02267571042785
901,12.005948954062427,-1.759321405397272,-1.282944271035537e7,8.021762537497949
902,11.491640682583414,1.1679010816941489,-1.2836558085107109e7,8.021914490759746
903,11.792283658435268,-0.5873683239881071,-1.2864665776137987e7,8.022156693216013
904,12.37852369341179,-3.1493706461181996,-1.2869749265213944e7,8.024378570178856
905,14.703412171168118,-0.6524197999177481,-1.2885504044469517e7,8.021116092971914
906,16.289876526469815,-1.4943107779653784,-1.2918429357609764e7,8.022050096180477
907,15.13915083386331,-2.9844380465845988,-1.2918843047281157e7,8.020702821458205
908,15.247890552220955,1.1162965907276305,-1.2930305928439712e7,8.017840828581177
909,9.869512146832587,-0.6694695415062895,-1.293130334495873e7,8.017462683452653
910,11.102573158755533,2.2577051923957088,-1.296715928198986e7,8.016748923247395
911,10.174348417665849,-3.5731584981655597,-1.2973821814239541e7,8.018327183890383
912,13.642599339682677,-1.3043926268771715,-1.2988475779416943e7,8.016734902235864
913,13.047584540323893,-1.6006532562430595,-1.299151318100728e7,8.018841858729168
914,14.943409691467993,0.15207406649016253,-1.3024045894363655e7,8.02017849863023
915,15.1952804108748,-2.9625077432721363,-1.3038844073226508e7,8.022535344085327
916,15.03545069528196,-1.62758546113393,-1.3040407816204965e7,8.02260068394721
917,13.259107823205078,0.9325392959658512,-1.3044805066453615e7,8.023225341175387
918,12.598291446242689,0.19738816744014365,-1.3069199086115574e7,8.023941006696289
919,12.79348965303006,-2.6236898969208142,-1.3079412584833656e7,8.017337496782082
920,11.765565775875514,-1.3548836168662381,-1.3079672800989494e7,8.018794301861794
921,13.920434338441973,1.8378582811573456,-1.3127856605676979e7,8.01923046487479
922,14.0393090752736,-4.057577038841468,-1.3146005806652935e7,8.02208753090347
923,15.777124088961349,-2.295644069546389,-1.3149188871833688e7,8.016241665170782
924,12.448483717823358,0.45935645116758206,-1.3150416543199722e7,8.009819334697967
925,14.90722468082264,2.5415400103272905,-1.3247655430798518e7,8.010241241157845
926,12.171132639746832,-6.49322707395885,-1.324623118372755e7,8.012921023118693
927,14.48199458851713,1.0988230328220618,-1.3250052392443145e7,8.012289713115834
928,11.429855400565513,0.7319631649719645,-1.3257530703508638e7,8.011719461374772
929,12.565411590959743,-0.7329012216185333,-1.3291813794982275e7,8.0123927242738
930,13.477143794040952,-3.552241675355729,-1.3298293604760412e7,8.013375129539794
931,13.710277723242505,-0.8044876594050363,-1.3299799532976152e7,8.014545033645756
932,13.549454404209067,0.9566498556469343,-1.3320431582781533e7,8.015216356444961
933,12.722032035947475,-2.0288616827660433,-1.3331645877025094e7,8.014883812693155
934,12.676570268251364,-1.4276713914453678,-1.3333973336924616e7,8.012230811692463
935,12.16215617819686,0.3097023699529169,-1.3341092612837086e7,8.01329757224003
936,13.718257342550366,-0.5867497835074671,-1.3381441981404386e7,8.014997934849573
937,14.32272883687506,-3.815967849361919,-1.3387737331370775e7,8.01795975825829
938,15.87521961375658,-0.6899844676639519,-1.3396643252172068e7,8.019525638347718
939,14.66927964060793,-0.404307234295163,-1.3406557599249598e7,8.019758414142371
940,13.959871469335063,-0.7491587363565992,-1.3418210050634872e7,8.019926787192976
941,12.084806946593996,-1.146732094855091,-1.3419191426143855e7,8.019977997013608
942,11.805955729574993,0.7190745403960261,-1.3430111760503689e7,8.0174125522856
943,10.517732556215789,-1.185419964242496,-1.3436058859010417e7,8.017951410809383
944,12.667573956529578,-0.8276001709568455,-1.345999571707083e7,8.019601449576713
945,14.315034795972851,-2.672317730452351,-1.3476890814082688e7,8.021919534904555
946,15.17411342175629,-1.9457810013993022,-1.3482276662292318e7,8.023798503379295
947,15.770597223326714,-0.09193714072436965,-1.3500322118446415e7,8.02307676877643
948,15.079047066841813,-1.539389072097113,-1.3513366609629884e7,8.022853619969633
949,14.397872583566533,-1.258212283458458,-1.3517900177828295e7,8.019553926127553
950,10.755934946906569,0.030402110289662332,-1.3519046754417188e7,8.018749454262982
951,11.85897589630498,2.388739787843069,-1.3566943142793223e7,8.018225634452293
952,10.400118083405594,-4.294517061443221,-1.3569882520800276e7,8.012398855122301
953,11.811545568935244,-0.6444229826589538,-1.3571043275954789e7,8.013830272118248
954,14.193413312346953,0.8599402740850035,-1.3624740633897813e7,8.015277915831687
955,14.649700708548794,-4.469603918153495,-1.3637123193862682e7,8.016148843466024
956,17.805784864663806,-1.6106104575336806,-1.3652624190661963e7,8.015090274907886
957,13.53348014240393,-1.1096115678598721,-1.3655668854052292e7,8.01544815338811
958,12.429434239988712,3.323015770582609,-1.3675647684494074e7,8.015432844833907
959,11.019560208687272,-1.887769249848532,-1.3697426445926655e7,8.01641906526945
960,13.30085141948738,-2.829234657269788,-1.3707507594735436e7,8.015998481858341
961,13.25292783932397,-1.2798220547779975,-1.370879103485315e7,8.017141632209846
962,13.578451073259059,0.8622779331789268,-1.3728950124988262e7,8.017751127374531
963,12.759417222173411,-1.9823176231926145,-1.373989119740771e7,8.018650606602478
964,15.183539398287106,-1.378945029642352,-1.3763866503779052e7,8.007156259316417
965,11.409695602165945,-2.3695226025538587,-1.3770136845726755e7,8.007788862515307
966,13.387960493758058,3.67613316422362,-1.3815945723172562e7,8.008127456705827
967,11.964108747181896,-3.7899257469503778,-1.3832431500425136e7,8.001645035265824
968,13.085520933352049,-2.3720141292440657,-1.3832587574175848e7,8.004267458073878
969,16.263976542118698,1.2766328636526918,-1.3887285710239045e7,8.005871264208034
970,14.336650411360162,-4.175544540664957,-1.3889817695088265e7,8.005065827753727
971,17.684620406546806,0.01096166706339563,-1.3919462120897023e7,8.006350568422326
972,13.722910516278397,-2.319835604639564,-1.3919455457934843e7,8.007229209824947
973,13.031513435791966,2.1399623361440323,-1.3929310097259495e7,8.003741584972737
974,9.028716524020158,-0.6773716763553836,-1.3930328812793154e7,8.002214186920055
975,12.466395129033984,0.27818740921450047,-1.3983771501806166e7,8.002718421438432
976,12.319799622515367,-4.769025965742122,-1.3984936499577787e7,8.00503371491081
977,15.353547157608055,0.010522994687605092,-1.3999001440571593e7,8.00619586684923
978,13.676408126318263,-1.0876684286211997,-1.4005601834254617e7,7.998533872352105
979,10.742402991971465,-0.45826508619024153,-1.400590037324486e7,7.998606449225189
980,12.143563701459215,1.8563605882648146,-1.4047831628660271e7,7.997566440337289
981,11.766945436515293,-3.9015424790268636,-1.4057235747222248e7,8.000417407449257
982,16.223901816234505,-1.547556902399093,-1.4084484086597001e7,8.003010742023337
983,15.760841106342893,-2.5121401112112927,-1.408834295287684e7,8.001540137862708
984,17.274042294508224,0.21859219774651262,-1.411657566902535e7,8.00260550497681
985,13.693801661320395,-2.250656439043678,-1.411635989417132e7,8.003060866927344
986,12.252331520404287,1.5885474237029822,-1.4119915031571703e7,8.002735232741317
987,10.877763976778496,0.32766977766095007,-1.4139034096678136e7,8.00213056111404
988,10.621770151190425,-2.3493154327225385,-1.4144239388453815e7,8.003148224658629
989,13.178257327867424,-0.8232684069072329,-1.4162867702306874e7,8.004062273384122
990,13.248124035036339,-2.0658858574681465,-1.4169653283122778e7,8.004055323291677
991,15.600855798190885,-0.6743865408387819,-1.4198494457260035e7,8.00314767790272
992,15.435464082081463,-2.6522380313014673,-1.4206921552673122e7,8.00463140633468
993,14.310547463629614,-0.7074879659410591,-1.4208066209045537e7,8.004964713825858
994,12.041244253414742,1.1741841754730924,-1.4213019331442006e7,8.004549457998145
995,11.410199611994106,-0.10622638119216488,-1.4234016927467126e7,7.99786921216373
996,14.067777215628563,-2.506821666455643,-1.426820200390732e7,7.997172141656972
997,14.700047165831613,-3.522423617218696,-1.4268934905112755e7,7.997290001663465
998,14.679721553719245,0.8164355199028712,-1.4274652056891436e7,7.996776235121728
999,11.905173392126681,0.18114640371272817,-1.4281004380828474e7,7.994935498028751
1000,9.67364041985821,-0.5343081451119618,-1.4282245580836145e7,7.994465606471893
1001,10.815634348188114,0.3183840967748801,-1.4303970127831606e7,7.99384310701678
1002,11.608832624077634,-2.611480030675648,-1.431617529755336e7,7.99514704970695
1003,15.830399362528322,-1.7821403716230617,-1.4351924757509664e7,7.9960591829954595
1004,17.009360657093655,-3.2909639994041235,-1.4362421572970575e7,7.998801855162591
1005,15.959679152979406,-0.8481033956651318,-1.436362046067492e7,7.991869682177552
1006,11.152760440131168,1.4613755822076584,-1.4364372954946209e7,7.99180170315761
1007,11.156784148196698,2.2626499981863315,-1.441270437697575e7,7.990439658511891
1008,13.041944242605698,-4.442623026714692,-1.4446553197333021e7,7.993091374923107
1009,15.395251206956413,-3.8604519842202527,-1.4446906535651308e7,7.9937546333140865
1010,14.513071742366016,1.1071709247427748,-1.4449302952649804e7,7.994586155069818
1011,13.165904041625991,1.1299697011017278,-1.4477068652205108e7,7.994206546168717
1012,13.330284973106904,-2.7410380079822687,-1.4494966294891814e7,7.995674562692968
1013,13.852856136222153,-2.212907571947174,-1.4496499079921473e7,7.992726253087996
1014,12.059675796980779,0.6334507738269837,-1.4497564812297653e7,7.992742821129159
1015,13.110602566014732,1.105472702051311,-1.45477548770654e7,7.993133920346956
1016,12.258613505591345,-4.389963859843446,-1.4550221042738779e7,7.99550965414329
1017,15.102737158157588,-0.2977094473621058,-1.456342781854089e7,7.995642763198626
1018,13.077041025139605,-1.0691312474325296,-1.4566408715697398e7,7.996515752344622
1019,14.207141347636185,0.2252174677519072,-1.4594211656152261e7,7.993559115918846
1020,11.552634133619733,-2.6780359163675875,-1.4593860688330654e7,7.995010207216573
1021,14.394932483941108,1.3655583201253627,-1.4631670169169746e7,7.993892328618218
1022,11.97992445563621,-3.311840105892731,-1.4632476999704262e7,7.99547143457496
1023,14.21046454044199,0.35561731059661206,-1.4650171945685266e7,7.9930495167595605
1024,15.66955673198031,-1.6712190028138547,-1.4689645306206938e7,7.99464051966428
1025,14.266416983292775,-3.5895888895481964,-1.4689267148095889e7,7.990144600725076
1026,12.170297654913732,1.9519063606548848,-1.4690141766823933e7,7.990269421907939
1027,11.410040865381864,1.9525508680331178,-1.4733598207049318e7,7.989973513282944
1028,11.19493001339062,-4.111305996629273,-1.4742425765109329e7,7.992222732027006
1029,14.905660267723032,-1.5706801453502894,-1.4756905003984815e7,7.993237945852667
1030,14.298465672319407,-1.4202666648385263,-1.4761109454959208e7,7.994586762440095
1031,14.142260112170897,0.09146399459101939,-1.4773912924923804e7,7.994911294143756
1032,14.614758330124642,-1.1551023544333674,-1.4799124096133886e7,7.996172457115354
1033,13.754550958996967,-2.5500392196676263,-1.4800441074206352e7,7.994517850124988
1034,12.434341764354993,0.588714370088181,-1.4801894778923888e7,7.995014752860571
1035,12.525432531893305,0.9519164777261828,-1.4835505844482893e7,7.994571808615394
1036,11.630612586867443,-3.32809495289899,-1.4839300256664772e7,7.996033853959854
1037,15.117077996470462,-0.5300775904582737,-1.4865665203812042e7,7.995367257344395
1038,15.544345953458285,-2.483999967219304,-1.4880039050019018e7,7.9968733334952455
1039,14.066390538491865,-1.459873068115721,-1.4880251790656133e7,7.995087858963972
1040,11.618591483317987,1.7443244826385484,-1.4882785404150214e7,7.994666802307387
1041,11.827302542699924,0.5286121302846412,-1.4925574628563643e7,7.988180236190405
1042,14.567796555235908,-4.146761568261099,-1.495737045766622e7,7.990248127004894
1043,14.740552765604761,-3.4549403517395882,-1.4958250311006116e7,7.988673495930223
1044,12.495204841928647,2.6670104331148012,-1.495956530426907e7,7.987623654190325
1045,10.031579401117085,1.5513549136881792,-1.4983558708571149e7,7.986853306995194
1046,10.651966729474495,-2.8237527763911885,-1.5000287503955195e7,7.9878195917291555
1047,15.460660256985289,-2.473908218694858,-1.503318794676143e7,7.990275371826004
1048,16.21201354286804,-3.206363196660845,-1.5036779851804579e7,7.992781421694269
1049,15.726695958261608,0.2557719060966841,-1.5041866185227836e7,7.9919283728099
1050,14.498172338799836,0.3894379461396138,-1.5062334069588944e7,7.992100593684442
1051,11.76766344088757,-1.9471846723324386,-1.5062551547279477e7,7.99236805335838
1052,11.925851424402454,0.8853365614313926,-1.5072101602275988e7,7.992339627896229
1053,12.052400100377653,-0.944989699081983,-1.5094219406036861e7,7.992939796561614
1054,13.193008512715593,-2.6112784368882656,-1.5103984082694445e7,7.992820728723397
1055,12.999548368574075,-1.224000680166359,-1.5105266752294112e7,7.99315379303753
1056,14.592034897709864,0.8099550950562016,-1.5142405942236139e7,7.991889921135434
1057,14.46444164780422,-3.2989470867713857,-1.5155673022944998e7,7.99150990490043
1058,13.089446505161009,-1.5958582760609623,-1.515694367056437e7,7.986736173736082
1059,11.132260633529443,2.635815639917486,-1.5162242552124508e7,7.986957023607997
1060,11.618124289991478,-0.12869499361953807,-1.521411696400388e7,7.988003483847304
1061,13.61679866532034,-4.838140893471512,-1.522563288191853e7,7.9910722813684
1062,16.154815360143672,-1.6981533429739013,-1.5231242829693928e7,7.993102215842854
1063,15.123529259914521,0.10542242801498691,-1.5239364824692078e7,7.993343198923414
1064,12.834996448431326,-0.319100778355744,-1.524456673258468e7,7.9941256193250645
1065,13.076555377398947,-0.23563113778955413,-1.5264327324449085e7,7.994794226514166
1066,12.781558558512504,-2.151142062296066,-1.5271076415580139e7,7.9952020594451785
1067,13.10880600400987,-0.7625351224881411,-1.5276764722692896e7,7.9961228193120775
1068,14.05761354052631,-0.3102294356324018,-1.530173424726463e7,7.995877251022509
1069,12.565691697436357,-2.507518422941342,-1.5302645975866796e7,7.992966992596868
1070,12.321981986717594,0.5675930379942429,-1.530713500962447e7,7.9936353319534765
1071,12.867252976567409,0.0007894182331984467,-1.5339771409953615e7,7.991921377043482
1072,15.566861625480911,-3.300653420509248,-1.5375764821299512e7,7.993499830877124
1073,14.865776092748503,-3.5350531600989927,-1.537652371173417e7,7.994189346889805
1074,13.999028314336751,2.6815055758808475,-1.5383068288718866e7,7.994462653676663
1075,12.113924336993632,0.1395521711864003,-1.5411099862646043e7,7.994668889015128
1076,11.946025840281965,-3.023277370784738,-1.5415825473075673e7,7.994581762823136
1077,15.22239406384708,-0.635943512733764,-1.5442879798157206e7,7.995441349889057
1078,14.180937638459229,-2.5434606904736548,-1.5445744679523885e7,7.996671035757453
1079,13.659720106850205,0.1966008166029498,-1.544998334741239e7,7.996768335877348
1080,11.71122651230485,0.2189631014051452,-1.545704912483033e7,7.991599668018442
1081,9.708785036103377,-0.6791996016324124,-1.5458712401126059e7,7.988084769629165
1082,10.853747582882061,0.14827356539390246,-1.5478256270932095e7,7.989017312223191
1083,13.435171140140051,-2.4058039597426673,-1.551274605163967e7,7.989748025079498
1084,15.026149846549703,-3.6229045709989895,-1.551688965732312e7,7.99310862311965
1085,17.476750514722838,-0.12421898110145868,-1.5541633345975088e7,7.994962928324124
1086,15.082020493833591,-1.9315741480690845,-1.554433822907907e7,7.996666563881006
1087,14.666648383226994,0.455366597037111,-1.5554920595521184e7,7.997352654279515
1088,13.108447251113539,-0.7368688523920977,-1.5564833514333108e7,7.997862416286464
1089,12.907005649606385,-1.036769204979064,-1.557383130345541e7,7.995126555027093
1090,14.301240277062874,-0.9597359839142321,-1.5596934662124516e7,7.993962426702305
1091,11.385804281445957,-2.3733065763542553,-1.559838602781711e7,7.990789605810133
1092,10.781315551654446,2.549787743319647,-1.560536887185651e7,7.990811711218437
1093,11.138835805336887,-0.5028761740526231,-1.5648567476330305e7,7.991536999058447
1094,12.950226644021159,-4.377777476794599,-1.5656978883639555e7,7.99387680440588
1095,16.627676382053668,-1.3011904671852381,-1.5675639991196085e7,7.995857069257438
1096,15.238679698313705,-1.5905024616545171,-1.5678816907480575e7,7.996371382120728
1097,13.394519339467916,0.44682556759492,-1.5682032916674856e7,7.99420401694872
1098,11.117483771136289,0.43757349147194846,-1.5688368841611821e7,7.993215685170172
1099,13.567062214404247,-0.6194592787564193,-1.5741252300496442e7,7.994311747081851
1100,13.637020014756228,-4.671565574504052,-1.5742000875412315e7,7.995949909908498
1101,16.24016318625735,0.3514285097771346,-1.5757821285015635e7,7.994514760325364
1102,11.968698830791087,-1.1254340552560267,-1.575789418115892e7,7.991658461767531
1103,14.40217903476334,1.8298662649740134,-1.5815691474036114e7,7.9903565211435685
1104,10.733182103977066,-4.592368855247374,-1.5815632468781946e7,7.989334612263404
1105,15.444667091206606,1.885667569241578,-1.5861529666883897e7,7.9828801236414115
1106,9.947166209868232,-3.6557018229543647,-1.586613302663158e7,7.984127449441038
1107,14.004334388271749,3.1174832188467385,-1.59202227953279e7,7.983232948468285
1108,11.242314965238023,-4.279745340594531,-1.59223526149672e7,7.983107199807111
1109,16.624280648138303,-0.32250495346798846,-1.5967193195295941e7,7.984235695962948
1110,15.351614957905165,-3.653100546507357,-1.5969052648563288e7,7.98598893787405
1111,14.4891666082402,0.4500903154702751,-1.5970700441058118e7,7.984938820361639
1112,11.270880662388379,1.251709925131367,-1.5975620158866914e7,7.983666352986288
1113,12.421812828531689,-0.22547563242201552,-1.6020211543712141e7,7.984216604579504
1114,12.653358947609405,-4.2610805663950035,-1.6022490064412382e7,7.984702981341449
1115,13.566770442164032,-0.17306580236527402,-1.6024935914845953e7,7.9837445731349055
1116,14.667857714458902,0.7194634385035741,-1.6068953116806822e7,7.978022628598953
1117,15.321315419733459,-3.791435400520826,-1.6087367744247628e7,7.978255281318048
1118,15.387536407732226,-2.1095781070658424,-1.6087699470943132e7,7.97845962850844
1119,13.423502120816053,1.6606107780491461,-1.6091774949163739e7,7.976871197886576
1120,11.119957901780568,0.4119768171545579,-1.6105352771969508e7,7.975862882750277
1121,9.498019205267306,-1.685761027505083,-1.6106445243694987e7,7.970035048599481
1122,13.951893846211991,0.1722427686755803,-1.6166537237538863e7,7.970485253367424
1123,12.634852369282354,-4.9583408070923385,-1.6165633216060186e7,7.97220330031127
1124,14.861108010138198,1.1685918831321702,-1.6177185721088076e7,7.972610263951791
1125,12.675214791440906,-0.6892917054940653,-1.6187014206465036e7,7.972648027944549
1126,13.248543330624486,-1.0799156527759144,-1.6202176128705788e7,7.971614154751736
1127,11.818233537552626,-1.721693881172421,-1.6202485175994989e7,7.971850681222671
1128,12.657260091489421,0.9600320150689026,-1.6220785087880632e7,7.971739272684716
1129,12.249928641633678,-1.913967435124504,-1.6234287211556915e7,7.967656921735309
1130,12.561701813294624,-1.770567488238382,-1.6237179654643835e7,7.9697429124176935
1131,15.590455967745916,0.08158939948547239,-1.6283647014932627e7,7.971730879719736
1132,15.38033938186815,-3.882178426678652,-1.6291094916558057e7,7.974565037020331
1133,16.730107949340574,-0.7400838410645028,-1.6300064724406946e7,7.975713858400578
1134,15.24351237757106,-0.29529938254624,-1.630972208961e7,7.975850506491253
1135,12.312963216431516,-0.614368509154664,-1.6310507966133406e7,7.975883066040456
1136,12.64481937831476,0.9292390377602846,-1.6334086726278977e7,7.972583509289945
1137,13.35543389832546,-2.4573331791125086,-1.6356803685356071e7,7.97318125509346
1138,13.559147262952907,-2.6531880767467833,-1.6357347578967132e7,7.973793200492172
1139,12.576385235139249,0.9243420788644672,-1.636011390267589e7,7.973753485816002
1140,11.142395103295213,0.5594942597900441,-1.637532244889153e7,7.9719128779773785
1141,10.282629180601653,-1.8557995893881838,-1.6379923973199883e7,7.971633154249357
1142,12.367376616481518,-0.6864776899472544,-1.6397131031829758e7,7.968640382358006
1143,16.343046129449203,-2.022364252375951,-1.6456322661594264e7,7.970119111176612
1144,14.888600125269463,-4.796592812725609,-1.6457139877129622e7,7.9726441808881905
1145,15.598624538363502,2.797195230061517,-1.6469083806245612e7,7.971946655288998
1146,13.32266024968552,-0.4404754471944643,-1.6494887018228808e7,7.9659654002395595
1147,10.132421713241962,-2.7175582959346136,-1.6497402839169893e7,7.958910301974696
1148,10.663213681557043,2.713186750558792,-1.6509232649653489e7,7.959161535402587
1149,12.939429029526778,-1.2441108677325263,-1.6585999852876222e7,7.952211946418073
1150,12.43834523312681,-6.165544778010147,-1.6586402395114329e7,7.953550076108059
1151,19.381457060615823,2.3678362335884913,-1.666930805294752e7,7.955449761046006
1152,15.187228934035021,-5.125795208053885,-1.6668394987279259e7,7.956379338338345
1153,14.679776222931007,1.3209610404433514,-1.6669676608841017e7,7.9569002266671855
1154,12.48189112054142,1.815181930989381,-1.6693316540840369e7,7.956934774347845
1155,11.199751402712586,-2.4039122917719755,-1.6702099728558725e7,7.957590998223674
1156,13.708985906174174,-1.3512327943679545,-1.6718474318262082e7,7.958503498581317
1157,13.89657232120301,-1.8106307062517524,-1.6725263864358045e7,7.954384544954231
1158,11.442035478532617,-0.5400547285581911,-1.6725746226768015e7,7.954626132108813
1159,12.197156743986517,2.0072377355079642,-1.6760411906306973e7,7.953684152141
1160,13.575397319739926,-3.345109929755873,-1.6796363151349146e7,7.955200616481768
1161,15.768190433160191,-3.8196058356734897,-1.6799587396369714e7,7.9573728933391905
1162,15.605702287771033,0.16470694687819254,-1.6803262656004712e7,7.955050405499371
1163,11.272675734276161,0.7296712254867046,-1.6803703068848163e7,7.955111682847364
1164,11.731681382320026,1.2663547732432114,-1.6842323758370724e7,7.9544275968024944
1165,12.886172770727478,-3.790539123173192,-1.6862266375336546e7,7.9561775291249575
1166,14.537965368511577,-2.608637037311586,-1.6863925698534414e7,7.9577196173703335
1167,14.394023026447138,0.6683852015533089,-1.6872499000662886e7,7.958237163326249
1168,13.03024782964224,-0.41593912093783025,-1.688649914736691e7,7.954656238025726
1169,14.6172474275293,-1.5441407251389871,-1.6914959678156257e7,7.955335556938408
1170,13.582687873206057,-2.875108187628404,-1.6914848000236392e7,7.954797943420885
1171,12.016786563769648,1.2851369601819167,-1.691600392272375e7,7.954669012242304
1172,11.555693705979136,1.1948013645295448,-1.6949301653431065e7,7.952895731018892
1173,10.299515677167255,-3.421918800755499,-1.6950834658271387e7,7.953924623391672
1174,14.880369654914716,-0.14914853847670084,-1.69900913182142e7,7.955040658195793
1175,13.910877877107982,-3.5023462365385103,-1.6992145741134368e7,7.9558006872612586
1176,14.2963873126096,0.21142235405895882,-1.699715797533582e7,7.956901004346061
1177,13.779858336476776,0.1734811366177622,-1.701990525744571e7,7.9567406697463205
1178,12.569176087802994,-2.2957241330321945,-1.7023595612321828e7,7.957846188321453
1179,13.884057780234679,-0.22252894533829704,-1.703822047234884e7,7.957021163858034
1180,15.422426025334618,-1.4486361946434547,-1.707231086161539e7,7.956815441240574
1181,15.653313333347976,-3.1993750642067327,-1.7077108359061316e7,7.9535932374239575
1182,16.43462612503015,-0.12208295182549911,-1.708882060398417e7,7.952866428588411
1183,11.0732696181542,-0.6677767382290236,-1.7092210528800912e7,7.951304756695256
1184,11.697307241982063,3.1500806381804476,-1.7130599551230572e7,7.9507488519930485
1185,9.252690900355956,-3.5863894436374397,-1.7133234510757424e7,7.951417934310745
1186,12.34689401527087,-0.6141257270673104,-1.7145149509897362e7,7.950591335398712
1187,11.93542427387424,-1.3678548641041215,-1.7150705878603425e7,7.951621781022678
1188,14.448380129711731,-0.5501983047775334,-1.718538904824432e7,7.952223170915686
1189,13.679328411180572,-3.2805187366698174,-1.7187046733211562e7,7.953121970436617
1190,14.47042093225966,0.33233091028434814,-1.719578485585069e7,7.952833579105573
1191,12.999167564103784,-0.47379616062961816,-1.720636746110603e7,7.953857373919298
1192,14.66706534500557,-1.110965297716394,-1.7238448844811257e7,7.95343765336341
1193,13.402036976698238,-3.1152930280868945,-1.7238231967808414e7,7.953624460509921
1194,13.919534594531925,1.2443169319668659,-1.7248859999428127e7,7.954193977796739
1195,12.88991472978166,-0.7335040130221095,-1.7268048477530006e7,7.955227110554294
1196,14.39596744010142,-2.178366791754175,-1.728765592740455e7,7.952828039865831
1197,16.806407347165255,-2.16458063205488,-1.7310159463778686e7,7.947636360770328
1198,12.017712953331113,-2.084501239771699,-1.7325492464046407e7,7.948112182118884
1199,12.456434880783265,5.029138926367028,-1.736277127002031e7,7.948159050743545
1200,10.191585334821285,-3.1978238714525995,-1.7382077329678345e7,7.945096851641245
1201,11.79420588073042,-2.8364247088518564,-1.7382327257837903e7,7.946647994474359
1202,14.556225463869112,0.7774754340888146,-1.741364143082414e7,7.945432435716315
1203,12.868836479685243,-2.837652913204844,-1.7416846642369203e7,7.946380871773353
1204,14.571821380726218,-0.14050596033760954,-1.7432576000797708e7,7.946376203636918
1205,13.699844713781195,-1.4604101323805216,-1.7441257157429487e7,7.948079608682686
1206,14.951056051118453,-0.8475582762720304,-1.7461991489011813e7,7.94953535670435
1207,15.162952655835822,-2.0351651014783885,-1.7473736686400082e7,7.95086628355607
1208,14.254247117105683,-1.1352404616328782,-1.7475939388761632e7,7.951225075927945
1209,12.802150011463135,0.6450268263790955,-1.748223402017599e7,7.949181237626072
1210,10.734722104223252,-0.31028244557402695,-1.748742245789258e7,7.948937255446839
1211,11.756512814108637,-0.5467893953287426,-1.7507955397144213e7,7.945665360254886
1212,11.661679473389135,-2.4530231111688514,-1.7511397831326626e7,7.9469078480919695
1213,14.444603031739257,-0.3062846648521944,-1.753877818180916e7,7.94648376077411
1214,16.660341140276596,-2.651297096345437,-1.7575408626050647e7,7.947592111555078
1215,17.022485070823084,-3.3476802506329677,-1.7577649281688366e7,7.948010849141318
1216,16.214436654115296,0.6818551765227001,-1.7582827305065032e7,7.947813480742521
1217,12.331482125251522,0.5035562649651988,-1.758569845410717e7,7.94734707920472
1218,9.939547689693278,0.3239528297163554,-1.7589536202195812e7,7.942019634631891
1219,7.9178223349854155,-0.30321792474070586,-1.7590511172158167e7,7.940829586545747
1220,10.270916827090431,0.20625643351658818,-1.762414214478415e7,7.941460496391331
1221,13.739659931300778,-3.7294145168148054,-1.7660335618744925e7,7.944109977048169
1222,16.45982625355544,-3.8569508128702448,-1.7665129193442483e7,7.946576629448819
1223,16.302007577691707,-0.054166034267458585,-1.766907181754107e7,7.947120661576253
1224,13.597850855470451,0.7421804438175785,-1.767643925198978e7,7.942686262714515
1225,10.760328067822714,-0.38506669811005967,-1.767893135578153e7,7.943460900875789
1226,13.284537022223313,0.07183303896222482,-1.7726177834535226e7,7.944350653405601
1227,13.58246576883104,-4.279383379854976,-1.7731302567754187e7,7.94682339390819
1228,16.122450861419694,-0.6586815122016914,-1.774412610831586e7,7.946435374846188
1229,16.05064547155099,-0.908510252689692,-1.776376699495165e7,7.94729633521939
1230,13.339213513050415,-1.7710371448429436,-1.7763700806365944e7,7.947679829603647
1231,13.275885835784516,1.6782837851969825,-1.7780135890439417e7,7.947633314113059
1232,11.038173480408211,-1.5426130041988135,-1.778598113708623e7,7.947799195122634
1233,12.507341583040402,-0.7841832184066453,-1.7800766119284827e7,7.944478152193584
1234,10.65508567425308,-1.7444236848565091,-1.7800685089154597e7,7.945280831595969
1235,13.428724940470968,1.28101514902961,-1.7844363605024494e7,7.945694613864023
1236,12.59082913256168,-3.8842448905623406,-1.7849695709704593e7,7.945442679129895
1237,16.921451927333106,-0.7775031386520581,-1.788428058669159e7,7.942103675658783
1238,16.899416651712603,-2.9207129964579512,-1.7895101436362192e7,7.943275657645119
1239,13.8271263884001,-0.8700595610247888,-1.789794552907772e7,7.943399880932441
1240,12.193292788558562,3.2904371720135055,-1.7914702503309492e7,7.942559323333257
1241,8.960701859468397,-1.5827162829077674,-1.7920037350168098e7,7.942567226564439
1242,11.27991895247712,-0.9836004461802164,-1.7936461519866753e7,7.938321099683249
1243,10.97835269406702,-2.1345919583983233,-1.7937867600557372e7,7.939799876647388
1244,14.86731022043606,0.23732129026306215,-1.798871502772174e7,7.941352119792925
1245,14.804868601096853,-4.2522186426813064,-1.7995259463162113e7,7.943505788678428
1246,15.895097703631267,-0.725739661819957,-1.7999813928982854e7,7.944867626564192
1247,15.408921535671933,0.41061528787105406,-1.802108673889514e7,7.94574823800501
1248,13.696892246085353,-1.8804000866355528,-1.802673360288737e7,7.945720873364382
1249,12.580172471729192,-0.4049018398930073,-1.80285191714231e7,7.944107753705623
1250,11.243141407895234,0.6280519129662472,-1.8036126144863646e7,7.944374744403981
1251,12.813182621260239,-0.7860466436169165,-1.807491250778125e7,7.945392209654206
1252,13.881725533446524,-3.856870521531637,-1.8081558159655657e7,7.947266641136293
1253,15.022335883111861,-0.8164605048752698,-1.8086339332203157e7,7.946045550130815
1254,12.577330157196567,0.2087461861261941,-1.8088689643750764e7,7.946020541080339
1255,12.168749890748927,0.5249543359763487,-1.810914023970201e7,7.946677370062227
1256,12.874387042024114,-2.271689927982117,-1.812766885696022e7,7.948043321872758
1257,14.346248399464823,-2.286863545073369,-1.8135300624184627e7,7.949133899315666
1258,15.909164197405516,-0.6762936906706472,-1.8155570263457976e7,7.950070340025052
1259,14.688007502503027,-1.8141079384031196,-1.81603384602256e7,7.950427619709635
1260,12.812489237027608,-0.058736606671955016,-1.8161442469012596e7,7.9503831340145075
1261,11.557742514264444,1.0208359413277321,-1.8174028990681913e7,7.9504872418714365
1262,11.854931698523947,-1.4217773160456737,-1.8195320603793424e7,7.950718104864037
1263,13.979453206196196,-2.614011696579939,-1.821047629925915e7,7.951922361500581
1264,14.8009093719306,-1.7928962511398123,-1.8215842409533873e7,7.952866745589681
1265,13.506942256399638,-0.12011163885916787,-1.821905209571304e7,7.9533426709493815
1266,12.498538056430432,0.3977490337109275,-1.8232382313735373e7,7.9496167771319834
1267,10.191528495776357,-1.4443585235123355,-1.823297949492934e7,7.949692755421089
1268,12.371094991816111,0.5423042468457799,-1.826284428278644e7,7.950119227624534
1269,13.018402773248187,-3.0834414231293445,-1.82769989237519e7,7.9522439355631676
1270,16.057717713843626,-1.8783848973641941,-1.8296178438364115e7,7.950838181061002
1271,14.0566797722789,-1.8203553454712003,-1.8296279058827642e7,7.952195843185668
1272,14.516956697423321,1.8318061026902344,-1.8321832904949415e7,7.952864445767039
1273,12.90283062534451,-2.2545595017435525,-1.833321555032699e7,7.954005511174143
1274,13.9849629673865,-1.454293224933978,-1.8341282573570184e7,7.954141132978445
1275,13.299356327678323,-0.6948174849601827,-1.83461833045594e7,7.954688429767084
1276,13.124707756019129,-0.12285077989917426,-1.836036849668854e7,7.953988862533248
1277,12.281944114125281,-1.5095785358133829,-1.8366328962907836e7,7.95393664773321
1278,13.049702834572175,-0.6107445008679253,-1.8378680307414223e7,7.951818476468634
1279,12.454670589424195,-1.3424384098916766,-1.838433262800787e7,7.95299011881619
1280,15.311786598727318,-0.498063247203103,-1.842778183090904e7,7.953752019521945
1281,15.79426104563917,-3.7855409438028333,-1.8437078727755245e7,7.955021932555546
1282,16.488289578451507,-0.942440040495633,-1.844219328012105e7,7.953616961001138
1283,11.946367981844189,0.33426514331204427,-1.8443314279093582e7,7.953543473951173
1284,11.064177360241043,2.527750664665305,-1.8469365361505568e7,7.950707639967122
1285,12.21978793240412,-2.756947829971128,-1.8508013048482038e7,7.951652715298561
1286,13.4695889822828,-4.1429715293259255,-1.850772710553773e7,7.952865285228499
1287,13.884188684113766,1.0281034262575064,-1.8512148503722258e7,7.953245370021969
1288,12.223294562527686,0.4019863444146763,-1.8528709480834186e7,7.953212371314223
1289,12.869942700684255,-1.8676193113966386,-1.854802414335637e7,7.954079860511276
1290,13.310334243062954,-2.3213696646728743,-1.855107997202914e7,7.954131697408668
1291,15.122820848931005,0.06330170102433907,-1.8575258496366404e7,7.954827055469961
1292,13.038741956737804,-2.223903493681018,-1.857659298207277e7,7.951287814584064
1293,15.480707413141472,0.5231059501164657,-1.8613163741613105e7,7.950691827848918
1294,13.32436433427441,-3.153977354340881,-1.861398186721862e7,7.94366996903941
1295,10.051929295403536,0.5749682265244402,-1.8620256934375204e7,7.942652482330897
1296,12.139626646362426,3.6442881897614274,-1.870751171670379e7,7.941776355636746
1297,10.0686604251931,-6.318776509737993,-1.870766753778925e7,7.944056002708716
1298,15.228583407779553,-0.19345044111302379,-1.872431972668273e7,7.943418454283849
1299,16.40093177963989,-1.4210496398746923,-1.875899308169017e7,7.943884860467944
1300,16.02959556067511,-3.094145628633899,-1.876234894536969e7,7.945154920492517
1301,14.136302171086628,0.26126057685979465,-1.8763046134666692e7,7.945026141926129
1302,12.74888872961827,1.8035388414433777,-1.8784935257281624e7,7.9442477713843145
1303,11.702251600283633,-2.1942704341123758,-1.8797265096900605e7,7.94472073213102
1304,12.71073085505613,-1.7401202361708359,-1.8801981884937312e7,7.945243876198918
1305,13.271549870897786,-0.3160363085113813,-1.881335811340074e7,7.9451465317106695
1306,13.326812938323243,-1.1365276116010108,-1.882749218031482e7,7.94533261761412
1307,13.59286178128131,-1.5928326686582328,-1.8836064680740144e7,7.943906528497206
1308,11.660231918836207,-0.8562415714943272,-1.8836231882690575e7,7.944134905555313
1309,12.182253855391865,1.4686127054859943,-1.886113828170574e7,7.94442300247259
1310,12.074596934141734,-2.586534234897882,-1.8876841551863115e7,7.9457312988798865
1311,15.233355853424085,-2.132708091148997,-1.8897240571337275e7,7.940914451968672
1312,12.842326840739771,-2.1031776168073737,-1.8898869215199236e7,7.938704763348469
1313,12.980468391266177,2.7610492008349548,-1.8919347061343078e7,7.939550497989596
1314,13.11161121942693,-1.8968226014591552,-1.8959623720551696e7,7.941362831088564
1315,15.542526584530403,-4.039890393726762,-1.8970365157392964e7,7.94356956156652
1316,16.137283271598477,-1.2096692906982902,-1.8973139836071666e7,7.94466149332358
1317,14.349386640115375,0.8463652727817541,-1.8981042639757734e7,7.945160081571541
1318,13.405929770964926,-0.32496339603483904,-1.9001476723044906e7,7.945329961044589
1319,13.533314217586542,-2.1859792802082474,-1.9011524917229634e7,7.946203188976003
1320,13.541472413567135,-1.1691678089542359,-1.9015226688221812e7,7.94601129463116
1321,11.903700229234683,0.12318687383901405,-1.9017944587703075e7,7.943477048358075
1322,10.278474627035436,0.30075459674094285,-1.9023881057416543e7,7.942437608437736
1323,13.471439637820296,-0.6790348763816128,-1.908448768480889e7,7.942102108451461
1324,12.73867081561701,-5.152199422869475,-1.9083537271867953e7,7.940901377520007
1325,17.78841469820722,1.5060407313442417,-1.9134624230288874e7,7.940747231235597
1326,12.576925988073043,-3.6776337766469775,-1.913614080973406e7,7.938485486905022
1327,12.028502700001747,2.750678755664845,-1.914034840761723e7,7.935888059999988
1328,13.188281233997156,0.30946285076385127,-1.9218215162434835e7,7.936471229278396
1329,12.906342832924206,-6.029684604088349,-1.921740059166174e7,7.937890440807859
1330,14.619160310504261,0.615098435680042,-1.922008692995416e7,7.938437177690387
1331,12.780717456774065,1.0482948458019798,-1.9237040222365696e7,7.93712301870023
1332,13.78191060359715,-1.754826761201345,-1.9270657234557867e7,7.937833824042638
1333,14.303669624444465,-3.4375458513353525,-1.9272797319140077e7,7.935395856963497
1334,12.338965136032284,0.26008490287046104,-1.927409351488156e7,7.9355007776093185
1335,11.854640991573962,2.500662120387888,-1.9306420197911706e7,7.935751511751662
1336,11.680836804061453,-3.1666063198019105,-1.9325907299852237e7,7.935239894136459
1337,13.243118405851137,-2.6557734687036505,-1.9327539750833713e7,7.937017988210147
1338,15.358858665549057,0.4358691978591738,-1.935473191397113e7,7.9345811536253406
1339,16.394209090988983,-2.411488380770695,-1.9387370134628017e7,7.934130089160425
1340,13.494591254170487,-3.057337457316157,-1.939301674766949e7,7.933609692999952
1341,12.663527867921271,3.811598831383365,-1.94036084050652e7,7.933686419131977
1342,11.143791253379494,-0.6412145776675806,-1.9438756019687224e7,7.934009464348672
1343,13.322564365968496,-3.8113628670429973,-1.9452185288355276e7,7.932937007490769
1344,16.755274555375596,-1.8426209329703913,-1.9470838683838844e7,7.932454921877557
1345,13.061003272081571,-1.6469751134026245,-1.9474468085612178e7,7.932701329280852
1346,12.284927285566221,3.376035451507024,-1.9492466554039296e7,7.932197679472569
1347,11.500880486544112,-1.6875058600332191,-1.9524267206662696e7,7.931004831266679
1348,14.484006388424586,-3.6103467998741383,-1.9539923303991284e7,7.932274578241461
1349,15.19622253448208,-1.9047012845162143,-1.9541756255539287e7,7.933203394226696
1350,13.590901082369827,0.8639449577338265,-1.95460859482988e7,7.932923178864061
1351,12.312234615401454,0.27329575696277386,-1.9563884778226964e7,7.932362279558904
1352,10.747920497522863,-2.0061758049206193,-1.9565304311657127e7,7.931514132946919
1353,11.559214234781244,0.18096711423181677,-1.957468411389607e7,7.931135385653849
1354,11.965333038634038,-1.0516745798294678,-1.9592040997195676e7,7.930771522352786
1355,13.096599332670603,-2.1488462429864352,-1.960290683593977e7,7.931188432680989
1356,14.487813813287357,-1.3289701474910594,-1.9615306574028153e7,7.930757719516902
1357,14.329581332977357,-1.2133021555660037,-1.9623471338889282e7,7.929235008999882
1358,13.860241963483436,-0.628526406390912,-1.9631854673259933e7,7.93067092442865
1359,15.824254026758636,-0.6642013180363784,-1.9674253494140808e7,7.932299866214927
1360,15.439818742148697,-3.6613504629893083,-1.967804481394124e7,7.934255908924081
1361,15.89730443897451,-0.029671467972555376,-1.968457626429843e7,7.9349254636096855
1362,13.049569284219883,0.08614864639131437,-1.9688465778146073e7,7.935098326730358
1363,12.218307515426508,0.13922401509067495,-1.9702538221512746e7,7.93517265327554
1364,11.950378784266375,-1.6094404724336395,-1.9712009150177203e7,7.933578139248568
1365,11.096100922161224,-1.243654829069683,-1.971254584506617e7,7.934130821198144
1366,12.678370528489626,0.8305650541224163,-1.9741607455231883e7,7.934206482204118
1367,12.141832909469676,-2.9391191362234794,-1.9748701740158148e7,7.934762476842447
1368,13.762567780233198,-1.016653006303681,-1.9757194949748944e7,7.933955589894251
1369,16.15797775493251,-0.7205418052017247,-1.980112297256715e7,7.935211845753959
1370,14.57637303132028,-3.7191573053993965,-1.980083747470105e7,7.935748861188132
1371,15.75330232848157,1.2534884925325134,-1.981648636217916e7,7.936058055832532
1372,12.179991512867467,-1.0964631030869953,-1.981843757455268e7,7.932291379701544
1373,13.894591096494217,0.34739131298959514,-1.9851812881977003e7,7.932290583534903
1374,11.215698675078194,-3.1692741751917355,-1.9851441178450715e7,7.930234447419937
1375,10.748099981811567,1.5778832486997922,-1.9853528867717165e7,7.930141216658457
1376,11.494905454588265,0.5832604630322331,-1.9899975643264275e7,7.929844737692684
1377,11.675692136521626,-4.434342114916425,-1.9903386118620686e7,7.931416678494179
1378,16.24471026949705,-0.6021534633601426,-1.9933038723726824e7,7.932886188435803
1379,14.970239359901562,-2.5950993050210007,-1.9936126135533538e7,7.934392934227649
1380,14.814507648396257,0.25390093324766827,-1.994389860008296e7,7.932921540061407
1381,14.812503229333737,-0.2895947490356692,-1.99727553160839e7,7.933288583478185
1382,13.288063080146056,-2.742616986194948,-1.997379730854648e7,7.934049455233802
1383,13.237561331350877,0.5633568240378786,-1.997953004996514e7,7.9341435195763195
1384,11.812111778932293,-0.11719296615383845,-1.9990681388926767e7,7.934047744653836
1385,12.267587177653127,-1.3231674867736052,-2.0005401414700747e7,7.931890058526323
1386,11.050421822803624,-1.842238481926998,-2.0005368513273716e7,7.929169193546937
1387,15.383541103794316,1.1910209237024625,-2.008043914694033e7,7.929405064376605
1388,12.520217718854038,-5.467960881805928,-2.007977545592292e7,7.930741461341203
1389,14.438488695268388,1.869559271687006,-2.008843475290479e7,7.931270776725898
1390,12.56059207244687,-0.22565810003959053,-2.0107840100524575e7,7.931935084299109
1391,13.053254132541872,-2.1932576982548473,-2.01197541447603e7,7.933154797577571
1392,14.244390469911593,-1.4896359228061953,-2.012925699168383e7,7.933811300663487
1393,13.643149346884817,-0.8751010137488606,-2.0134370355410863e7,7.93223889090387
1394,12.250118138426972,-0.13772761498949748,-2.01387734479733e7,7.9323084028141
1395,12.637605995201557,-0.11444158335034427,-2.0160801686576836e7,7.929059652631928
1396,11.883611381235596,-2.424447768134398,-2.016381916259837e7,7.929982103419362
1397,14.512182773735894,-0.1750800168702007,-2.0191080799621362e7,7.9291433869300905
1398,13.759477940268503,-2.6186151085029463,-2.019609211283326e7,7.931197384481762
1399,16.248446377940134,-0.36213537984498423,-2.0225171661136914e7,7.932226209976537
1400,14.558712190676173,-2.5395088241015586,-2.022728422788999e7,7.9315655718770275
1401,13.558774381883133,0.446320685714209,-2.023035602155859e7,7.931891920129693
1402,12.676826073559731,0.5301295655725893,-2.025049828715056e7,7.9323207562997835
1403,12.586602764798702,-2.166280182692215,-2.0262715986451123e7,7.93327097961449
1404,14.803112427213955,-1.5945488183244887,-2.02806168697103e7,7.934300887519249
1405,13.961197980243757,-1.8464924086543255,-2.028248347126954e7,7.932232758831426
1406,12.008709243039906,0.5887114023345008,-2.0283738131220885e7,7.932332190341577
1407,11.867696565587837,0.9435946558462645,-2.0312147328281797e7,7.932705430212643
1408,12.998854290292975,-3.0027203447862556,-2.0334188206101555e7,7.9341608515347355
1409,14.692810658868643,-2.702647384559872,-2.033853137886309e7,7.934588459141984
1410,13.913589093844049,-0.06515995708990285,-2.034117320407979e7,7.935192420343444
1411,13.018824175214467,0.6725910590612774,-2.0358692947944105e7,7.935447553822087
1412,13.364375248314294,-1.8221645199221346,-2.0379692053340606e7,7.9364056120842355
1413,14.080817314791215,-2.4142059162448386,-2.0384896331625525e7,7.935035444805914
1414,12.48029553613899,-0.3123279061605224,-2.038535615570199e7,7.935264258529781
1415,13.554815642830464,1.5087931331947577,-2.042873356941934e7,7.933634442302247
1416,10.943195275549717,-3.8300998586879067,-2.0428253861728992e7,7.933617601287095
1417,15.74875709203523,0.8384766298489632,-2.0477815165166307e7,7.934406354577136
1418,13.963833095076872,-3.9698384257275627,-2.0479425002754603e7,7.934796517020817
1419,13.611170118810094,0.24964893857110582,-2.0480580614810355e7,7.932732737507702
1420,14.432237990197537,1.3485511365815426,-2.0531165768746924e7,7.931899950243715
1421,10.943155801294145,-4.196717310120528,-2.053116236563833e7,7.932773576583806
1422,13.199820210951938,1.9328023990913286,-2.0547529549951836e7,7.932543885175979
1423,11.372969974169482,-1.4848757920775486,-2.055806147681088e7,7.933387528211928
1424,13.65118679817412,-1.4635383837759237,-2.0579621047032606e7,7.933638015624718
1425,13.475612867149769,-2.376828541547789,-2.0582099595972363e7,7.935041966991346
1426,15.212432266685134,0.23378026029219168,-2.0606443930192072e7,7.934326262129738
1427,15.388217354675394,-2.2071345095069783,-2.062619463044125e7,7.935441307458766
1428,14.587934427184583,-2.040931840352813,-2.0626960248504616e7,7.935699931187648
1429,14.180251307794316,1.091409636374757,-2.0638580656086553e7,7.93572835536462
1430,11.598200759201582,-0.8697225143640424,-2.0643216781910237e7,7.935502783227403
1431,12.174211421368506,-0.3809987841096141,-2.065765354482605e7,7.933285594041577
1432,10.223712319543733,-1.711122790868767,-2.0657591136492517e7,7.930907194916568
1433,10.96318761956013,1.0621304309114006,-2.0670935521210272e7,7.931148098069759
1434,13.573651359462861,-1.5827391630105738,-2.0726043963950526e7,7.932634771712217
1435,15.439782227165436,-4.907129167016739,-2.073159623363801e7,7.93500356497109
1436,17.443699812882144,-0.5553142899782113,-2.0740778390160847e7,7.930226042879506
1437,12.055038085337785,-0.156867973567957,-2.0743600519868925e7,7.930358069294273
1438,12.15958667312349,3.1400600272661054,-2.0784067171709917e7,7.930659952021844
1439,11.70170530130439,-3.672979552870917,-2.080387566422634e7,7.928340101331457
1440,17.17922234514869,-2.7421162333315636,-2.0839532256861724e7,7.930079060367212
1441,15.71238944313789,-3.1978697593050125,-2.0839881293072045e7,7.9308945633646255
1442,15.052570254740242,2.527859113913678,-2.08508932727504e7,7.93084611781473
1443,10.91481623516519,-0.46117648371443565,-2.0855349469116062e7,7.930588885843704
1444,11.381141503458576,-0.40012709231509946,-2.0869790292436715e7,7.930565976717733
1445,11.239371574017811,-1.8342212222111698,-2.087482961070305e7,7.930860121485621
1446,13.443559884542259,-0.6266730126741251,-2.0897054077118218e7,7.929328004730246
1447,11.700838457897142,-2.36896399836473,-2.089694590323213e7,7.929213582106718
1448,12.915770783773535,1.161511432079637,-2.091482216521776e7,7.92982001612042
1449,13.908955719634156,-1.8011790360510793,-2.0949878773871e7,7.931090644071723
1450,14.619989640129248,-3.533289990989458,-2.0952648798945874e7,7.932015875480824
1451,14.787898216952174,0.12667307848174225,-2.095721775183567e7,7.932289458462672
1452,13.158476783064673,0.345706467727644,-2.096948049109946e7,7.932207720789604
1453,14.360392388292983,-1.2170725225620544,-2.1003731215031292e7,7.932510798889804
1454,15.026480787653458,-3.343728669796726,-2.1010096157222442e7,7.93352652006971
1455,13.989175405558816,-0.5301597408651268,-2.1010699062006187e7,7.933979949961083
1456,12.54362656159608,1.695524753894519,-2.1024397713433728e7,7.934004760370279
1457,11.170738062987061,-1.3351343948440002,-2.1036478625952642e7,7.933909556688455
1458,13.470308309553992,-1.6831993082003631,-2.105763829775249e7,7.933992754861525
1459,12.71658866463927,-2.3910510500175217,-2.1057816754923917e7,7.934729713145067
1460,13.389325573247259,1.0827344161742731,-2.1072338268040203e7,7.932372962252291
1461,11.0287040165871,-1.3523475469865947,-2.1075659641187053e7,7.931301449366745
1462,12.33737792361788,-0.22778581067047865,-2.1093220548450977e7,7.925029712135584
1463,11.578997014575517,-2.0194872399622117,-2.109647602269514e7,7.926835742373366
1464,15.82267574333372,-0.21276476259700683,-2.115473089803146e7,7.928754534161368
1465,16.19031763282223,-4.617559566607799,-2.1162403207274266e7,7.929110882875287
1466,15.828571742246544,-0.7628951491849518,-2.116317873462118e7,7.924161913669602
1467,12.325093773079693,2.0443957969968496,-2.1166098240103837e7,7.923881426693392
1468,13.74242399319732,0.546671956839397,-2.1242081244281184e7,7.924530303025625
1469,13.188796731867402,-5.830225390162216,-2.1241652319751874e7,7.926667092549422
1470,16.449891750608487,0.4891342941254164,-2.1255036013167102e7,7.926404703379615
1471,14.645826109557229,-0.7554906892529027,-2.1267253742257886e7,7.9249528427719245
1472,14.048957218554794,-1.1185673785493209,-2.127597733313677e7,7.924844328262734
1473,12.446416676987827,-0.7610008236529984,-2.127768523159706e7,7.924759078841774
1474,11.079323529275833,0.5611937070502799,-2.1282878042301856e7,7.924413983501696
1475,10.713240117571917,-0.37427126146148826,-2.1297297921117447e7,7.923855536473835
1476,10.568060124771742,-1.9258564068062456,-2.1301129869527448e7,7.924442011057301
1477,12.78816189925254,-0.48173399457330124,-2.1321380575880997e7,7.9251640237418535
1478,13.335811327075783,-2.253438614065764,-2.1332381164815802e7,7.926349708118428
1479,14.428580194765692,-1.32647914808213,-2.134205169673511e7,7.926229125841586
1480,13.549741805172621,-0.847521527043976,-2.1346624753148302e7,7.926479266335811
1481,15.43100058055546,-0.03942874747954317,-2.1388692379783712e7,7.92746864635429
1482,14.355585784283175,-3.626626776690805,-2.139093042466329e7,7.924319560979514
1483,17.229164879090163,0.18596447662265891,-2.1421002821327228e7,7.9248771061265355
1484,12.900081176553872,-2.40679237809176,-2.142171761301754e7,7.924530545156974
1485,11.323299801083017,2.4932527636239348,-2.1425221900634896e7,7.924256291962956
1486,10.148187594146318,0.30988383365512906,-2.1452301480763387e7,7.92383636593123
1487,10.728527005848651,-3.205607463093067,-2.14587047965793e7,7.924983164223306
1488,14.076433886345999,-1.1380938185895433,-2.147759240146099e7,7.926146188325595
1489,14.924285088908544,-1.988352969162877,-2.1491370014963947e7,7.927539766120894
1490,14.994606387846218,-1.408876866654972,-2.1497797134972937e7,7.92822742837133
1491,13.64827902060429,-0.2534147040327204,-2.1502004656128272e7,7.928885279038442
1492,13.231238772092706,0.13524308650705752,-2.1519455852700632e7,7.9290176266943275
1493,13.617247402524777,-1.843809342188163,-2.1536726633509114e7,7.923655114326121
1494,11.063739421145915,-1.9966470855569058,-2.1539527806338005e7,7.924522416541491
1495,13.892653046096028,2.907765537231833,-2.1597933572381087e7,7.9250264700788495
1496,12.977064504502009,-4.586438166281472,-2.1610740483883772e7,7.925762611570119
1497,16.77611316768141,-1.9100729450305165,-2.1625654055797704e7,7.926423140331195
1498,14.015091734058672,-1.2350136880659432,-2.1626099297527116e7,7.926479379531791
1499,12.413764070853398,2.2461272034799737,-2.1636180338560037e7,7.926354248497836
1500,11.899114468138775,-0.8062398426471211,-2.166628239781198e7,7.926742095430772
1501,13.181036241583287,-3.3253490894571414,-2.167465306931739e7,7.927736388087807
1502,14.974238723458988,-1.1206386110199933,-2.1684101978945754e7,7.9284617498275765
1503,14.028282128255496,-0.6872568949996838,-2.1690654659218978e7,7.9289320142244755
1504,12.619225531016392,-0.33203564199681956,-2.1695778778691445e7,7.92920083053877
1505,12.48361013908482,-0.24158795699634572,-2.171061624346758e7,7.928876393918697
1506,13.28289528210137,-1.6997222531733849,-2.172790951277474e7,7.929327824649895
1507,12.748126484112078,-2.027532412033744,-2.17288368819106e7,7.929899991618879
1508,12.976439164068498,0.7216055618609198,-2.1740095015979707e7,7.9292225088681185
1509,13.767677793864749,-1.041424369621427,-2.177301236680172e7,7.9291647033017165
1510,14.498905917948722,-3.305169032309948,-2.1779790373426083e7,7.928963414906282
1511,15.66116436301806,-0.6709912148786357,-2.1789035443334352e7,7.929029485191678
1512,13.61203956517356,-0.49700811741903905,-2.1792728218285333e7,7.925277621190165
1513,9.585873385106295,0.20742111327431,-2.179361245389682e7,7.921587234495431
1514,9.012095126535653,2.1572762100610223,-2.1812076986211956e7,7.9195272842313935
1515,10.035312396664537,-2.361937402641506,-2.1839058511168532e7,7.921103225197149
1516,15.507807032922303,-3.4931420654742107,-2.1877193790127125e7,7.921787299092256
1517,16.29417377285299,-3.714569487824166,-2.1877427277994353e7,7.924136245706488
1518,17.077520774901657,1.3852150758350072,-2.18947196683092e7,7.925275137333261
1519,15.242919336436097,-1.058036122102024,-2.191377430654604e7,7.925602422082973
1520,13.435809960695924,-1.86350278599783,-2.1914217941515993e7,7.9255012708247765
1521,14.95433508961387,1.0498904657858477,-2.194639284141685e7,7.922491784290233
1522,10.454444569361746,-2.836616608384234,-2.1948033718480755e7,7.922865161384358
1523,13.782894215863003,2.508577435113008,-2.1996864362431385e7,7.923154694599333
1524,12.037665127836283,-4.045806377022139,-2.200241452754044e7,7.923922632972606
1525,15.119868844778043,-0.918203347892832,-2.2016714948809702e7,7.924037954438981
1526,12.736832914397985,-1.2881835766008622,-2.2017021826648768e7,7.922457848390942
1527,11.403523619469345,1.2701047663941063,-2.2022708456451613e7,7.922621658892223
1528,11.729856308966614,-0.3319300067606368,-2.205380270718161e7,7.923004290761074
1529,14.105445183066426,-3.378984284216525,-2.207648856726347e7,7.923927578057023
1530,14.586537929298155,-2.6486465510525132,-2.207680076055714e7,7.922969160393973
1531,13.479539254852078,1.331388780836205,-2.2081285502348028e7,7.922514595839709
1532,12.014537333177596,0.3021995386184435,-2.2100810444972336e7,7.920983066568637
1533,11.850349431722657,-2.2280214091096036,-2.2109107410010993e7,7.916118266728691
1534,17.900304062013763,-1.1605048505617725,-2.219547883078586e7,7.914963009235418
1535,13.771877673214563,-5.917454806874117,-2.2211277075938318e7,7.917065693942926
1536,15.93544432286504,5.108609307302905,-2.2239695228586093e7,7.916041577160385
1537,12.337780087025472,-1.8929175078293186,-2.226281374918365e7,7.916393099683294
1538,12.884030169077729,-2.7671364282587967,-2.226450377648998e7,7.916625654046725
1539,12.358419182093657,0.2890543735986464,-2.2266704660723902e7,7.914986130699364
1540,10.383097205986303,0.6137431905860882,-2.2273019981293503e7,7.913223887637006
1541,13.469483209974848,-0.6954657846662586,-2.233677708738388e7,7.911746331457197
1542,11.989905232806782,-5.334481148910914,-2.2337514008460306e7,7.911225987863008
1543,13.936003937165914,2.3990519985271286,-2.2348139701211575e7,7.911140203318646
1544,14.265816638740228,-0.5413080665532424,-2.2404216007246986e7,7.912113729371286
1545,14.634869015898166,-4.758550962930304,-2.2407064393525746e7,7.909597029756636
1546,18.204912667503912,-0.11771277199500485,-2.2434048140435055e7,7.908918281315874
1547,14.915903721016448,-2.0152934004737677,-2.243443430531626e7,7.909195144292719
1548,12.490765924261938,1.3038258085594912,-2.2435785333160546e7,7.908312804682315
1549,9.015446422662418,1.072962293470388,-2.243930741554502e7,7.907543307483512
1550,9.055772097740148,-0.2828680908874266,-2.2456714482345656e7,7.9056796155183795
1551,10.177069630244482,-2.4940796218290053,-2.246435887191765e7,7.9067240507247964
1552,14.89562364245734,-1.3248073389086557,-2.2507266877976965e7,7.9082187186520665
1553,16.105075996509598,-3.890040545436086,-2.2516125896614883e7,7.909210360799698
1554,17.839657341054092,-0.8333119026937421,-2.252973185960887e7,7.910272073013099
1555,14.929850538932705,-0.7784285993278077,-2.2531277078653507e7,7.91066976522718
1556,12.449276266241714,1.010738150977815,-2.2535230684060555e7,7.910630310929002
1557,11.210604072974176,0.15040291544567852,-2.2550639762139812e7,7.909489012047936
1558,10.31195342028615,-1.9164974430073591,-2.2553358359099906e7,7.910093607865193
1559,13.29959012186163,-0.2565389719608384,-2.258453648364953e7,7.9108326299673015
1560,14.057451468714037,-3.136718042676761,-2.2596089752556194e7,7.909148443354828
1561,13.194838731291648,-1.4103290817347984,-2.2596407059801757e7,7.907599136622146
1562,16.1797103449456,1.9296201387463974,-2.2669685619911984e7,7.9073963448007705
1563,14.235830891346765,-5.184617845624126,-2.2671722110879567e7,7.908132186845336
1564,16.044213511891538,-0.05319430269207359,-2.2677579846529927e7,7.90785807715531
1565,11.631409725652851,0.27047086716723445,-2.267781970691221e7,7.90597726570029
1566,9.544903110990754,1.695369405471105,-2.268559787139586e7,7.905772030863179
1567,10.451376763667007,-0.9624746032266502,-2.2718019438051384e7,7.900049717983189
1568,10.553962176879198,-3.7340374435254855,-2.271768052527563e7,7.901876589276712
1569,16.035070114759307,0.7262761041724293,-2.277886744379256e7,7.902363476727962
1570,14.56531126771196,-4.645036636357794,-2.278020315594952e7,7.904556623043981
1571,16.641162470637926,0.29936567304123507,-2.279321328094058e7,7.902546632292267
1572,13.082221700804405,-0.733901950395965,-2.2794356755734667e7,7.903245578058364
1573,14.88003897285277,0.8608067231516499,-2.284213716236025e7,7.904042220592278
1574,13.663993954193028,-4.000290319750884,-2.2845256928038515e7,7.90449533650871
1575,13.891833459062566,-0.20024792662807211,-2.2846913255174868e7,7.905135705251395
1576,13.21321211745933,1.0384240868756525,-2.2867833262859713e7,7.903826785112225
1577,10.950149291965163,-2.1035621529461013,-2.2869492046962403e7,7.9045865733818585
1578,13.731473589355462,0.11025229274917869,-2.2900777788571157e7,7.905320407878018
1579,13.474759414436027,-3.0439090981257007,-2.290761788317947e7,7.906608994700433
1580,14.69993205922607,-0.7955439833924158,-2.291616084924198e7,7.906261714139496
1581,15.044680417939237,-0.5556625907832489,-2.2937055882857483e7,7.906815292000245
1582,13.338066526081827,-2.004757469253573,-2.293843741736798e7,7.906765627665028
1583,13.739807507598721,0.592835762363948,-2.2952308268219e7,7.905308792835867
1584,12.992968867411166,-1.287631214516379,-2.2965735300412197e7,7.904247189181654
1585,13.211099362478446,-1.5809389725303316,-2.2972483020239316e7,7.904395640355073
1586,12.35841067669507,-0.61450339432161,-2.297521607269236e7,7.904320067560698
1587,11.049481410301361,0.26773075321721596,-2.2980386130239066e7,7.90397134236197
1588,11.988892178305116,-0.4086102019024045,-2.300750466898462e7,7.904327675777736
1589,12.352892364045658,-3.0150557623152436,-2.301282364976791e7,7.90539146955887
1590,14.339409157128584,-0.6813880841767324,-2.302597205043786e7,7.906043698322145
1591,13.394707767063041,-1.240276948600946,-2.3031654125790585e7,7.905106730268685
1592,15.420319401703695,-0.3464006391714518,-2.3067972790187072e7,7.904541647028089
1593,12.398322065554906,-3.2438290859551984,-2.3068470200915217e7,7.904724438489878
1594,13.079920499644206,2.332729022119227,-2.308210598911966e7,7.904934027479272
1595,12.751275373654593,-1.1449605051880436,-2.311616528871558e7,7.902145356188279
1596,11.706350464274252,-3.553242064041808,-2.3115733256148905e7,7.903134788479554
1597,14.428589660764132,1.6016693148574834,-2.3144286661952984e7,7.902859609016057
1598,12.811144199546751,-2.534381632075494,-2.3152760345150102e7,7.903601945788191
1599,14.49663215655417,-1.088541439205446,-2.316559618914236e7,7.904304941014375
1600,16.319914874112115,-1.2409231962825231,-2.3198208969270933e7,7.905623933559106
1601,15.020438515910552,-2.9259866165841477,-2.31988074164855e7,7.9067820651036245
1602,15.081710545342002,1.0091892948738268,-2.3209488418360736e7,7.904884375989667
1603,10.652958263428367,-0.5984972078915347,-2.320948743227515e7,7.905040904635702
1604,11.704427733190347,1.3476293395456653,-2.323978324467988e7,7.904891551233402
1605,11.307843808693558,-3.1391439054380124,-2.3248129401228365e7,7.905287449904566
1606,13.458377194386108,-1.360697502920119,-2.325645028448926e7,7.906055572425307
1607,15.399661768086107,-0.7794857350588313,-2.3287084308403652e7,7.90712878900673
1608,14.41023400156992,-2.844104885521747,-2.328917539619741e7,7.908334646092299
1609,14.506271732286384,0.3879429768149931,-2.3296834873760436e7,7.908768696167378
1610,12.626035523225859,-0.2947563073382682,-2.3305228243596233e7,7.905185144880484
1611,14.843507664285385,-0.82423311018939,-2.3349216368992977e7,7.905714389809888
1612,13.021295047592968,-3.9318077016933057,-2.3348853369423762e7,7.906476023447029
1613,13.092897473719272,1.9417609445624349,-2.335397256649126e7,7.906466703448668
1614,11.167634075014691,0.20367278295707125,-2.3371743400577303e7,7.9051630532510675
1615,10.3079227427162,-2.178505489642908,-2.3374145810082264e7,7.905668311316943
1616,12.886704087739007,-0.20950851732994025,-2.339728569570869e7,7.906075764623673
1617,13.23847090478899,-2.489810148497383,-2.3407525494368643e7,7.907187657527756
1618,16.066978527409077,-1.2683300071614605,-2.343435105339671e7,7.907079132443434
1619,16.630563706812904,-2.4759574075104154,-2.344717088086241e7,7.908261741205687
1620,15.188123370811283,-1.1079762849340025,-2.344812272023765e7,7.908686207051248
1621,12.59570362308294,1.331810110549645,-2.345154202759522e7,7.905858885210341
1622,9.085271456250698,0.3634345987271752,-2.3453564286428284e7,7.904896128768226
1623,12.431363404850599,0.058683843399049085,-2.3519340260823853e7,7.904998408964764
1624,13.816264393331174,-5.519291139690763,-2.3525737380763296e7,7.905998644597952
1625,14.775819538661134,-1.0315325793715218,-2.3526567994942307e7,7.906100538481173
1626,13.091964276809831,2.026120487930826,-2.353816736960677e7,7.9062975736889465
1627,12.76436847614119,-0.9321176432112441,-2.3570356650823634e7,7.907029034313069
1628,13.558151573489482,-3.382829973578215,-2.3575966752341695e7,7.908219661765119
1629,14.477096946477266,-0.6181327521253213,-2.3581525381017137e7,7.909023290482994
1630,13.95369263659666,-0.027012981232600985,-2.3596510561029907e7,7.907720105807432
1631,11.601419153755216,-1.4694125077479252,-2.3597169937153768e7,7.903733508623565
1632,15.89131587763326,0.7269663718734947,-2.367584557664937e7,7.903466395992008
1633,12.199072107192212,-5.631469264927456,-2.3679374803693105e7,7.904433916872298
1634,13.96085546250514,3.154868325935084,-2.369022977920017e7,7.904626836423944
1635,11.43097837657771,-0.48620386946511607,-2.371034733677659e7,7.904285991593919
1636,11.781436514670258,-2.4580514194390655,-2.371608845187254e7,7.9047039187437695
1637,15.330703032653386,-0.7703737750053525,-2.375180251453629e7,7.903557855184704
1638,12.855540890121933,-3.248899026758826,-2.375191812135653e7,7.904724898826646
1639,14.45873124264594,2.1589851856815496,-2.377635691318077e7,7.904677511428883
1640,12.08482947918361,-2.1095816160787324,-2.3783989771719094e7,7.902250871281177
1641,16.369692752363218,-1.0102143374253352,-2.3836495349567097e7,7.902615870591939
1642,15.349861275336005,-4.278037917388589,-2.3836266465341132e7,7.901751592507588
1643,12.911376252987706,1.1602305269744466,-2.3838981857584868e7,7.900856613180949
1644,10.29221749628933,3.1335238188000454,-2.3858031604222707e7,7.9003962816374775
1645,11.089764068175054,-2.1442372999198205,-2.390013114764089e7,7.899388712088817
1646,12.105629901281448,-4.477592980332149,-2.389944191634151e7,7.89822610733078
1647,13.747734710127686,1.0859794240864495,-2.390773703525052e7,7.89531274627697
1648,11.965734173972553,-0.3736294029114564,-2.391931600189825e7,7.8945617679958815
1649,16.410455254095584,-1.3866745022592752,-2.39986918846164e7,7.896015728443167
1650,15.58416822761319,-5.815963657368276,-2.3997636772320904e7,7.898334826141266
1651,16.615833999833036,2.0461896083556406,-2.4005050067458436e7,7.898818319762733
1652,13.312261330031586,0.38964369856530556,-2.4020069581777748e7,7.898490344168307
1653,11.210854830327373,-1.5418092722392114,-2.402171536395495e7,7.898895097347108
1654,12.463515132945517,0.23464641025414368,-2.4040214975719776e7,7.899255912350281
1655,12.42790983964044,-2.048348210860215,-2.4050953631017897e7,7.899777118597483
1656,13.09708325764893,-1.403711566257562,-2.4056572229746472e7,7.9002910738171925
1657,14.470581981504488,-0.3858489284290254,-2.4080279906793293e7,7.900984941213361
1658,13.682557020888146,-2.3345111813880672,-2.4084952909458634e7,7.901705243556903
1659,13.44215073251195,-0.2657292911544964,-2.4089474986188915e7,7.9017949648667445
1660,13.621206624651041,0.04954919979878447,-2.4112778937389452e7,7.9021198813692095
1661,12.960891323328312,-2.3826552338905858,-2.411867743722388e7,7.902604795355831
1662,14.012453999863165,-0.6197126176239953,-2.41293597588717e7,7.902856728397025
1663,12.308040454027815,-0.966876162693413,-2.4131630788156345e7,7.902357093762949
1664,13.719540577110493,0.3236625815188008,-2.4162296120559428e7,7.902690673831421
1665,12.575241898524778,-2.978308271778187,-2.416499275928647e7,7.902531254086253
1666,14.748749790934834,-0.08260986873697185,-2.4184200829117075e7,7.899695237154104
1667,10.698729701848741,-1.8051298850504067,-2.4185977821001682e7,7.900205406384452
1668,12.892551479134367,2.59160262782308,-2.4230204370284583e7,7.899146822269301
1669,10.775600021127305,-3.869165645265094,-2.4233143769268293e7,7.897370743370339
1670,13.001456034812536,-0.5284067699971713,-2.424013980253964e7,7.898433521698515
1671,14.588787717050069,-0.5099956629744611,-2.427506421107923e7,7.899773709879939
1672,15.246251454882136,-3.2764694132827383,-2.4286442143263064e7,7.9016855535820785
1673,16.484688941689754,-1.23683061528871,-2.4295737196645055e7,7.902965747284341
1674,15.173830477655322,-0.45937799871999463,-2.430279849841467e7,7.902855394942818
1675,14.635428277152348,-0.22432738185303158,-2.431976906171944e7,7.902503478005664
1676,11.592512789404125,-1.6256413520257706,-2.4319650260430284e7,7.902656370179391
1677,12.832980309251832,1.5894672848239955,-2.434702858847338e7,7.9016677718286505
1678,10.275514520877312,-2.6936881625532223,-2.4347714772200964e7,7.902196428094381
1679,12.786434097945234,0.279031517498078,-2.4368159796459757e7,7.902735820917229
1680,12.986756612951005,-2.1848900785871885,-2.4381587829472322e7,7.9020098149605555
1681,13.045180506892727,-1.6837891972028922,-2.4383652301604696e7,7.902970095544414
1682,15.206046252399872,0.4200822382556,-2.4421466030201524e7,7.9037724227650035
1683,14.529019320972917,-3.2980549786268876,-2.4428850954836495e7,7.905114740194363
1684,15.097677104631213,-0.7726896031769668,-2.4433762458599407e7,7.9058016400129505
1685,13.774619758076563,0.16758598584377982,-2.444285438261206e7,7.906026769954746
1686,12.725202529129616,-0.6921271863785812,-2.4453402846204277e7,7.906065648377353
1687,11.740043952013105,-1.1745547232715858,-2.4456523820683204e7,7.902777331271545
1688,14.826458419719872,-0.03678899175733541,-2.4507116851674758e7,7.903012357422174
1689,13.212746989836715,-4.278463712425425,-2.4506474515801027e7,7.903812929684582
1690,14.297951801718195,1.1804400275113993,-2.451425805521303e7,7.9034822020346684
1691,12.290139701266057,-0.2115860425029994,-2.452651146211247e7,7.9034800279252995
1692,11.803666629130264,-1.4124014604906607,-2.4533226414273046e7,7.90291317261159
1693,11.19055519949859,-0.8043258742882609,-2.453543733375094e7,7.903128456817449
1694,13.101754128023668,0.20759923470028285,-2.457009317043901e7,7.903671067530468
1695,13.016442639867503,-3.39577586722842,-2.457616399692143e7,7.903982011657136
1696,13.782345582803943,-0.7789351691201993,-2.4579593530802555e7,7.904588160531202
1697,13.60765604528332,0.32242538170199886,-2.459686356384995e7,7.90469766095097
1698,12.883930890864358,-1.738640428579194,-2.4606268127386224e7,7.904959099649496
1699,13.659546156531373,-1.1145452842752959,-2.461633476512808e7,7.905797127830247
1700,15.527463426019073,-1.0031757670168235,-2.4647712429515734e7,7.906904963332378
1701,15.186175524335908,-2.9162263443438334,-2.4652160814789373e7,7.908169367542984
1702,14.945705289844193,-0.08053137733200799,-2.4657171597052805e7,7.908377694548143
1703,13.679471249615743,0.21693954964569517,-2.467120877654165e7,7.90836462219698
1704,11.502830142549165,-1.3773199685329427,-2.467282020342744e7,7.906914849931452
1705,10.78411251269766,0.32410568941093754,-2.4676958146082073e7,7.905326557701362
1706,13.763863208535698,-0.2134315436655938,-2.474118538094746e7,7.905952641953565
1707,13.305000330361809,-5.267877167285138,-2.4740565454774246e7,7.90701769744492
1708,14.53481738215566,0.7987886534315631,-2.4744222539670132e7,7.907550173841246
1709,13.250458936726464,0.7048371704525325,-2.476702533128354e7,7.907935044601198
1710,12.521676594227145,-2.3223891494510838,-2.4775503937170163e7,7.908776585456562
1711,13.948045839511984,-1.105344366836265,-2.4786619897115346e7,7.9078197861858515
1712,12.252096883051943,-1.099699228244909,-2.4787514335439205e7,7.908422693640343
1713,13.212073215270351,0.832329125093255,-2.4813764654951606e7,7.908637379490572
1714,13.956333752354276,-2.621192169276699,-2.483687512527369e7,7.9096135633489615
1715,15.327650941413989,-2.6219302670159723,-2.4842807454087887e7,7.908689338134044
1716,13.04211998070621,-0.28231017829505145,-2.4843441666470457e7,7.908807448028081
1717,12.25937395461831,2.18192662071502,-2.4866436299825653e7,7.907963873771951
1718,10.742956854930366,-2.3288134962170792,-2.4875419384818286e7,7.905416699921903
1719,12.006103979235856,-1.4338554360959592,-2.488045818983472e7,7.905905732236059
1720,14.05919854899114,-0.44118560664478457,-2.4908684587120414e7,7.906630450447219
1721,14.561146829234922,-2.8015416892408034,-2.4920075701430015e7,7.908422607626012
1722,16.320309462319624,-1.2736022205220632,-2.493548965084616e7,7.909551282027833
1723,15.013111881532403,-1.299063822648944,-2.4939467626371402e7,7.910440081817811
1724,14.92880639330955,0.2473423480870256,-2.4956669371250764e7,7.909966918022353
1725,14.26381339643185,-1.5457539711023678,-2.497019201591164e7,7.910243065772543
1726,13.515851286414735,-1.4400958596276539,-2.49727938692937e7,7.906094032262779
1727,14.699225174133764,0.34224716144005285,-2.4999960897370435e7,7.905356017367027
1728,12.068166857391006,-2.5337692276407813,-2.4999838409428526e7,7.905392799716805
1729,11.048401453502963,1.0754461661721129,-2.5001526194746982e7,7.90480790586142
1730,9.362168230511646,0.6832660821815377,-2.5012080984263737e7,7.904669851305013
1731,10.803530305792606,-1.5135595276995755,-2.5036610233863328e7,7.904936811442675
1732,12.547320417133182,-3.076322803287519,-2.504327789060105e7,7.906217015411514
1733,15.414936460399954,-0.8920242610913105,-2.5064994041376628e7,7.907351171587508
1734,14.790575787453884,-2.0459009010013767,-2.507090967151449e7,7.908540691064394
1735,14.932748812608793,-0.2902289421199207,-2.50816535155386e7,7.902679300617102
1736,10.846159300407267,-0.8028185520717255,-2.508253184704322e7,7.9019456373648715
1737,12.085779850306476,2.2930345627834963,-2.5121458526524637e7,7.900935011684584
1738,11.767119314801832,-3.6515511620148087,-2.5135547919297375e7,7.90018897367473
1739,14.547064459933246,-2.117561102393614,-2.514370673737162e7,7.901765278561938
1740,16.20676409427033,-0.6890589621259746,-2.5167365869491886e7,7.902726807956412
1741,17.14930116777341,-2.09965145711986,-2.519210422104525e7,7.896376617331433
1742,12.581030817498359,-2.243682295768439,-2.5204532965239283e7,7.893668639621184
1743,16.635336792727987,4.754321743498345,-2.532049364725226e7,7.8940296704420145
1744,11.778724938260757,-6.835084396590133,-2.5319107708799995e7,7.8955599273919095
1745,14.399589193906554,1.186504079496105,-2.532287944537636e7,7.895192081205993
1746,11.051714616224755,0.7423494027615334,-2.532868412561177e7,7.894102695875952
1747,10.0986108617188,-0.49069911256757903,-2.5338340408922594e7,7.894275907310101
1748,12.01433079685333,-1.4085812390664048,-2.5360778106556114e7,7.894933202008664
1749,14.775769104978,-2.6950837507418197,-2.5383491136471663e7,7.896330948518725
1750,15.384393091674161,-2.4657969388543064,-2.5386621993435547e7,7.896011612772801
1751,13.567886537667665,0.36600004154018784,-2.5387885037825122e7,7.896298491350132
1752,12.520239476326253,1.2164202804571569,-2.5409446028662197e7,7.8966523278140555
1753,12.703127114712348,-2.2574314174086165,-2.5429166794574216e7,7.894922680875038
1754,12.323497634847586,-2.432798372014203,-2.5429047703420896e7,7.895360617824991
1755,13.712807030683354,1.3672097165085297,-2.5451676348249726e7,7.893159476365392
1756,11.63379062788829,-2.1400271621946003,-2.5455905608813193e7,7.892173426547686
1757,13.274804683939212,-0.4540673089077676,-2.5471246860570207e7,7.893152822520727
1758,15.813981721137461,-1.6526089125777625,-2.551460590057454e7,7.893870547756929
1759,14.937382112256579,-3.8359493737648394,-2.5514185728922024e7,7.895571969256674
1760,16.25222762817356,1.4744998646962708,-2.5532671343089927e7,7.895832937274113
1761,14.037060054040598,-1.30937129985438,-2.5544779851274803e7,7.896018386488115
1762,12.381183385881435,-1.2713814263183045,-2.5545220206144616e7,7.895723838059101
1763,13.45369527419387,1.0436320868571274,-2.5573172914334074e7,7.89299061424797
1764,13.638331845502085,-2.7111337799980726,-2.559162426315486e7,7.893527644106922
1765,12.952062289410884,-2.2222279366182667,-2.5591654206449304e7,7.8938888420499636
1766,12.410724237014277,1.8314252877014514,-2.5600462058172014e7,7.892180128580383
1767,12.097020991726703,-0.634461378564779,-2.5630162581122655e7,7.8907805635883115
1768,10.278180875011753,-3.2449076472528926,-2.5630431992331486e7,7.891455552675401
1769,13.34898669238201,1.9208828939871787,-2.5664078222910527e7,7.891779448243549
1770,12.701462091395884,-3.0828782685214886,-2.567835731490049e7,7.89226883726742
1771,15.565895517828864,-1.9387243053781726,-2.5694265842255984e7,7.8926679190426405
1772,15.663819758160205,-1.549811009834782,-2.570187704131551e7,7.891367005005654
1773,15.502385480268913,-0.3733820702148023,-2.571499924855614e7,7.890972334394349
1774,13.344659914368883,-1.0483904712815297,-2.571761320972792e7,7.889994499263675
1775,12.769208470817103,0.351379424938683,-2.5727952445489842e7,7.8892487342914395
1776,11.608043064543125,-1.006865565350426,-2.5735283289191317e7,7.886932340379959
1777,13.001581281165056,-0.8884540136012347,-2.5754780319173798e7,7.886086336447943
1778,10.539427338249595,-2.201809285627396,-2.575553292314499e7,7.886420617180981
1779,12.48031114629632,2.155485048342702,-2.5786708812966004e7,7.884228945104132
1780,13.551542534096214,-2.9992802315713325,-2.5823564557866376e7,7.883555477962588
1781,12.796141102554929,-3.8508918435627693,-2.5826007145823956e7,7.88461404642665
1782,15.455072358597375,2.981918246726411,-2.586521661872432e7,7.884769949648759
1783,11.919758413184379,-3.071193083373929,-2.586808846929583e7,7.8857696381478215
1784,14.207472751479349,-0.23747182991820992,-2.588486681599233e7,7.886488001145293
1785,14.203481551407881,-1.6477008227831966,-2.5898925890128873e7,7.887418675562221
1786,14.330084438396552,-1.518212131378903,-2.5905703227332734e7,7.887873047289968
1787,13.31798777790392,-0.43900357505952137,-2.59097852959985e7,7.888222232587057
1788,12.70840062328091,0.09211782827507875,-2.592269141355582e7,7.888394681723586
1789,12.36363826397623,-1.3917315216741533,-2.593328287603328e7,7.885281426013622
1790,11.583356308525426,-1.3146956953639992,-2.5934553102185637e7,7.8861395378863355
1791,14.05861903020411,0.5156806691308886,-2.597642761146319e7,7.8868345261511585
1792,15.233090769182754,-3.7497009060525994,-2.5997557102791116e7,7.885863363472181
1793,18.259716415733234,-2.3857428355654706,-2.6014812654333916e7,7.886312438169928
1794,16.28865625054954,-1.3500476444184368,-2.6015544299439505e7,7.886661427616122
1795,13.051912827236558,1.6346425822430568,-2.6017552928854752e7,7.8863369319770475
1796,9.681663579619102,0.9169588236976698,-2.6023507856845215e7,7.884633241333952
1797,11.086958449016318,-0.7179701438488015,-2.6056956288306415e7,7.8845627463710075
1798,11.040531192881287,-3.698666273881262,-2.605697980700601e7,7.885089195366013
1799,12.918049659389894,0.5302620108336606,-2.6067007075293615e7,7.88524619490603
1800,13.51461302405335,-0.864933190336624,-2.6096008473326713e7,7.88564742083778
1801,14.419793215540349,-3.002315812452164,-2.6105912725950856e7,7.884592057193288
1802,12.997517951432167,-1.1182256436432558,-2.6106470689593997e7,7.885066369659928
1803,14.335951741636546,2.189748037518558,-2.6152247274293453e7,7.885463940622184
1804,12.41377803190325,-3.804595014655243,-2.6156873961598467e7,7.886358789981769
1805,14.063046603321352,-0.6598091881839361,-2.6162882846911233e7,7.886753916501057
1806,13.216293474908825,-0.1892734994609624,-2.6172788880449664e7,7.887387986041419
1807,13.414119907605272,-0.9363368572145987,-2.6190329572615992e7,7.887668975504795
1808,13.122262902112407,-1.9468220695806506,-2.6195007818585705e7,7.8885414902875315
1809,14.072213619618234,-0.2908224076453374,-2.6209767277835317e7,7.889127438428215
1810,13.45397428309315,-1.4457884861873298,-2.621855125151677e7,7.8896750697434195
1811,14.909046673856508,-0.8965084940415418,-2.6240813507520977e7,7.890235761156891
1812,14.592757545331159,-2.195436880119537,-2.6247280116207514e7,7.890606593765429
1813,14.69892335158983,-0.44707758044140533,-2.6255757060172115e7,7.890871824892348
1814,12.960827121584096,-0.5165347534133211,-2.626051935657653e7,7.890794944717541
1815,11.257765082094155,-0.14190830799375398,-2.6263713181983538e7,7.890817837598916
1816,11.854966611238444,0.011724907606776913,-2.628575839944387e7,7.889182609953469
1817,10.535046209232924,-2.5260324678279367,-2.6286165974476255e7,7.889781118008823
1818,13.277958045329953,0.49794303462289813,-2.6313564333783124e7,7.889135337907297
1819,12.478344087076824,-2.7360256861118106,-2.6318982284818918e7,7.890285093260442
1820,14.944630573227476,-0.6444495102184824,-2.634013101193121e7,7.890807086407754
1821,14.334517624548988,-2.04051760313465,-2.634651837785024e7,7.891715652501454
1822,16.32428050857326,-0.44827851803049334,-2.637625014204482e7,7.8925459490855765
1823,14.190384239199483,-2.598138986620891,-2.6376695644133665e7,7.889704942680799
1824,16.731421108077807,1.0084783918438696,-2.6419483676720627e7,7.889507589804088
1825,11.598419184596807,-3.3639341039299646,-2.642304812192315e7,7.888197701179917
1826,14.204016299652626,3.154816905094738,-2.6463270150561143e7,7.887493923785632
1827,9.395017987352519,-3.3270734565729088,-2.646287505837783e7,7.887665639967233
1828,12.825037955709766,1.2999149818697102,-2.649272805423886e7,7.887639655443454
1829,11.305289991020214,-2.9238460597203146,-2.649618899771266e7,7.888273834641511
1830,14.240800458138972,-0.43880153521410215,-2.651874976860712e7,7.886758986541137
1831,15.497259990433292,-2.255964887443144,-2.654209562038702e7,7.887579180390216
1832,13.883390776732247,-2.37275671758404,-2.6542228642618433e7,7.88728674912374
1833,14.688329935359809,2.13789332573016,-2.656829790498501e7,7.886721764227283
1834,12.324845262895805,-2.236291245209882,-2.6575853448674154e7,7.8870190504237
1835,12.0994512024924,-0.9809634689094073,-2.657743890260905e7,7.887212517024564
1836,11.88931800955574,0.5395475174077573,-2.6589331364770353e7,7.887408714570393
1837,12.099549443366037,-1.3227924161239129,-2.6606971738534078e7,7.888009270861483
1838,13.29189726050009,-2.193517914503306,-2.6616717470331114e7,7.8889685276232075
1839,14.342422227828601,-1.1494742701323033,-2.66270824722637e7,7.886096196762474
1840,11.94245348084032,-0.9364418483373953,-2.662723595392175e7,7.8866729974258
1841,14.478464370673143,1.4644271503295543,-2.6686221062245335e7,7.88716927252226
1842,14.248439317841653,-4.687801598493307,-2.6696139828456767e7,7.8876685526683685
1843,17.253097048578905,-1.3788217429568297,-2.670866770163017e7,7.888554374939376
1844,14.185540812485561,-0.7937200788557446,-2.6708993409040574e7,7.8888853386481355
1845,12.377947134752272,1.7850406935928298,-2.6718552168667328e7,7.8884827639478585
1846,11.620316084307824,-0.7930365285771739,-2.6740571231256764e7,7.887258759318833
1847,13.509589003047019,-2.6504862351857126,-2.6757380566911753e7,7.887870061476812
1848,13.739887763202532,-2.055283320193592,-2.6758697429952994e7,7.88805327696077
1849,13.858577743437953,0.7500983339570899,-2.6771381266085207e7,7.885496504880648
1850,9.766445294488035,-1.0923953519341367,-2.6771505161653135e7,7.885000835359453
1851,11.103673829582103,1.6896025565523143,-2.6799568610923152e7,7.882328169311278
1852,10.349478969331427,-3.001547825271708,-2.680651379857827e7,7.881603759306022
1853,13.744349814137033,-1.2535624790956574,-2.682581073660995e7,7.881791464718943
1854,15.04141338670415,-2.098404565380873,-2.684180852594512e7,7.880114495424028
1855,14.939114078262417,-1.664522518446283,-2.684608292891304e7,7.878012600343303
1856,14.483977165965097,0.1332880378735517,-2.685634655686632e7,7.878324642959525
1857,14.577224468265225,-0.7533657986329994,-2.688084268558421e7,7.8797171677738
1858,15.776216218120773,-2.446469365793638,-2.6900403747633226e7,7.880897927584402
1859,17.059277860095808,-1.9933025565463982,-2.6913297153477322e7,7.87915108132168
1860,17.242104797344,-0.9830532812999877,-2.692723706566363e7,7.8796440734152435
1861,13.020027541794109,-0.959795300908918,-2.69285162092089e7,7.879577040056862
1862,10.848396656345626,2.7278726600190724,-2.693552784486663e7,7.878900288069656
1863,9.468340063726554,-0.5124767887959791,-2.695536822569923e7,7.878700239043558
1864,10.324673042868993,-2.712933311365532,-2.6960026277973387e7,7.879199612917437
1865,12.841882607225916,-0.8031964211533191,-2.697458760493648e7,7.879667418809545
1866,13.668325831204763,-1.6509927988287796,-2.69890407232937e7,7.879839820255558
1867,13.024949959984582,-1.6346611685215957,-2.6990759619375292e7,7.8804344345121375
1868,13.455116034831587,0.5297961874969239,-2.7006547365737773e7,7.878522905329599
1869,11.45041974297359,-1.5664068546180636,-2.700914618787573e7,7.877487400594197
1870,15.972177870098681,-0.008153034935189929,-2.7082116266765993e7,7.878132460874036
1871,13.956706453690442,-5.399766995994916,-2.7081252702804837e7,7.879837528914535
1872,16.23136826279592,1.9240871002192748,-2.7097218427311346e7,7.880310956614239
1873,12.823658291429712,-0.9480746239870665,-2.710386185930205e7,7.880657091734356
1874,12.451827054311268,-0.5946885262917871,-2.7111466880111653e7,7.880900977025608
1875,12.220183893504332,-0.75441610067515,-2.7120826604662444e7,7.880621903327717
1876,11.933635370466002,-1.0779282800774102,-2.7127207922027208e7,7.881008827900343
1877,12.946245401419965,-0.6744738396437078,-2.7144028859724324e7,7.876482510295106
1878,11.249518214964143,-1.8988421567094855,-2.7144107097271908e7,7.877529497280632
1879,14.672165116616712,1.0144853713348962,-2.7198185246583868e7,7.878095410383433
1880,15.607560804605763,-4.404640213016314,-2.7218904423850574e7,7.879571358514138
1881,17.532588449428424,-2.3742966115550015,-2.7223784245400045e7,7.878258522694562
1882,13.309990746495394,0.3342090443066956,-2.7226757265388664e7,7.878404337744719
1883,11.891400982626136,3.3030916259208296,-2.7255785836297277e7,7.878182947253998
1884,10.210124288663406,-2.816385812190841,-2.7267762341561276e7,7.878610883065982
1885,14.315686141739645,-1.971849462533747,-2.729258797111724e7,7.878402736049498
1886,13.287895905326327,-2.6384982607095693,-2.7292482584536772e7,7.878663208402548
1887,13.55512874152511,1.6039822553961152,-2.730536027070917e7,7.879137410008939
1888,13.038238463180091,-1.0584288517528004,-2.733114613892086e7,7.877787115620486
1889,15.700973937754032,-2.8208897875091345,-2.7358866717955e7,7.875508452478828
1890,17.100812757256758,-2.801217916322936,-2.7366650603635043e7,7.876138253990723
1891,14.451473337184806,-0.3559038144719766,-2.7367437721487764e7,7.876096419701921
1892,10.961245936556342,2.4468022600465638,-2.7370883406968243e7,7.875158835288787
1893,9.940614704194637,0.2124697197661085,-2.7397598902467307e7,7.874564818507676
1894,9.663849727053075,-3.213681142451917,-2.7398828445661444e7,7.875019521567374
1895,13.540555769044607,-0.1039237645688793,-2.74273968316468e7,7.875508599235122
1896,13.06227754286122,-2.856445849945824,-2.743207536706074e7,7.876246577638666
1897,15.45349425598894,-0.42521656409303343,-2.7454527356402386e7,7.876940596951524
1898,14.544174315125323,-2.0644553773527052,-2.7460840606048364e7,7.877126196465291
1899,15.123524033422958,-0.4109724101177976,-2.7474263498284575e7,7.876737358206176
1900,14.175991012996228,-1.143834054500119,-2.748319567892212e7,7.876511197099444
1901,11.613071706464483,-0.7768584028122065,-2.748329655693394e7,7.876651593901768
1902,12.120344765526182,1.5826960211778283,-2.750937523650706e7,7.8762655262900205
1903,12.328070598897858,-2.6906303989780804,-2.7528814052332163e7,7.875260072278676
1904,12.074167250625521,-2.5068367891554346,-2.7528776566526823e7,7.875752571981729
1905,14.940208705004807,1.7313486108450666,-2.757478052674443e7,7.876012096387346
1906,12.501482683904037,-3.765581652236553,-2.7576075177916687e7,7.877186929432563
1907,14.873707592033128,0.17386751766523734,-2.7592195900705278e7,7.877872024491766
1908,13.883069402253255,-1.4131260539039339,-2.7602727364160687e7,7.87620033963586
1909,12.01148133016281,-1.085033796405383,-2.760291641591462e7,7.876725546860843
1910,13.187751279210884,1.30148805998091,-2.763479638402944e7,7.876344041468009
1911,14.406943294946064,-3.050202570005304,-2.766638105578055e7,7.874496200228132
1912,13.02830294301322,-3.333771830113381,-2.766986440475674e7,7.875683863930433
1913,14.967359457253622,3.2783409810001727,-2.7707025842781775e7,7.876116262218555
1914,12.697620132264417,-2.968123991210849,-2.772029501102257e7,7.876324968216855
1915,15.445366614475557,-1.8053601030710582,-2.773654056153863e7,7.8768304738600134
1916,14.94430459915161,-1.5956723546545177,-2.7740633290831342e7,7.872018759523634
1917,10.398756240485199,0.1818798032472131,-2.7745799424434934e7,7.871970128623602
1918,12.155511684583432,3.4762359735627664,-2.7818408104101516e7,7.871268636844996
1919,10.153624622178642,-5.5923352322814095,-2.781982609612232e7,7.872655797465655
1920,15.937767317557922,-0.47369969462374417,-2.7849471942351792e7,7.873492176518158
1921,14.400203455290884,-2.6166709854722563,-2.785143171750807e7,7.874498560306823
1922,14.572281204467746,0.4806184375396301,-2.7861293299515445e7,7.87403381801404
1923,12.136686394154996,-0.6251798732104397,-2.7865498119230583e7,7.874315304197261
1924,12.659906835162623,-0.17168149601842986,-2.7884042614274483e7,7.87490248964893
1925,13.775623236193816,-2.0767996754155136,-2.7903934135407012e7,7.874991679835996
1926,13.512727845219406,-2.271225616545557,-2.7904852836460542e7,7.875949063925971
1927,14.419699664903305,0.8083323341774928,-2.792367635884957e7,7.8760376671884424
1928,12.578194827039745,-1.7162159929926437,-2.792927071393401e7,7.875760170595707
1929,12.754434083603364,-0.5325340534723422,-2.7936482469757263e7,7.876233526076648
1930,14.459848990651663,-0.6221797457597531,-2.7971241845769275e7,7.876836005854844
1931,14.735077753691272,-3.2979126225144224,-2.7978384881557103e7,7.877730427766851
1932,15.487872649841497,-0.6979490180582406,-2.798505396172476e7,7.875874221526106
1933,15.167172384128506,-0.10056057268198515,-2.8004170092234485e7,7.875469069718788
1934,12.874235736857813,-1.7560083777475497,-2.8005287471453518e7,7.874309301279285
1935,10.13501322730288,0.6543436881669624,-2.8005758072751094e7,7.874110128208812
1936,10.415692082345265,1.8544288951085663,-2.804033678612056e7,7.87310471899267
1937,12.056466751370163,-3.61897886311294,-2.8069144140305668e7,7.874020149266742
1938,14.01127967917956,-3.503923900530437,-2.806982359110717e7,7.875191444041441
1939,15.037125808993334,0.7816684618803169,-2.8081902276453964e7,7.874275073447833
1940,14.66977685423406,-0.7991440358270765,-2.8108498967494007e7,7.874773542876128
1941,13.045455579827747,-2.6255497269330452,-2.8108513555243388e7,7.875160714060834
1942,12.788857234446903,1.0993070928379094,-2.8114780589470804e7,7.874856737377948
1943,11.096898846529822,-0.2258359050503893,-2.8125576352694895e7,7.874870250054378
1944,11.933846531654517,-1.394484344459245,-2.8141028568436466e7,7.875573661958273
1945,13.762676509777751,-1.982920737705491,-2.8156931709555324e7,7.87583529054503
1946,14.054994902962383,-1.8299178279480715,-2.816145359196558e7,7.876678454812794
1947,14.594990690119003,-0.07739959442037847,-2.8176627995523613e7,7.877268300367022
1948,15.22643444784535,-1.3913921883274312,-2.8202318936019886e7,7.8782364193659875
1949,14.751252027335742,-2.5295775175914392,-2.820519570294234e7,7.87897281937882
1950,13.923196773973569,0.2770871420065637,-2.8208948426295217e7,7.875688581169243
1951,10.343155002866116,0.3883618397740687,-2.8209642335337102e7,7.8758717112730725
1952,12.553146916318909,0.8391361368627321,-2.826721851642106e7,7.876348714779979
1953,13.36313242856524,-4.952047690148413,-2.827638132153591e7,7.877937393973002
1954,16.141610179583683,-1.4337630431432977,-2.828342577391067e7,7.878907857850935
1955,14.644585340455084,-0.12942018574146363,-2.828890196370009e7,7.879327049074523
1956,12.805097653179345,0.05024594259711179,-2.8296295898349658e7,7.876419200042159
1957,10.107973831414622,-0.5920282551822855,-2.8296719734931078e7,7.876177222822008
1958,11.661221696312383,0.7955526341920631,-2.8328304074865814e7,7.876672576767942
1959,13.051940747490269,-3.305518922847612,-2.834957849240132e7,7.877900928849929
1960,16.41140427211124,-2.6563716873047953,-2.8366112202674314e7,7.878231101087353
1961,14.739209222255333,-1.5803244698832541,-2.8366413630237997e7,7.877244427849405
1962,16.278034298494543,2.0094812682367804,-2.8416538634477712e7,7.87643642925859
1963,13.817999178779086,-3.8204032783223525,-2.8420183247672364e7,7.87534144671238
1964,15.135472229750079,-0.2690458935545843,-2.842781415213769e7,7.873195065622892
1965,13.42497033975505,-0.26861886142205105,-2.843521798044527e7,7.8727283230735745
1966,9.752619559373898,-0.5327440910906396,-2.843575787677043e7,7.872463709463355
1967,9.976946476951918,1.9738937278517592,-2.8456556402903385e7,7.871740611372098
1968,10.980272307678373,-2.472217663612563,-2.848414433355447e7,7.872259084177273
1969,12.926118769805209,-3.424529344890311,-2.848695683699652e7,7.873214816169149
1970,14.335105822176722,-0.09572830536037369,-2.8496460194023173e7,7.8738912517762945
1971,13.71885248430118,-0.6497489308220001,-2.8510891520808566e7,7.873672577298678
1972,12.75728746760946,-1.5140500556065346,-2.8514751791787695e7,7.874411592287188
1973,13.94193827567983,-0.11148680194506966,-2.853559396200212e7,7.87328736369268
1974,12.5289504803244,-2.1089676514381543,-2.853800004180537e7,7.874234245644075
1975,15.516713877907039,0.12877201904334257,-2.8579501251163777e7,7.872996340613583
1976,12.871013609725377,-3.5490934960299843,-2.857898068996302e7,7.874108891816005
1977,14.952084997962332,1.6370601762394337,-2.8603395449858274e7,7.874705670477885
1978,14.092491468270142,-2.087723595730366,-2.8623308805380967e7,7.875508367655168
1979,14.1477209564399,-2.2338737373927744,-2.862559825950464e7,7.8754298691956315
1980,13.194988568946432,0.40732739502374393,-2.8629324872039434e7,7.875429738113799
1981,13.797228684094502,0.29577359852995944,-2.8666973372648355e7,7.873892145292244
1982,11.187452423193902,-3.5168441713067757,-2.8666701643323842e7,7.8722687875353605
1983,16.221249023837423,1.7400695718120955,-2.873615745064771e7,7.868733472679458
1984,10.451974055401372,-4.981937537517739,-2.8746585020274304e7,7.865392124330313
1985,11.822771817510992,4.048999780770374,-2.8757710290425386e7,7.865548796219331
1986,12.476821056982914,-0.7892405882677238,-2.8832806441068716e7,7.863886109391131
1987,12.531738933878184,-6.0974664430392025,-2.8831529880658258e7,7.8624710274877145
1988,14.964261267708263,1.4176952572459456,-2.883912708479981e7,7.8634828381912945
1989,14.79375233466947,0.022982115768233058,-2.8882404133057926e7,7.864411703506716
1990,14.64957532487995,-3.8015470910730347,-2.888872759449241e7,7.864656617837218
1991,14.759247423877492,-0.6532401974487163,-2.889051514444221e7,7.865219547687576
1992,15.162444188896627,1.0286434744830428,-2.892486453836857e7,7.865415717660121
1993,12.435294284592231,-2.9848776994348514,-2.892518149239376e7,7.865310992693596
1994,12.637358434317493,0.6925084429603432,-2.8930334843869932e7,7.865143817672338
1995,11.61050937488786,-0.07441355142482342,-2.8944859324319754e7,7.865012046902772
1996,13.804150634040475,-1.7744536607053996,-2.8978781981174883e7,7.865822507761223
1997,14.14768965588682,-3.4575306077481036,-2.8980178822051134e7,7.866301610900363
1998,15.733744478652195,0.47182080948212146,-2.899684161047354e7,7.866565016059791
1999,12.363151824342943,-1.304660686280482,-2.8997367994055983e7,7.866324434451005


==> figures/data/step_data_1.01.csv <==
t,y1,y2
0,0.0,0.0
1,0.9900990099009901,1.01
2,1.9602970297029703,2.03990099009901
3,2.9105940594059403,3.08970297029703
4,3.8409900990099004,4.159405940594059
5,4.751485148514852,5.2490099009900995
6,5.6420792079207915,6.3585148514851495
7,6.512772277227722,7.4879207920792075
8,7.363564356435642,8.637227722772277
9,8.194455445544556,9.806435643564354
10,9.005445544554451,10.995544554455446
11,9.796534653465349,12.204554455445543
12,10.56772277227723,13.43346534653466
13,11.319009900990096,14.682277227722768
14,12.050396039603964,15.950990099009903
15,12.761881188118814,17.23960396039604
16,13.45346534653465,18.548118811881196
17,14.125148514851471,19.87653465346534
18,14.776930693069303,21.224851485148513
19,15.40881188118811,22.593069306930683
20,16.020792079207915,23.98118811881188
21,16.612871287128716,25.389207920792074
22,17.18504950495049,26.817128712871295
23,17.737326732673264,28.264950495049515
24,18.269702970297036,29.732673267326735
25,18.78217821782178,31.22029702970298
26,19.27475247524752,32.72782178217825
27,19.747425742574265,34.25524752475249
28,20.200198019801945,35.80257425742576
29,20.633069306930686,37.369801980198
30,21.04603960396037,38.956930693069324
31,21.439108910891107,40.56396039603962
32,21.812277227722788,42.19089108910893
33,22.16554455445547,43.83772277227728
34,22.49891089108909,45.50445544554459
35,22.81237623762371,47.19108910891094
36,23.105940594059447,48.89762376237619
37,23.379603960396064,50.62405940594059
38,23.633366336633685,52.37039603960401
39,23.867227722772302,54.13663366336635
40,24.08118811881192,55.922772277227715
41,24.275247524752423,57.7288118811881
42,24.449405940594037,59.55475247524752
43,24.603663366336654,61.40059405940596
44,24.73801980198015,63.26633663366343
45,24.852475247524765,65.15198019801981
46,24.94702970297038,67.05752475247535
47,25.021683168316876,68.98297029702967
48,25.076435643564373,70.92831683168312
49,25.11128712871287,72.89356435643573
50,25.126237623762364,74.87871287128725
51,25.121287128712858,76.88376237623767
52,25.096435643564355,78.90871287128725
53,25.051683168316845,80.95356435643573
54,24.98702970297034,83.01831683168312
55,24.90247524752483,85.10297029702967
56,24.798019801980093,87.20752475247534
57,24.673663366336584,89.33198019801993
58,24.52940594059407,91.47633663366344
59,24.365247524752334,93.64059405940608
60,24.181188118811818,95.82475247524764
61,23.977227722772305,98.0288118811881
62,23.753366336633565,100.25277227722772
63,23.50960396039605,102.49663366336648
64,23.245940594059306,104.7603960396039
65,22.962376237623563,107.04405940594071
66,22.65891089108927,109.3476237623762
67,22.335544554455296,111.67108910891083
68,21.992277227722553,114.01445544554461
69,21.62910891089103,116.37772277227707
70,21.246039603960284,118.76089108910912
71,20.84306930693076,121.16396039603985
72,20.42019801980201,123.58693069306929
73,19.977425742574034,126.02980198019785
74,19.51475247524728,128.492574257426
75,19.03217821782176,130.9752475247524
76,18.529702970297002,133.47782178217838
77,18.00732673267302,136.00029702970306
78,17.46504950495027,138.54267326732688
79,16.90287128712874,141.10495049504937
80,16.320792079207983,143.68712871287147
81,15.718811881188,146.28920792079225
82,15.09693069306924,148.91118811881216
83,14.455148514851254,151.55306930693078
84,13.793465346534495,154.21485148514853
85,13.11188118811896,156.8965346534654
86,12.410396039603746,159.59811881188142
87,11.68900990099021,162.31960396039614
88,10.947722772276993,165.06099009900998
89,10.186534653465458,167.822277227723
90,9.405445544554237,170.60346534653468
91,8.6044554455447,173.4045544554455
92,7.783564356435933,176.22554455445544
93,6.942772277227939,179.06643564356455
94,6.082079207920716,181.92722772277233
95,5.201485148515175,184.80792079207973
96,4.300990099009496,187.70851485148486
97,3.3805940594054986,190.62900990099052
98,2.4402970297031823,193.56940594059398
99,1.4800990099007283,196.52970297029702
100,0.4999999999999556,199.50990099009874
101,-0.5000000000000453,202.51000000000005
102,-1.5199009900992744,205.53000000000006
103,-2.559702970296822,208.56990099009874
104,-3.6194059405945076,211.62970297029702
105,-4.699009900990512,214.709405940594
106,-5.798514851484835,217.80900990099053
107,-6.917920792079295,220.9285148514849
108,-8.057227722772074,224.06792079207972
109,-9.216435643564083,227.22722772277234
110,-10.395544554455316,230.40643564356458
111,-11.594554455445781,233.60554455445546
112,-12.813465346534564,236.82455445544596
113,-14.052277227722573,240.06346534653514
114,-15.310990099009814,243.32227722772302
115,-16.589603960396282,246.60099009900955
116,-17.888118811881064,249.89960396039572
117,-19.20653465346508,253.21811881188145
118,-20.54485148514832,256.55653465346586
119,-21.903069306930792,259.91485148514903
120,-23.28118811881158,263.2930693069308
121,-24.679207920792507,266.6911881188122
122,-26.097128712871754,270.1092079207923
123,-27.534950495049316,273.54712871287103
124,-28.99267326732702,277.0049504950494
125,-30.47029702970304,280.48267326732645
126,-31.967821782178287,283.9802970297031
127,-33.485247524752765,287.49782178217845
128,-35.02257425742647,291.03524752475244
129,-36.57980198019759,294.59257425742607
130,-38.15693069306975,298.16980198019746
131,-39.75396039603932,301.76693069307026
132,-41.37089108910993,305.3839603960399
133,-43.00772277227796,309.02089108910826
134,-44.664455445545215,312.67772277227715
135,-46.3410891089117,316.35445544554466
136,-48.03762376237559,320.0510891089109
137,-49.75405940594053,323.7676237623758
138,-51.4903960396047,327.50405940594123
139,-53.246633663366275,331.2603960396035
140,-55.022772277227084,335.03663366336633
141,-56.818811881188935,338.8327722772278
142,-58.6347524752482,342.64881188118795
143,-60.470594059406686,346.4847524752468
144,-62.326336633664404,350.34059405940616
145,-64.20198019801953,354.2163366336642
146,-66.0975247524757,358.1119801980191
147,-68.01297029702928,362.0275247524763
148,-69.94831683168393,365.96297029703044
149,-71.90356435643596,369.9183168316832
150,-73.87871287128723,373.8935643564365
151,-75.87376237623772,377.88871287128666
152,-77.88871287128745,381.9037623762373
153,-79.9235643564364,385.93871287128667
154,-81.97831683168276,389.9935643564365
155,-84.05297029703017,394.0683168316832
156,-86.147524752475,398.1629702970304
157,-88.26198019802085,402.2775247524763
158,-90.39633663366413,406.41198019801914
159,-92.55059405940663,410.5663366336642
160,-94.72475247524837,414.7405940594062
161,-96.91881188118751,418.9347524752487
162,-99.13277227722769,423.148811881188
163,-101.36663366336711,427.38277227722784
164,-103.62039603960393,431.63663366336635
165,-105.89405940593998,435.91039603960354
166,-108.18762376237709,440.2040594059413
167,-110.5010891089116,444.5176237623759
168,-112.83445544554533,448.85108910891097
169,-115.1877227722783,453.20445544554474
170,-117.56089108910868,457.5777227722772
171,-119.9539603960401,461.9708910891083
172,-122.36693069306892,466.38396039604
173,-124.79980198019881,470.81693069307033
174,-127.25257425742609,475.2698019801975
175,-129.7252475247526,479.7425742574252
176,-132.21782178217836,484.23524752475345
177,-134.73029702970334,488.7478217821785
178,-137.26267326732753,493.28029702970406
179,-139.81495049504915,497.8326732673265
180,-142.3871287128718,502.4049504950495
181,-144.97920792079367,506.99712871287113
182,-147.59118811881115,511.60920792079327
183,-150.2230693069297,516.2411881188123
184,-152.87485148514924,520.89306930693
185,-155.54653465346624,525.56485148515
186,-158.2381188118806,530.2565346534651
187,-160.94960396039605,534.9681188118825
188,-163.68099009900888,539.6996039603949
189,-166.43227722772278,544.4509900990097
190,-169.20346534653407,549.2222772277231
191,-171.99455445544643,554.0134653465352
192,-174.8055445544562,558.8245544554461
193,-177.63643564356335,563.6555445544556
194,-180.48722772277156,568.5064356435638
195,-183.35792079208082,573.3772277227743
196,-186.24851485148386,578.2679207920798
197,-189.15900990099158,583.1785148514841
198,-192.08940594059308,588.1090099009907
199,-195.0397029702956,593.059405940596
200,-198.0099009900992,598.0297029702963
201,-201.00000000000017,603.0199009900989
202,-204.00999999999857,608.0300000000002
203,-207.03990099009803,613.0600000000002
204,-210.08970297029853,618.1099009900988
205,-213.1594059405928,623.1797029702963
206,-216.24900990099175,628.2694059405959
207,-219.35851485148447,633.3790099009907
208,-222.48792079207823,638.5085148514842
209,-225.63722772277305,643.6579207920798
210,-228.80643564356527,648.8272277227743
211,-231.9955445544549,654.0164356435638
212,-235.2045544554456,659.2255445544556
213,-238.4334653465337,664.4545544554461
214,-241.68227722772284,669.7034653465353
215,-244.95099009900937,674.9722772277231
216,-248.23960396039698,680.2609900990097
217,-251.54811881188198,685.5696039603949
218,-254.8765346534644,690.8981188118826
219,-258.22485148514784,696.2465346534651
220,-261.59306930693236,701.6148514851501
221,-264.9811881188106,707.00306930693
222,-268.3892079207936,712.4111881188123
223,-271.8171287128703,717.8392079207933
224,-275.2649504950518,723.287128712873
225,-278.73267326732696,728.7549504950514
226,-282.2202970297032,734.2426732673284
227,-285.72782178218046,739.7502970297041
228,-289.25524752475155,745.2778217821786
229,-292.8025742574273,750.8252475247517
230,-296.3698019801968,756.3925742574271
231,-299.956930693071,761.9798019801976
232,-303.56396039603896,767.5869306930704
233,-307.190891089108,773.2139603960419
234,-310.837722772278,778.8608910891085
235,-314.50445544554555,784.5277227722773
236,-318.19108910891043,790.2144554455448
237,-321.8976237623763,795.921089108911
238,-325.6240594059397,801.647623762376
239,-329.3703960396041,807.3940594059396
240,-333.13663366336584,813.1603960396055
241,-336.9227722772287,818.9466336633665
242,-340.72881188118896,824.7527722772298
243,-344.55475247524663,830.5788118811881
244,-348.4005940594053,836.4247524752489
245,-352.2663366336651,842.2905940594081
246,-356.15198019801863,848.1763366336626
247,-360.0575247524768,854.0819801980193
248,-363.9829702970288,860.0075247524746
249,-367.9283168316855,865.9529702970287
250,-371.89356435643595,871.9183168316852
251,-375.8787128712874,877.9035643564367
252,-379.88376237623993,883.9087128712869
253,-383.90871287128624,889.9337623762393
254,-387.95356435643725,895.9787128712868
255,-392.018316831682,902.0435643564367
256,-396.10297029703145,908.1283168316852
257,-400.2075247524747,914.2329702970288
258,-404.3319801980189,920.3575247524783
259,-408.47633663366423,926.5019801980193
260,-412.6405940594033,932.6663366336626
261,-416.82475247525076,938.8505940594082
262,-421.0288118811919,945.0547524752488
263,-425.2527722772269,951.2788118811918
264,-429.4966336633701,957.5227722772298
265,-433.7603960396072,963.7866336633701
266,-438.044059405938,970.0703960396056
267,-442.3476237623771,976.3740594059433
268,-446.67108910891005,982.697623762376
269,-451.014455445544,989.0410891089111
270,-455.377722772279,995.4044554455486
271,-459.76089108910776,1001.787722772281
272,-464.1639603960376,1008.1908910891085
273,-468.5869306930685,1014.6139603960384
274,-473.0298019802004,1021.0569306930705
275,-477.4925742574261,1027.5198019801976
276,-481.97524752475283,1034.0025742574273
277,-486.47782178218057,1040.505247524752
278,-491.00029702970215,1047.0278217821788
279,-495.54267326732474,1053.5702970297007
280,-500.1049504950484,1060.132673267325
281,-504.6871287128731,1066.7149504950514
282,-509.28920792079157,1073.3171287128732
283,-513.9111881188111,1079.9392079207898
284,-518.5530693069317,1086.581188118816
285,-523.2148514851459,1093.2430693069302
286,-527.8965346534686,1099.9248514851465
287,-532.598118811885,1106.6265346534653
288,-537.3196039603953,1113.348118811879
289,-542.0609900990138,1120.0896039603952
290,-546.8222772277261,1126.8509900990134
291,-551.6034653465321,1133.632277227727
292,-556.4045544554465,1140.4334653465355
293,-561.2255445544547,1147.2545544554464
294,-566.0664356435639,1154.0955445544594
295,-570.9272277227741,1160.9564356435676
296,-575.8079207920781,1167.8372277227709
297,-580.7085148514832,1174.7379207920765
298,-585.6290099009893,1181.6585148514844
299,-590.5694059405965,1188.5990099009873
300,-595.5297029702974,1195.5594059405926
301,-600.5099009900994,1202.5397029703001
302,-605.5100000000025,1209.5399009901028
303,-610.5299999999993,1216.5600000000004
304,-615.569900990097,1223.6000000000004
305,-620.629702970296,1230.6599009901026
306,-625.709405940596,1237.7397029703002
307,-630.8090099009896,1244.8394059405925
308,-635.9285148514844,1251.9590099009945
309,-641.0679207920803,1259.0985148514844
310,-646.2272277227698,1266.2579207920764
311,-651.4064356435676,1273.437227722771
312,-656.6055445544594,1280.6364356435677
313,-661.8245544554449,1287.8555445544596
314,-667.0634653465386,1295.0945544554463
315,-672.3222772277261,1302.3534653465356
316,-677.6009900990074,1309.632277227727
317,-682.899603960397,1316.9309900990136
318,-688.2181188118805,1324.2496039603952
319,-693.556534653465,1331.5881188118792
320,-698.9148514851504,1338.9465346534653
321,-704.2930693069297,1346.3248514851466
322,-709.69118811881,1353.7230693069303
323,-715.1092079207914,1361.1411881188162
324,-720.5471287128738,1368.57920792079
325,-726.00495049505,1376.0371287128733
326,-731.4826732673272,1383.5149504950516
327,-736.9802970297055,1391.012673267325
328,-742.4978217821775,1398.5302970297007
329,-748.0352475247506,1406.067821782179
330,-753.5925742574248,1413.625247524752
331,-759.1698019802,1421.2025742574274
332,-764.766930693069,1428.7998019801978
333,-770.3839603960389,1436.4169306930708
334,-776.02089108911,1444.0539603960385
335,-781.6777227722748,1451.7108910891086
336,-787.354455445548,1459.3877227722812
337,-793.0510891089149,1467.0844554455487
338,-798.7676237623756,1474.8010891089114
339,-804.5040594059446,1482.5376237623761
340,-810.2603960396074,1490.2940594059435
341,-816.0366336633639,1498.0703960396058
342,-821.8327722772289,1505.8666336633703
343,-827.6488118811875,1513.68277227723
344,-833.4847524752472,1521.518811881192
345,-839.340594059408,1529.3747524752491
346,-845.2163366336624,1537.2505940594085
347,-851.111980198018,1545.1463366336627
348,-857.0275247524746,1553.0619801980195
349,-862.9629702970323,1560.9975247524785
350,-868.9183168316837,1568.9529702970326
351,-874.8935643564362,1576.9283168316817
352,-880.8887128712897,1584.9235643564334
353,-886.903762376237,1592.9387128712872
354,-892.9387128712854,1600.973762376236
355,-898.9935643564347,1609.028712871287
356,-905.0683168316851,1617.1035643564333
357,-911.1629702970293,1625.198316831682
358,-917.2775247524746,1633.3129702970327
359,-923.411980198021,1641.4475247524786
360,-929.5663366336611,1649.6019801980196
361,-935.7405940594094,1657.7763366336628
362,-941.9347524752516,1665.9705940594085
363,-948.1488118811875,1674.184752475249
364,-954.3827722772318,1682.4188118811921
365,-960.6366336633698,1690.6727722772227
366,-966.9103960396017,1698.9466336633632
367,-973.2040594059417,1707.240396039606
368,-979.5176237623757,1715.5540594059362
369,-985.8510891089179,1723.8876237623836
370,-992.2044554455393,1732.2410891089187
371,-998.5777227722837,1740.6144554455416
372,-1004.9708910891072,1749.0077227722813
373,-1011.383960396039,1757.4208910891089
374,-1017.8169306930647,1765.8539603960387
375,-1024.2698019801987,1774.3069306930709
376,-1030.7425742574264,1782.7798019802053
377,-1037.2352475247478,1791.2725742574276
378,-1043.7478217821777,1799.785247524752
379,-1050.2802970297014,1808.317821782179
380,-1056.8326732673331,1816.8702970297081
381,-1063.4049504950444,1825.4426732673253
382,-1069.9971287128783,1834.0349504950445
383,-1076.6092079207915,1842.647128712866
384,-1083.2411881188132,1851.2792079207902
385,-1089.8930693069285,1859.9311881188164
386,-1096.564851485152,1868.6030693069306
387,-1103.2565346534695,1877.2948514851469
388,-1109.9681188118807,1886.0065346534657
389,-1116.6996039604003,1894.7381188118866
390,-1123.4509900990136,1903.4896039603955
391,-1130.2222772277205,1912.2609900990064
392,-1137.013465346536,1921.05227722772
393,-1143.824554455445,1929.8634653465358
394,-1150.6555445544625,1938.694554455454
395,-1157.5064356435591,1947.5455445544596
396,-1164.3772277227788,1956.4164356435679
397,-1171.2679207920776,1965.3072277227784
398,-1178.1785148514846,1974.2179207920767
399,-1185.1090099009855,1983.1485148514919
400,-1192.0594059405948,1992.0990099009948
401,-1199.0297029702976,2001.0694059406
402,-1206.0199009900946,2010.059702970293
403,-1213.0299999999995,2019.069900990103
404,-1220.0599999999984,2028.1000000000008
405,-1227.1099009901056,2037.1500000000008
406,-1234.1797029702918,2046.219900990103
407,-1241.2694059406012,2055.309702970293
408,-1248.3790099009896,2064.4194059406
409,-1255.5085148514866,2073.549009900995
410,-1262.657920792077,2082.698514851492
411,-1269.827227722776,2091.867920792077
412,-1277.0164356435687,2101.0572277227784
413,-1284.225544554455,2110.266435643568
414,-1291.4545544554499,2119.4955445544597
415,-1298.7034653465382,2128.744554455454
416,-1305.9722772277207,2138.0134653465357
417,-1313.2609900990112,2147.30227722772
418,-1320.5696039603956,2156.610990099007
419,-1327.8981188118883,2165.9396039603957
420,-1335.2465346534602,2175.2881188118868
421,-1342.6148514851552,2184.6565346534658
422,-1350.003069306929,2194.044851485147
423,-1357.4111881188114,2203.4530693069305
424,-1364.8392079207877,2212.8811881188167
425,-1372.2871287128721,2222.3292079207904
426,-1379.7549504950503,2231.797128712866
427,-1387.2426732673223,2241.2849504950445
428,-1394.7502970297026,2250.7926732673254
429,-1402.2778217821767,2260.3202970297084
430,-1409.825247524759,2269.8678217821794
431,-1417.3925742574208,2279.4352475247524
432,-1424.9798019802051,2289.0225742574276
433,-1432.586930693069,2298.6298019802057
434,-1440.213960396041,2308.256930693071
435,-1447.8608910891069,2317.9039603960387
436,-1455.5277227722809,2327.570891089109
437,-1463.214455445549,2337.2577227722813
438,-1470.9210891089106,2346.9644554455417
439,-1478.6476237623806,2356.6910891089187
440,-1486.3940594059443,2366.4376237623837
441,-1494.160396039602,2376.2040594059367
442,-1501.9466336633677,2385.990396039606
443,-1509.7527722772275,2395.7966336633635
444,-1517.5788118811954,2405.6227722772232
445,-1525.4247524752425,2415.468811881185
446,-1533.2905940594126,2425.3347524752494
447,-1541.176336633662,2435.2205940594017
448,-1549.0819801980194,2445.1263366336702
449,-1557.007524752471,2455.051980198027
450,-1564.9529702970306,2464.9975247524717
451,-1572.918316831684,2474.9629702970333
452,-1580.9035643564314,2484.9483168316824
453,-1588.908712871287,2494.9535643564336
454,-1596.9337623762362,2504.9787128712874
455,-1604.978712871294,2515.0237623762437
456,-1613.0435643564308,2525.0887128712875
457,-1621.1283168316904,2535.173564356434
458,-1629.2329702970294,2545.2783168316823
459,-1637.3575247524768,2555.402970297033
460,-1645.501980198018,2565.547524752472
461,-1653.6663366336672,2575.711980198027
462,-1661.8505940594105,2585.8963366336707
463,-1670.0547524752474,2596.1005940594014
464,-1678.2788118811925,2606.3247524752496
465,-1686.5227722772315,2616.5688118811854
466,-1694.7866336633645,2626.8327722772233
467,-1703.0703960396056,2637.1166336633637
468,-1711.3740594059404,2647.420396039606
469,-1719.6976237623835,2657.7440594059367
470,-1728.0410891089061,2668.087623762384
471,-1736.4044554455513,2678.451089108919
472,-1744.7877227722759,2688.834455445542
473,-1753.1908910891088,2699.237722772282
474,-1761.6139603960353,2709.660891089109
475,-1770.0569306930704,2720.103960396039
476,-1778.519801980199,2730.5669306930713
477,-1787.0025742574214,2741.0498019802058
478,-1795.5052475247523,2751.5525742574278
479,-1804.027821782177,2762.0752475247523
480,-1812.5702970297098,2772.6178217821794
481,-1821.132673267322,2783.1802970297085
482,-1829.7149504950569,2793.7626732673257
483,-1838.3171287128712,2804.364950495045
484,-1846.9392079207937,2814.9871287128667
485,-1855.58118811881,2825.6292079207906
486,-1864.2430693069346,2836.291188118817
487,-1872.924851485153,2846.973069306931
488,-1881.6265346534653,2857.6748514851474
489,-1890.3481188118858,2868.396534653466
490,-1899.0896039604,2879.138118811887
491,-1907.850990099008,2889.899603960396
492,-1916.6322772277244,2900.680990099007
493,-1925.4334653465346,2911.4822772277203
494,-1934.254554455453,2922.303465346536
495,-1943.0955445544507,2933.1445544554545
496,-1951.9564356435712,2944.0055445544604
497,-1960.837227722771,2954.8864356435683
498,-1969.7379207920792,2965.787227722779
499,-1978.658514851481,2976.707920792077
500,-1987.5990099009912,2987.648514851492
501,-1996.559405940595,2998.6090099009953
502,-2005.5397029702929,3009.5894059406005
503,-2014.5399009900989,3020.5897029702937
504,-2023.5599999999988,3031.6099009901036
505,-2032.600000000007,3042.650000000001
506,-2041.6599009900942,3053.710000000001
507,-2050.7397029703047,3064.7899009901034
508,-2059.839405940594,3075.8897029702935
509,-2068.959009900992,3087.0094059406006
510,-2078.098514851498,3098.149009900995
511,-2087.257920792069,3109.3085148514924
512,-2096.4372277227767,3120.487920792077
513,-2105.6364356435643,3131.687227722779
514,-2114.8555445544603,3142.9064356435683
515,-2124.094554455435,3154.1455445544602
516,-2133.3534653465476,3165.4045544554397
517,-2142.632277227739,3176.6834653465507
518,-2151.9309900990097,3187.9822772277207
519,-2161.249603960389,3199.300990099007
520,-2170.5881188118765,3210.6396039604106
521,-2179.9465346534726,3221.9981188118727
522,-2189.3248514851475,3233.3765346534806
523,-2198.723069306931,3244.7748514851473
524,-2208.1411881188224,3256.193069306931
525,-2217.579207920793,3267.6311881188026
526,-2227.0371287128723,3279.0892079207906
527,-2236.51495049506,3290.5671287128666
528,-2246.0126732673266,3302.0649504950597
529,-2255.530297029702,3313.5826732673404
530,-2265.067821782185,3325.120297029709
531,-2274.625247524748,3336.6778217821943
532,-2284.2025742574187,3348.255247524767
533,-2293.799801980198,3359.852574257428
534,-2303.4169306930858,3371.469801980206
535,-2313.0539603960524,3383.1069306930713
536,-2322.7108910890984,3394.763960396054
537,-2332.387722772282,3406.440891089124
538,-2342.084455445545,3418.137722772282
539,-2351.8010891089157,3429.8544554455566
540,-2361.537623762366,3441.5910891089193
541,-2371.2940594059537,3453.34762376237
542,-2381.0703960396204,3465.124059405937
543,-2390.8666336633664,3476.920396039592
544,-2400.682772277221,3488.736633663364
545,-2410.5188118811834,3500.5727722772235
546,-2420.374752475255,3512.4288118812
547,-2430.250594059405,3524.304752475264
548,-2440.1463366336634,3536.2005940594163
549,-2450.0619801980306,3548.1163366336564
550,-2459.9975247524767,3560.051980198013
551,-2469.9529702970312,3572.0075247524865
552,-2479.928316831694,3583.982970297019
553,-2489.9235643564357,3595.978316831697
554,-2499.938712871286,3607.993564356434
555,-2509.973762376245,3620.028712871288
556,-2520.0287128712826,3632.0837623762295
557,-2530.1035643564287,3644.158712871288
558,-2540.1983168316833,3656.2535643564343
559,-2550.3129702970464,3668.368316831697
560,-2560.4475247524883,3680.502970297019
561,-2570.6019801980096,3692.6575247524866
562,-2580.776336633668,3704.8319801980133
563,-2590.9705940594063,3717.0263366336562
564,-2601.1847524752525,3729.2405940594167
565,-2611.418811881178,3741.4747524752647
566,-2621.6727722772407,3753.7288118812003
567,-2631.9466336633827,3766.002772277224
568,-2642.240396039604,3778.296633663364
569,-2652.554059405934,3790.6103960396213
570,-2662.8876237623717,3802.944059405937
571,-2673.241089108918,3815.2976237623698
572,-2683.6144554455436,3827.6710891089197
573,-2694.0077227722777,3840.064455445557
574,-2704.42089108912,3852.477722772282
575,-2714.853960396041,3864.910891089124
576,-2725.3069306930706,3877.363960396054
577,-2735.779801980209,3889.8369306930717
578,-2746.272574257426,3902.329801980206
579,-2756.7852475247514,3914.842574257428
580,-2767.3178217821855,3927.3752475247675
581,-2777.8702970296986,3939.9278217821943
582,-2788.44267326732,3952.500297029709
583,-2799.03495049505,3965.0926732673406
584,-2809.647128712888,3977.70495049506
585,-2820.279207920805,3990.337128712867
586,-2830.931188118802,4002.989207920791
587,-2841.6030693069356,4015.661188118803
588,-2852.2948514851487,4028.3530693069315
589,-2863.00653465347,4041.0648514851478
590,-2873.738118811871,4053.796534653481
591,-2884.489603960409,4066.548118811873
592,-2895.2609900990265,4079.319603960411
593,-2906.052277227723,4092.1109900990073
594,-2916.863465346528,4104.922277227721
595,-2927.6945544554414,4117.753465346551
596,-2938.545544554463,4130.60455445544
597,-2949.4164356435635,4143.475544554446
598,-2960.3072277227725,4156.366435643569
599,-2971.21792079209,4169.27722772278
600,-2982.1485148514867,4182.207920792078
601,-2993.099009900992,4195.158514851493
602,-3004.069405940605,4208.129009900996
603,-3015.0597029702976,4221.119405940586
604,-3026.069900990098,4234.129702970294
605,-3037.1000000000076,4247.159900990089
606,-3048.149999999996,4260.210000000002
607,-3059.2199009900924,4273.280000000002
608,-3070.3097029702976,4286.369900990089
609,-3081.419405940611,4299.479702970294
610,-3092.5490099010035,4312.609405940587
611,-3103.698514851475,4325.759009900996
612,-3114.8679207920845,4338.928514851493
613,-3126.057227722773,4352.117920792078
614,-3137.2664356435694,4365.32722772278
615,-3148.4955445544456,4378.556435643569
616,-3159.744554455459,4391.805544554446
617,-3171.0134653465516,4405.07455445544
618,-3182.302277227723,4418.3634653465515
619,-3193.6109900990036,4431.672277227721
620,-3204.939603960392,4445.000990099007
621,-3216.2881188118886,4458.349603960411
622,-3227.656534653465,4471.718118811873
623,-3239.044851485149,4485.1065346534815
624,-3250.453069306942,4498.514851485148
625,-3261.8811881188135,4511.943069306932
626,-3273.3292079207936,4525.391188118803
627,-3284.797128712882,4538.859207920791
628,-3296.28495049505,4552.347128712867
629,-3307.7926732673263,4565.854950495061
630,-3319.3202970297107,4579.382673267341
631,-3330.8678217821744,4592.930297029709
632,-3342.435247524746,4606.4978217821945
633,-3354.022574257426,4620.0852475247675
634,-3365.629801980215,4633.6925742574285
635,-3377.2569306930827,4647.319801980207
636,-3388.9039603960296,4660.966930693072
637,-3400.5708910891144,4674.633960396054
638,-3412.2577227722777,4688.320891089124
639,-3423.96445544555,4702.027722772283
640,-3435.691089108901,4715.754455445557
641,-3447.4376237623896,4729.50108910892
642,-3459.2040594059577,4743.26762376237
643,-3470.9903960396045,4757.054059405938
644,-3482.79663366336,4770.860396039621
645,-3494.6227722772237,4784.686633663365
646,-3506.468811881196,4798.5327722772245
647,-3518.334752475247,4812.3988118812
648,-3530.2205940594067,4826.284752475265
649,-3542.1263366336743,4840.190594059417
650,-3554.0519801980217,4854.116336633657
651,-3565.997524752477,4868.061980198014
652,-3577.962970297041,4882.027524752487
653,-3589.9483168316838,4896.01297029702
654,-3601.953564356435,4910.018316831698
655,-3613.9787128712946,4924.043564356434
656,-3626.0237623762337,4938.088712871288
657,-3638.0887128712807,4952.15376237623
658,-3650.1735643564366,4966.238712871288
659,-3662.2783168317,4980.343564356434
660,-3674.4029702970433,4994.468316831698
661,-3686.5475247524655,5008.612970297019
662,-3698.7119801980252,5022.777524752487
663,-3710.8963366336643,5036.961980198013
664,-3723.1005940594114,5051.166336633657
665,-3735.324752475238,5065.390594059417
666,-3747.568811881202,5079.6347524752655
667,-3759.8327722772447,5093.8988118812
668,-3772.1166336633673,5108.182772277224
669,-3784.4203960395976,5122.486633663365
670,-3796.7440594059367,5136.810396039622
671,-3809.087623762384,5151.154059405938
672,-3821.4510891089108,5165.51762376237
673,-3833.8344554455452,5179.90108910892
674,-3846.2377227722886,5194.304455445557
675,-3858.660891089111,5208.7277227722825
676,-3871.1039603960417,5223.170891089125
677,-3883.566930693081,5237.633960396055
678,-3896.049801980199,5252.116930693072
679,-3908.5525742574255,5266.619801980207
680,-3921.0752475247605,5281.142574257429
681,-3933.6178217821744,5295.685247524768
682,-3946.1802970296967,5310.247821782195
683,-3958.7626732673275,5324.83029702971
684,-3971.3649504950668,5339.432673267341
685,-3983.987128712885,5354.05495049506
686,-3996.6292079207824,5368.697128712867
687,-4009.2911881188174,5383.359207920792
688,-4021.9730693069314,5398.041188118803
689,-4034.6748514851542,5412.743069306932
690,-4047.396534653456,5427.464851485149
691,-4060.138118811895,5442.206534653482
692,-4072.899603960413,5456.968118811874
693,-4085.680990099011,5471.749603960411
694,-4098.482277227717,5486.550990099008
695,-4111.303465346531,5501.3722772277215
696,-4124.1445544554535,5516.213465346552
697,-4137.005544554455,5531.074554455441
698,-4149.886435643565,5545.9555445544465
699,-4162.787227722783,5560.856435643569
700,-4175.7079207920815,5575.77722772278
701,-4188.648514851488,5590.717920792078
702,-4201.609009901002,5605.678514851494
703,-4214.5894059405955,5620.659009900996
704,-4227.5897029702965,5635.659405940587
705,-4240.609900990107,5650.679702970295
706,-4253.649999999996,5665.71990099009
707,-4266.709999999994,5680.7800000000025
708,-4279.7899009901,5695.860000000002
709,-4292.889702970315,5710.95990099009
710,-4306.009405940608,5726.079702970294
711,-4319.149009900981,5741.219405940587
712,-4332.308514851491,5756.379009900997
713,-4345.48792079208,5771.558514851494
714,-4358.687227722778,5786.757920792078
715,-4371.906435643555,5801.97722772278
716,-4385.14554455447,5817.21643564357
717,-4398.404554455463,5832.475544554447
718,-4411.683465346536,5847.7545544554405
719,-4424.982277227717,5863.053465346552
720,-4438.300990099006,5878.3722772277215
721,-4451.639603960375,5893.710990099008
722,-4464.998118811881,5909.069603960412
723,-4478.376534653496,5924.448118811873
724,-4491.77485148516,5939.846534653482
725,-4505.193069306933,5955.264851485149
726,-4518.631188118814,5970.703069306932
727,-4532.089207920803,5986.161188118804
728,-4545.567128712902,6001.639207920792
729,-4559.06495049505,6017.137128712868
730,-4572.582673267306,6032.654950495032
731,-4586.120297029729,6048.192673267313
732,-4599.677821782201,6063.75029702971
733,-4613.255247524783,6079.327821782166
734,-4626.852574257414,6094.9252475247395
735,-4640.469801980212,6110.542574257429
736,-4654.10693069306,6126.179801980178
737,-4667.763960396016,6141.836930693102
738,-4681.440891089139,6157.513960396026
739,-4695.137722772254,6173.210891089125
740,-4708.854455445536,6188.927722772283
741,-4722.591089108925,6204.664455445558
742,-4736.3476237623645,6220.4210891088915
743,-4750.124059405971,6236.1976237624
744,-4763.920396039627,6251.994059405967
745,-4777.736633663392,6267.810396039593
746,-4791.572772277207,6283.646633663394
747,-4805.428811881188,6299.502772277254
748,-4819.304752475278,6315.378811881172
749,-4833.200594059418,6331.274752475266
750,-4847.116336633666,6347.190594059418
751,-4861.051980198023,6363.126336633687
752,-4875.007524752487,6379.081980198014
753,-4888.98297029706,6395.057524752458
754,-4902.9783168316835,6411.05297029702
755,-4916.993564356415,6427.068316831698
756,-4931.028712871313,6443.1035643564355
757,-4945.083762376261,6459.158712871289
758,-4959.158712871317,6475.23376237626
759,-4973.253564356424,6491.328712871289
760,-4987.3683168316975,6507.443564356436
761,-5001.5029702970205,6523.578316831698
762,-5015.657524752452,6539.73297029702
763,-5029.831980198051,6555.907524752459
764,-5044.02633663364,6572.101980198015
765,-5058.240594059397,6588.316336633687
766,-5072.474752475262,6604.550594059418
767,-5086.728811881177,6620.804752475266
768,-5101.002772277258,6637.078811881172
769,-5115.29663366339,6653.372772277254
770,-5129.610396039629,6669.686633663394
771,-5143.94405940592,6686.020396039593
772,-5158.297623762376,6702.374059405967
773,-5172.6710891089415,6718.7476237624005
774,-5187.064455445557,6735.141089108892
775,-5201.47772277228,6751.554455445558
776,-5215.910891089112,6767.987722772284
777,-5230.363960396052,6784.440891089125
778,-5244.8369306931,6800.913960396027
779,-5259.329801980199,6817.406930693102
780,-5273.842574257405,6833.919801980178
781,-5288.375247524778,6850.45257425743
782,-5302.927821782202,6867.005247524739
783,-5317.500297029734,6883.577821782166
784,-5332.092673267315,6900.17029702971
785,-5346.704950495064,6916.782673267313
786,-5361.337128712862,6933.414950495032
787,-5375.989207920769,6950.067128712868
788,-5390.661188118843,6966.739207920821
789,-5405.353069306908,6983.431188118833
790,-5420.06485148514,7000.1430693069615
791,-5434.79653465348,7016.874851485149
792,-5449.54811881187,7033.626534653453
793,-5464.319603960426,7050.398118811874
794,-5479.110990099033,7067.189603960412
795,-5493.922277227749,7084.000990099009
796,-5508.7534653465145,7100.832277227722
797,-5523.604554455446,7117.683465346552
798,-5538.475544554486,7134.554554455442
799,-5553.366435643577,7151.445544554447
800,-5568.277227722775,7168.35643564357
801,-5583.207920792082,7185.287227722752
802,-5598.158514851497,7202.237920792108
803,-5613.129009901021,7219.208514851465
804,-5628.119405940594,7236.199009900997
805,-5643.129702970276,7253.209405940588
806,-5658.159900990126,7270.239702970295
807,-5673.210000000024,7287.289900990119
808,-5688.280000000031,7304.360000000003
809,-5703.369900990088,7321.450000000003
810,-5718.479702970311,7338.55990099012
811,-5733.609405940585,7355.689702970295
812,-5748.759009900968,7372.839405940588
813,-5763.928514851516,7390.009009900997
814,-5779.117920792057,7407.198514851465
815,-5794.327227722763,7424.407920792108
816,-5809.556435643579,7441.637227722752
817,-5824.805544554444,7458.886435643571
818,-5840.074554455477,7476.155544554447
819,-5855.363465346559,7493.444554455442
820,-5870.672277227749,7510.753465346553
821,-5886.00099009899,7528.082277227722
822,-5901.349603960397,7545.430990099009
823,-5916.718118811912,7562.799603960412
824,-5932.106534653478,7580.188118811874
825,-5947.514851485152,7597.596534653453
826,-5962.9430693069335,7615.024851485149
827,-5978.391188118824,7632.473069306962
828,-5993.859207920823,7649.941188118833
829,-6009.347128712872,7667.429207920822
830,-6024.85495049503,7684.937128712869
831,-6040.382673267353,7702.464950495032
832,-6055.930297029727,7720.012673267313
833,-6071.497821782209,7737.580297029711
834,-6087.085247524741,7755.167821782167
835,-6102.69257425744,7772.77524752474
836,-6118.319801980189,7790.40257425743
837,-6133.966930693046,7808.049801980179
838,-6149.6339603960705,7825.716930693103
839,-6165.320891089086,7843.403960396026
840,-6181.027722772269,7861.110891089126
841,-6196.754455445559,7878.837722772284
842,-6212.5010891089005,7896.584455445559
843,-6228.267623762407,7914.351089108892
844,-6244.054059405965,7932.137623762401
845,-6259.86039603963,7949.944059405968
846,-6275.686633663347,7967.770396039594
847,-6291.532772277228,7985.616633663395
848,-6307.398811881219,8003.482772277254
849,-6323.28475247526,8021.368811881173
850,-6339.190594059409,8039.274752475267
851,-6355.116336633667,8057.200594059418
852,-6371.061980198032,8075.1463366336875
853,-6387.027524752506,8093.111980198015
854,-6403.012970297031,8111.097524752459
855,-6419.0183168316635,8129.102970297021
856,-6435.043564356462,8147.1283168316995
857,-6451.088712871311,8165.173564356436
858,-6467.153762376269,8183.23871287129
859,-6483.238712871276,8201.32376237626
860,-6499.343564356451,8219.42871287129
861,-6515.468316831675,8237.553564356436
862,-6531.612970297007,8255.698316831698
863,-6547.777524752507,8273.862970297021
864,-6563.961980197997,8292.04752475246
865,-6580.166336633655,8310.251980198014
866,-6596.39059405942,8328.476336633688
867,-6612.634752475237,8346.720594059418
868,-6628.898811881219,8364.984752475266
869,-6645.182772277252,8383.268811881173
870,-6661.486633663393,8401.572772277255
871,-6677.810396039584,8419.896633663395
872,-6694.154059405942,8438.240396039593
873,-6710.517623762407,8456.604059405969
874,-6726.901089108924,8474.987623762401
875,-6743.304455445548,8493.391089108893
876,-6759.727722772281,8511.81445544556
877,-6776.170891089122,8530.257722772285
878,-6792.6339603960705,8548.720891089126
879,-6809.116930693071,8567.203960396027
880,-6825.619801980178,8585.706930693103
881,-6842.142574257452,8604.229801980178
882,-6858.685247524777,8622.772574257431
883,-6875.24782178221,8641.335247524741
884,-6891.830297029693,8659.917821782168
885,-6908.432673267342,8678.52029702971
886,-6925.054950495041,8697.142673267314
887,-6941.697128712849,8715.784950495034
888,-6958.359207920824,8734.447128712869
889,-6975.041188118848,8753.129207920822
890,-6991.743069306923,8771.831188118835
891,-7008.464851485163,8790.553069306963
892,-7025.206534653455,8809.29485148515
893,-7041.968118811913,8828.056534653453
894,-7058.74960396042,8846.838118811875
895,-7075.550990099036,8865.639603960413
896,-7092.372277227703,8884.460990099009
897,-7109.2134653465355,8903.302277227724
898,-7126.0745544554775,8922.163465346553
899,-7142.955544554468,8941.044554455442
900,-7159.856435643568,8959.945544554448
901,-7176.777227722776,8978.866435643571
902,-7193.717920792092,8997.807227722753
903,-7210.678514851516,9016.767920792108
904,-7227.659009900992,9035.748514851466
905,-7244.659405940574,9054.749009900997
906,-7261.679702970324,9073.769405940588
907,-7278.719900990123,9092.809702970297
908,-7295.780000000032,9111.869900990121
909,-7312.85999999999,9130.950000000004
910,-7329.959900990114,9150.050000000003
911,-7347.079702970289,9169.16990099012
912,-7364.21940594063,9188.309702970297
913,-7381.379009901022,9207.469405940588
914,-7398.558514851521,9226.649009900997
915,-7415.757920792072,9245.848514851466
916,-7432.977227722788,9265.06792079211
917,-7450.216435643554,9284.307227722753
918,-7467.475544554487,9303.566435643572
919,-7484.7545544554705,9322.845544554448
920,-7502.053465346562,9342.144554455443
921,-7519.372277227703,9361.463465346553
922,-7536.710990099012,9380.802277227724
923,-7554.069603960428,9400.16099009901
924,-7571.448118811894,9419.539603960413
925,-7588.8465346534695,9438.938118811875
926,-7606.264851485153,9458.356534653454
927,-7623.703069306944,9477.79485148515
928,-7641.161188118844,9497.253069306962
929,-7658.6392079207935,9516.731188118834
930,-7676.137128712852,9536.229207920822
931,-7693.654950495076,9555.74712871287
932,-7711.192673267352,9575.284950495034
933,-7728.750297029735,9594.842673267314
934,-7746.327821782168,9614.420297029712
935,-7763.925247524768,9634.017821782169
936,-7781.542574257418,9653.63524752474
937,-7799.1798019802345,9673.272574257431
938,-7816.836930693101,9692.929801980179
939,-7834.513960396076,9712.606930693104
940,-7852.210891089101,9732.303960396028
941,-7869.927722772292,9752.020891089127
942,-7887.664455445534,9771.757722772285
943,-7905.421089108942,9791.51445544556
944,-7923.197623762401,9811.291089108892
945,-7940.994059405968,9831.087623762402
946,-7958.810396039585,9850.904059405968
947,-7976.6466336633675,9870.740396039595
948,-7994.502772277259,9890.596633663396
949,-8012.378811881202,9910.472772277255
950,-8030.274752475251,9930.368811881173
951,-8048.19059405941,9950.284752475267
952,-8066.126336633677,9970.22059405942
953,-8084.0819801980515,9990.176336633687
954,-8102.057524752477,10010.151980198016
955,-8120.052970297011,10030.14752475246
956,-8138.06831683171,10050.162970297022
957,-8156.103564356461,10070.1983168317
958,-8174.158712871319,10090.253564356437
959,-8192.233762376227,10110.328712871291
960,-8210.328712871304,10130.423762376262
961,-8228.443564356428,10150.53871287129
962,-8246.57831683172,10170.673564356437
963,-8264.732970297062,10190.8283168317
964,-8282.907524752512,10211.002970297022
965,-8301.101980198013,10231.19752475246
966,-8319.31633663368,10251.411980198016
967,-8337.550594059396,10271.646336633688
968,-8355.80475247528,10291.90059405942
969,-8374.078811881212,10312.174752475266
970,-8392.372772277255,10332.468811881174
971,-8410.686633663347,10352.782772277256
972,-8429.020396039607,10373.116633663396
973,-8447.374059405973,10393.470396039595
974,-8465.74762376239,10413.844059405968
975,-8484.141089108914,10434.237623762401
976,-8502.554455445548,10454.651089108893
977,-8520.98772277229,10475.08445544556
978,-8539.440891089142,10495.537722772286
979,-8557.913960396041,10516.010891089127
980,-8576.40693069305,10536.503960396029
981,-8594.919801980226,10557.016930693104
982,-8613.452574257451,10577.54980198018
983,-8632.005247524785,10598.102574257431
984,-8650.577821782168,10618.675247524741
985,-8669.17029702972,10639.267821782169
986,-8687.78267326732,10659.880297029711
987,-8706.414950495086,10680.512673267314
988,-8725.067128712904,10701.164950495033
989,-8743.73920792083,10721.83712871287
990,-8762.431188118804,10742.529207920823
991,-8781.143069306947,10763.241188118835
992,-8799.87485148514,10783.973069306963
993,-8818.626534653498,10804.72485148515
994,-8837.398118811907,10825.496534653455
995,-8856.189603960423,10846.288118811875
996,-8875.000990098992,10867.099603960414
997,-8893.832277227724,10887.93099009901
998,-8912.683465346567,10908.782277227723
999,-8931.554554455459,10929.653465346553
1000,-8950.445544554459,10950.544554455442


==> figures/data/step_data_1.4.csv <==
t,y1,y2
0,0.0,0.0
1,0.7142857142857143,1.4
2,0.742857142857143,3.4857142857142853
3,0.08571428571428652,6.257142857142856
4,-1.2571428571428556,9.714285714285714
5,-3.2857142857142856,13.857142857142856
6,-6.0,18.685714285714283
7,-9.399999999999999,24.199999999999996
8,-13.48571428571428,30.4
9,-18.257142857142856,37.28571428571428
10,-23.714285714285705,44.85714285714285
11,-29.857142857142858,53.11428571428571
12,-36.685714285714276,62.05714285714285
13,-44.19999999999999,71.68571428571428
14,-52.39999999999999,81.99999999999999
15,-61.285714285714285,92.99999999999999
16,-70.85714285714286,104.68571428571427
17,-81.11428571428569,117.05714285714285
18,-92.05714285714285,130.1142857142857
19,-103.68571428571425,143.85714285714283
20,-116.0,158.28571428571425
21,-129.0,173.39999999999998
22,-142.68571428571425,189.2
23,-157.05714285714285,205.68571428571425
24,-172.1142857142857,222.85714285714283
25,-187.85714285714286,240.7142857142857
26,-204.28571428571422,259.2571428571428
27,-221.39999999999998,278.48571428571427
28,-239.19999999999993,298.4
29,-257.68571428571425,318.99999999999994
30,-276.85714285714283,340.2857142857142
31,-296.7142857142857,362.2571428571428
32,-317.2571428571428,384.91428571428565
33,-338.4857142857142,408.2571428571428
34,-360.4,432.2857142857142
35,-383.0,456.99999999999994
36,-406.2857142857143,482.3999999999999
37,-430.2571428571428,508.4857142857142
38,-454.91428571428565,535.2571428571428
39,-480.2571428571427,562.7142857142856
40,-506.2857142857143,590.8571428571428
41,-533.0,619.6857142857142
42,-560.3999999999999,649.1999999999999
43,-588.485714285714,679.3999999999999
44,-617.2571428571428,710.2857142857141
45,-646.7142857142857,741.8571428571428
46,-676.8571428571429,774.1142857142855
47,-707.6857142857141,807.0571428571428
48,-739.1999999999998,840.6857142857141
49,-771.3999999999999,874.9999999999999
50,-804.2857142857142,909.9999999999999
51,-837.8571428571429,945.6857142857141
52,-872.1142857142855,982.0571428571428
53,-907.0571428571427,1019.1142857142855
54,-942.6857142857141,1056.8571428571427
55,-979.0,1095.285714285714
56,-1016.0,1134.3999999999999
57,-1053.6857142857139,1174.1999999999998
58,-1092.0571428571427,1214.685714285714
59,-1131.1142857142854,1255.8571428571427
60,-1170.857142857143,1297.7142857142856
61,-1211.2857142857142,1340.2571428571428
62,-1252.3999999999996,1383.485714285714
63,-1294.1999999999998,1427.3999999999999
64,-1336.6857142857139,1471.9999999999998
65,-1379.857142857143,1517.285714285714
66,-1423.7142857142858,1563.2571428571428
67,-1468.2571428571425,1609.9142857142856
68,-1513.485714285714,1657.2571428571428
69,-1559.3999999999996,1705.285714285714
70,-1606.0,1753.9999999999998
71,-1653.2857142857142,1803.3999999999999
72,-1701.2571428571425,1853.485714285714
73,-1749.9142857142856,1904.2571428571428
74,-1799.2571428571425,1955.7142857142856
75,-1849.2857142857138,2007.8571428571427
76,-1899.9999999999995,2060.685714285714
77,-1951.3999999999996,2114.2
78,-2003.485714285714,2168.3999999999996
79,-2056.2571428571423,2223.2857142857138
80,-2109.714285714286,2278.857142857142
81,-2163.8571428571427,2335.1142857142854
82,-2218.685714285714,2392.0571428571425
83,-2274.2,2449.685714285714
84,-2330.3999999999996,2507.9999999999995
85,-2387.285714285714,2566.9999999999995
86,-2444.8571428571427,2626.685714285714
87,-2503.1142857142854,2687.0571428571425
88,-2562.0571428571425,2748.1142857142854
89,-2621.685714285714,2809.857142857142
90,-2682.0,2872.2857142857138
91,-2743.0,2935.3999999999996
92,-2804.685714285714,2999.2
93,-2867.0571428571425,3063.685714285714
94,-2930.1142857142854,3128.857142857142
95,-2993.8571428571427,3194.7142857142853
96,-3058.285714285714,3261.2571428571423
97,-3123.3999999999996,3328.4857142857136
98,-3189.2,3396.3999999999996
99,-3255.685714285714,3464.9999999999995
100,-3322.8571428571427,3534.2857142857138
101,-3390.714285714286,3604.2571428571423
102,-3459.2571428571423,3674.914285714285
103,-3528.485714285714,3746.2571428571423
104,-3598.3999999999996,3818.2857142857138
105,-3668.999999999999,3890.9999999999995
106,-3740.2857142857133,3964.3999999999996
107,-3812.2571428571423,4038.4857142857136
108,-3884.9142857142856,4113.257142857143
109,-3958.2571428571423,4188.714285714284
110,-4032.285714285714,4264.857142857142
111,-4107.0,4341.685714285713
112,-4182.4,4419.2
113,-4258.485714285713,4497.4
114,-4335.257142857143,4576.285714285713
115,-4412.714285714285,4655.857142857142
116,-4490.857142857143,4736.114285714285
117,-4569.685714285713,4817.057142857143
118,-4649.199999999999,4898.685714285713
119,-4729.4,4980.999999999999
120,-4810.285714285714,5063.999999999999
121,-4891.857142857143,5147.685714285713
122,-4974.114285714285,5232.057142857142
123,-5057.057142857142,5317.114285714285
124,-5140.685714285713,5402.857142857142
125,-5225.0,5489.285714285713
126,-5310.0,5576.4
127,-5395.685714285713,5664.199999999999
128,-5482.057142857142,5752.685714285713
129,-5569.114285714285,5841.857142857142
130,-5656.857142857143,5931.714285714284
131,-5745.285714285714,6022.257142857143
132,-5834.4,6113.485714285713
133,-5924.199999999999,6205.4
134,-6014.685714285713,6297.999999999999
135,-6105.857142857143,6391.285714285713
136,-6197.714285714285,6485.257142857142
137,-6290.257142857143,6579.914285714284
138,-6383.485714285713,6675.257142857142
139,-6477.4,6771.285714285713
140,-6572.0,6867.999999999999
141,-6667.285714285714,6965.399999999999
142,-6763.257142857143,7063.485714285713
143,-6859.914285714284,7162.257142857142
144,-6957.257142857143,7261.714285714284
145,-7055.285714285712,7361.857142857142
146,-7153.999999999998,7462.6857142857125
147,-7253.4,7564.199999999999
148,-7353.485714285713,7666.399999999999
149,-7454.257142857143,7769.285714285713
150,-7555.7142857142835,7872.857142857142
151,-7657.857142857141,7977.114285714284
152,-7760.685714285713,8082.057142857142
153,-7864.199999999999,8187.6857142857125
154,-7968.399999999998,8293.999999999998
155,-8073.285714285714,8400.999999999998
156,-8178.857142857143,8508.685714285713
157,-8285.114285714284,8617.057142857142
158,-8392.05714285714,8726.114285714286
159,-8499.685714285712,8835.857142857141
160,-8608.0,8946.285714285712
161,-8717.0,9057.4
162,-8826.685714285712,9169.199999999999
163,-8937.05714285714,9281.685714285713
164,-9048.114285714284,9394.857142857141
165,-9159.857142857143,9508.714285714284
166,-9272.285714285714,9623.257142857143
167,-9385.399999999998,9738.485714285713
168,-9499.199999999997,9854.4
169,-9613.685714285712,9970.999999999998
170,-9728.857142857143,10088.285714285712
171,-9844.714285714286,10206.257142857141
172,-9961.257142857141,10324.914285714285
173,-10078.48571428571,10444.257142857141
174,-10196.399999999998,10564.285714285712
175,-10315.0,10684.999999999998
176,-10434.285714285714,10806.399999999998
177,-10554.257142857141,10928.485714285713
178,-10674.914285714283,11051.257142857141
179,-10796.257142857141,11174.714285714284
180,-10918.285714285714,11298.857142857141
181,-11041.0,11423.685714285712
182,-11164.399999999998,11549.199999999999
183,-11288.48571428571,11675.399999999998
184,-11413.257142857141,11802.285714285712
185,-11538.714285714286,11929.857142857141
186,-11664.857142857143,12058.114285714284
187,-11791.685714285712,12187.057142857142
188,-11919.199999999997,12316.685714285712
189,-12047.399999999998,12446.999999999998
190,-12176.285714285714,12577.999999999998
191,-12305.857142857143,12709.685714285712
192,-12436.114285714284,12842.057142857142
193,-12567.05714285714,12975.114285714284
194,-12698.685714285712,13108.857142857141
195,-12831.0,13243.285714285712
196,-12964.0,13378.399999999998
197,-13097.685714285712,13514.199999999999
198,-13232.05714285714,13650.685714285712
199,-13367.114285714284,13787.857142857141
200,-13502.857142857143,13925.714285714284
201,-13639.285714285714,14064.257142857141
202,-13776.399999999998,14203.485714285713
203,-13914.199999999997,14343.399999999998
204,-14052.685714285712,14483.999999999998
205,-14191.85714285714,14625.285714285712
206,-14331.714285714283,14767.257142857141
207,-14472.257142857141,14909.914285714285
208,-14613.48571428571,15053.257142857141
209,-14755.399999999998,15197.285714285712
210,-14897.999999999996,15341.999999999998
211,-15041.28571428571,15487.399999999998
212,-15185.257142857141,15633.48571428571
213,-15329.914285714283,15780.257142857141
214,-15475.257142857141,15927.714285714284
215,-15621.28571428571,16075.85714285714
216,-15767.999999999996,16224.685714285712
217,-15915.400000000001,16374.199999999997
218,-16063.48571428571,16524.399999999998
219,-16212.257142857145,16675.28571428571
220,-16361.714285714286,16826.857142857138
221,-16511.85714285714,16979.114285714284
222,-16662.685714285715,17132.05714285714
223,-16814.199999999997,17285.68571428571
224,-16966.399999999994,17439.999999999996
225,-17119.285714285714,17594.999999999996
226,-17272.85714285714,17750.68571428571
227,-17427.11428571428,17907.05714285714
228,-17582.05714285714,18064.114285714284
229,-17737.685714285708,18221.857142857138
230,-17894.0,18380.28571428571
231,-18051.0,18539.399999999998
232,-18208.685714285708,18699.199999999997
233,-18367.05714285714,18859.68571428571
234,-18526.11428571428,19020.857142857138
235,-18685.85714285714,19182.714285714283
236,-18846.285714285714,19345.25714285714
237,-19007.399999999994,19508.48571428571
238,-19169.199999999997,19672.399999999998
239,-19331.685714285708,19836.999999999996
240,-19494.85714285714,20002.28571428571
241,-19658.714285714286,20168.25714285714
242,-19823.257142857135,20334.914285714283
243,-19988.48571428571,20502.25714285714
244,-20154.399999999994,20670.28571428571
245,-20321.0,20838.999999999996
246,-20488.285714285714,21008.399999999998
247,-20656.257142857135,21178.48571428571
248,-20824.914285714283,21349.25714285714
249,-20994.257142857135,21520.714285714283
250,-21164.285714285714,21692.857142857138
251,-21335.0,21865.68571428571
252,-21506.399999999994,22039.199999999997
253,-21678.48571428571,22213.399999999998
254,-21851.257142857135,22388.28571428571
255,-22024.714285714286,22563.857142857138
256,-22198.85714285714,22740.114285714284
257,-22373.685714285708,22917.05714285714
258,-22549.199999999997,23094.68571428571
259,-22725.399999999994,23272.999999999996
260,-22902.285714285714,23451.999999999996
261,-23079.85714285714,23631.68571428571
262,-23258.11428571428,23812.05714285714
263,-23437.05714285714,23993.114285714284
264,-23616.685714285708,24174.857142857138
265,-23797.0,24357.28571428571
266,-23978.0,24540.399999999998
267,-24159.685714285708,24724.199999999997
268,-24342.05714285714,24908.68571428571
269,-24525.11428571428,25093.857142857138
270,-24708.85714285714,25279.714285714283
271,-24893.285714285714,25466.25714285714
272,-25078.399999999994,25653.48571428571
273,-25264.199999999997,25841.399999999998
274,-25450.685714285708,26029.999999999996
275,-25637.85714285714,26219.28571428571
276,-25825.714285714286,26409.25714285714
277,-26014.257142857135,26599.914285714283
278,-26203.48571428571,26791.25714285714
279,-26393.399999999994,26983.28571428571
280,-26584.0,27175.999999999996
281,-26775.285714285714,27369.399999999998
282,-26967.257142857135,27563.48571428571
283,-27159.914285714283,27758.25714285714
284,-27353.257142857135,27953.714285714283
285,-27547.285714285714,28149.857142857138
286,-27742.0,28346.68571428571
287,-27937.399999999994,28544.199999999997
288,-28133.48571428571,28742.399999999998
289,-28330.257142857135,28941.28571428571
290,-28527.71428571428,29140.857142857138
291,-28725.857142857134,29341.114285714284
292,-28924.685714285708,29542.05714285714
293,-29124.199999999997,29743.68571428571
294,-29324.399999999994,29945.999999999996
295,-29525.285714285706,30148.999999999996
296,-29726.857142857134,30352.68571428571
297,-29929.11428571428,30557.05714285714
298,-30132.05714285714,30762.114285714284
299,-30335.685714285708,30967.857142857138
300,-30539.999999999993,31174.28571428571
301,-30744.999999999993,31381.399999999994
302,-30950.685714285708,31589.199999999997
303,-31157.05714285714,31797.685714285708
304,-31364.11428571428,32006.85714285714
305,-31571.857142857134,32216.71428571428
306,-31780.285714285706,32427.25714285714
307,-31989.399999999994,32638.485714285707
308,-32199.199999999997,32850.399999999994
309,-32409.685714285708,33062.99999999999
310,-32620.85714285714,33276.2857142857
311,-32832.71428571428,33490.25714285714
312,-33045.25714285714,33704.91428571428
313,-33258.48571428571,33920.25714285714
314,-33472.399999999994,34136.2857142857
315,-33687.0,34352.99999999999
316,-33902.28571428571,34570.399999999994
317,-34118.25714285714,34788.48571428571
318,-34334.91428571428,35007.25714285714
319,-34552.25714285714,35226.714285714275
320,-34770.28571428571,35446.85714285714
321,-34989.0,35667.685714285704
322,-35208.399999999994,35889.2
323,-35428.48571428571,36111.399999999994
324,-35649.25714285714,36334.2857142857
325,-35870.71428571428,36557.85714285714
326,-36092.857142857145,36782.11428571428
327,-36315.685714285704,37007.05714285714
328,-36539.2,37232.685714285704
329,-36763.399999999994,37458.99999999999
330,-36988.28571428571,37685.99999999999
331,-37213.857142857145,37913.685714285704
332,-37440.11428571428,38142.05714285714
333,-37667.05714285714,38371.11428571428
334,-37894.685714285704,38600.85714285714
335,-38123.0,38831.2857142857
336,-38352.0,39062.399999999994
337,-38581.685714285704,39294.2
338,-38812.05714285714,39526.685714285704
339,-39043.11428571428,39759.85714285714
340,-39274.857142857145,39993.714285714275
341,-39507.28571428571,40228.25714285714
342,-39740.399999999994,40463.48571428571
343,-39974.2,40699.399999999994
344,-40208.685714285704,40935.99999999999
345,-40443.857142857145,41173.2857142857
346,-40679.71428571428,41411.25714285714
347,-40916.25714285714,41649.91428571428
348,-41153.48571428571,41889.25714285714
349,-41391.399999999994,42129.2857142857
350,-41630.0,42369.99999999999
351,-41869.28571428571,42611.399999999994
352,-42109.25714285714,42853.48571428571
353,-42349.91428571428,43096.25714285714
354,-42591.25714285714,43339.714285714275
355,-42833.28571428571,43583.85714285714
356,-43076.0,43828.685714285704
357,-43319.399999999994,44074.2
358,-43563.48571428571,44320.399999999994
359,-43808.25714285714,44567.2857142857
360,-44053.71428571428,44814.85714285714
361,-44299.857142857145,45063.11428571428
362,-44546.685714285704,45312.05714285714
363,-44794.2,45561.685714285704
364,-45042.399999999994,45811.99999999999
365,-45291.28571428571,46062.99999999999
366,-45540.857142857145,46314.685714285704
367,-45791.11428571428,46567.05714285714
368,-46042.05714285714,46820.11428571428
369,-46293.685714285704,47073.85714285714
370,-46546.0,47328.2857142857
371,-46799.0,47583.399999999994
372,-47052.685714285704,47839.2
373,-47307.05714285714,48095.685714285704
374,-47562.11428571428,48352.85714285714
375,-47817.857142857145,48610.714285714275
376,-48074.28571428571,48869.25714285714
377,-48331.399999999994,49128.48571428571
378,-48589.2,49388.399999999994
379,-48847.685714285704,49648.99999999999
380,-49106.857142857145,49910.2857142857
381,-49366.71428571428,50172.25714285714
382,-49627.25714285714,50434.91428571428
383,-49888.48571428571,50698.25714285714
384,-50150.399999999994,50962.2857142857
385,-50413.0,51226.99999999999
386,-50676.28571428571,51492.399999999994
387,-50940.25714285714,51758.4857142857
388,-51204.91428571428,52025.25714285714
389,-51470.25714285714,52292.714285714275
390,-51736.28571428571,52560.85714285714
391,-52003.0,52829.685714285704
392,-52270.399999999994,53099.19999999999
393,-52538.48571428571,53369.399999999994
394,-52807.25714285714,53640.2857142857
395,-53076.71428571428,53911.85714285714
396,-53346.857142857145,54184.11428571428
397,-53617.685714285704,54457.057142857135
398,-53889.2,54730.685714285704
399,-54161.399999999994,55004.99999999999
400,-54434.28571428571,55279.99999999999
401,-54707.857142857145,55555.685714285704
402,-54982.11428571428,55832.057142857135
403,-55257.05714285714,56109.11428571428
404,-55532.685714285704,56386.85714285714
405,-55809.0,56665.2857142857
406,-56085.999999999985,56944.399999999994
407,-56363.685714285704,57224.19999999999
408,-56642.05714285714,57504.685714285704
409,-56921.11428571428,57785.85714285714
410,-57200.85714285713,58067.714285714275
411,-57481.285714285696,58350.25714285714
412,-57762.399999999994,58633.4857142857
413,-58044.2,58917.399999999994
414,-58326.685714285704,59201.99999999999
415,-58609.85714285713,59487.2857142857
416,-58893.71428571427,59773.25714285714
417,-59178.25714285714,60059.91428571427
418,-59463.48571428571,60347.25714285714
419,-59749.399999999994,60635.2857142857
420,-60035.999999999985,60923.99999999999
421,-60323.285714285696,61213.399999999994
422,-60611.25714285714,61503.4857142857
423,-60899.91428571428,61794.25714285714
424,-61189.25714285714,62085.714285714275
425,-61479.285714285696,62377.85714285714
426,-61769.999999999985,62670.685714285704
427,-62061.399999999994,62964.19999999999
428,-62353.48571428571,63258.399999999994
429,-62646.25714285714,63553.2857142857
430,-62939.71428571427,63848.85714285714
431,-63233.85714285713,64145.114285714284
432,-63528.685714285704,64442.057142857135
433,-63824.2,64739.685714285704
434,-64120.399999999994,65037.99999999999
435,-64417.28571428571,65336.99999999999
436,-64714.857142857145,65636.6857142857
437,-65013.11428571428,65937.05714285714
438,-65312.05714285713,66238.11428571428
439,-65611.6857142857,66539.85714285713
440,-65912.0,66842.2857142857
441,-66213.0,67145.4
442,-66514.6857142857,67449.2
443,-66817.05714285713,67753.6857142857
444,-67120.11428571428,68058.85714285713
445,-67423.85714285714,68364.71428571428
446,-67728.28571428571,68671.25714285714
447,-68033.4,68978.4857142857
448,-68339.19999999998,69286.4
449,-68645.6857142857,69594.99999999999
450,-68952.85714285714,69904.2857142857
451,-69260.71428571429,70214.25714285714
452,-69569.25714285714,70524.91428571429
453,-69878.48571428569,70836.25714285714
454,-70188.4,71148.2857142857
455,-70499.0,71460.99999999999
456,-70810.28571428571,71774.4
457,-71122.25714285714,72088.4857142857
458,-71434.91428571427,72403.25714285714
459,-71748.25714285714,72718.71428571428
460,-72062.28571428571,73034.85714285713
461,-72377.0,73351.6857142857
462,-72692.4,73669.2
463,-73008.48571428569,73987.4
464,-73325.25714285714,74306.2857142857
465,-73642.71428571429,74625.85714285713
466,-73960.85714285714,74946.11428571428
467,-74279.6857142857,75267.05714285714
468,-74599.19999999998,75588.6857142857
469,-74919.4,75910.99999999999
470,-75240.28571428571,76233.99999999999
471,-75561.85714285714,76557.6857142857
472,-75884.11428571428,76882.05714285714
473,-76207.05714285713,77207.11428571428
474,-76530.6857142857,77532.85714285713
475,-76855.0,77859.2857142857
476,-77180.0,78186.4
477,-77505.6857142857,78514.2
478,-77832.05714285713,78842.6857142857
479,-78159.11428571428,79171.85714285713
480,-78486.85714285714,79501.71428571428
481,-78815.28571428571,79832.25714285714
482,-79144.4,80163.48571428569
483,-79474.19999999998,80495.4
484,-79804.6857142857,80827.99999999999
485,-80135.85714285714,81161.2857142857
486,-80467.71428571429,81495.25714285714
487,-80800.25714285714,81829.91428571427
488,-81133.48571428569,82165.25714285714
489,-81467.4,82501.2857142857
490,-81802.0,82837.99999999999
491,-82137.28571428571,83175.4
492,-82473.25714285714,83513.48571428569
493,-82809.91428571427,83852.25714285714
494,-83147.25714285714,84191.71428571428
495,-83485.28571428571,84531.85714285713
496,-83824.0,84872.6857142857
497,-84163.4,85214.19999999998
498,-84503.48571428569,85556.4
499,-84844.25714285714,85899.2857142857
500,-85185.71428571429,86242.85714285713
501,-85527.85714285714,86587.11428571428
502,-85870.6857142857,86932.05714285713
503,-86214.19999999998,87277.6857142857
504,-86558.4,87623.99999999999
505,-86903.28571428571,87970.99999999999
506,-87248.85714285714,88318.6857142857
507,-87595.11428571428,88667.05714285713
508,-87942.05714285713,89016.11428571428
509,-88289.6857142857,89365.85714285713
510,-88638.0,89716.2857142857
511,-88987.0,90067.4
512,-89336.6857142857,90419.19999999998
513,-89687.05714285713,90771.6857142857
514,-90038.11428571428,91124.85714285713
515,-90389.85714285714,91478.71428571428
516,-90742.28571428571,91833.25714285714
517,-91095.4,92188.48571428569
518,-91449.19999999998,92544.4
519,-91803.6857142857,92900.99999999999
520,-92158.85714285714,93258.2857142857
521,-92514.71428571429,93616.25714285714
522,-92871.25714285714,93974.91428571427
523,-93228.48571428569,94334.25714285714
524,-93586.4,94694.2857142857
525,-93945.0,95054.99999999999
526,-94304.28571428571,95416.4
527,-94664.25714285714,95778.48571428569
528,-95024.91428571427,96141.25714285714
529,-95386.25714285714,96504.71428571428
530,-95748.28571428571,96868.85714285713
531,-96111.0,97233.6857142857
532,-96474.4,97599.19999999998
533,-96838.48571428569,97965.4
534,-97203.25714285714,98332.2857142857
535,-97568.71428571429,98699.85714285713
536,-97934.85714285714,99068.11428571428
537,-98301.6857142857,99437.05714285713
538,-98669.19999999998,99806.6857142857
539,-99037.4,100176.99999999999
540,-99406.28571428571,100547.99999999999
541,-99775.85714285714,100919.6857142857
542,-100146.11428571428,101292.05714285713
543,-100517.05714285713,101665.11428571427
544,-100888.6857142857,102038.85714285713
545,-101261.0,102413.2857142857
546,-101634.0,102788.39999999998
547,-102007.6857142857,103164.19999999998
548,-102382.05714285713,103540.68571428569
549,-102757.11428571428,103917.85714285713
550,-103132.85714285714,104295.71428571428
551,-103509.28571428571,104674.25714285712
552,-103886.4,105053.48571428569
553,-104264.19999999998,105433.39999999998
554,-104642.6857142857,105813.99999999999
555,-105021.85714285714,106195.2857142857
556,-105401.71428571429,106577.25714285712
557,-105782.25714285714,106959.91428571427
558,-106163.48571428569,107343.25714285712
559,-106545.4,107727.2857142857
560,-106928.0,108111.99999999999
561,-107311.28571428571,108497.39999999998
562,-107695.25714285714,108883.48571428569
563,-108079.91428571427,109270.25714285712
564,-108465.25714285714,109657.71428571428
565,-108851.28571428571,110045.85714285713
566,-109238.0,110434.68571428569
567,-109625.4,110824.19999999998
568,-110013.48571428569,111214.39999999998
569,-110402.25714285714,111605.2857142857
570,-110791.71428571429,111996.85714285713
571,-111181.85714285714,112389.11428571427
572,-111572.6857142857,112782.05714285713
573,-111964.19999999998,113175.68571428569
574,-112356.4,113569.99999999999
575,-112749.28571428568,113964.99999999999
576,-113142.85714285712,114360.68571428569
577,-113537.11428571428,114757.05714285713
578,-113932.05714285713,115154.11428571427
579,-114327.6857142857,115551.85714285713
580,-114723.99999999997,115950.2857142857
581,-115120.99999999997,116349.39999999998
582,-115518.6857142857,116749.19999999998
583,-115917.05714285713,117149.68571428569
584,-116316.11428571428,117550.85714285713
585,-116715.85714285712,117952.71428571428
586,-117116.28571428568,118355.25714285712
587,-117517.4,118758.48571428569
588,-117919.19999999998,119162.39999999998
589,-118321.6857142857,119566.99999999999
590,-118724.85714285712,119972.2857142857
591,-119128.71428571426,120378.25714285712
592,-119533.25714285714,120784.91428571427
593,-119938.48571428569,121192.25714285712
594,-120344.4,121600.2857142857
595,-120750.99999999997,122008.99999999999
596,-121158.28571428568,122418.39999999998
597,-121566.25714285714,122828.48571428569
598,-121974.91428571427,123239.25714285712
599,-122384.25714285714,123650.71428571428
600,-122794.28571428568,124062.85714285713
601,-123204.99999999997,124475.68571428569
602,-123616.4,124889.19999999998
603,-124028.48571428569,125303.39999999998
604,-124441.25714285714,125718.2857142857
605,-124854.71428571426,126133.85714285713
606,-125268.85714285712,126550.11428571427
607,-125683.6857142857,126967.05714285711
608,-126099.19999999998,127384.68571428569
609,-126515.4,127802.99999999999
610,-126932.28571428568,128221.99999999999
611,-127349.85714285712,128641.68571428569
612,-127768.11428571428,129062.05714285711
613,-128187.05714285716,129483.11428571427
614,-128606.68571428568,129904.85714285712
615,-129027.0,130327.2857142857
616,-129448.0,130750.39999999998
617,-129869.68571428568,131174.19999999998
618,-130292.05714285716,131598.6857142857
619,-130715.11428571425,132023.8571428571
620,-131138.85714285713,132449.71428571426
621,-131563.2857142857,132876.25714285712
622,-131988.39999999997,133303.4857142857
623,-132414.2,133731.4
624,-132840.68571428568,134159.99999999997
625,-133267.85714285713,134589.28571428568
626,-133695.7142857143,135019.25714285712
627,-134124.2571428571,135449.91428571427
628,-134553.48571428566,135881.25714285712
629,-134983.39999999997,136313.28571428568
630,-135414.0,136745.99999999997
631,-135845.2857142857,137179.4
632,-136277.2571428571,137613.4857142857
633,-136709.91428571424,138048.25714285712
634,-137143.2571428571,138483.71428571426
635,-137577.2857142857,138919.8571428571
636,-138012.0,139356.6857142857
637,-138447.39999999997,139794.19999999998
638,-138883.48571428566,140232.4
639,-139320.2571428571,140671.28571428568
640,-139757.7142857143,141110.8571428571
641,-140195.85714285713,141551.11428571428
642,-140634.68571428568,141992.0571428571
643,-141074.19999999995,142433.6857142857
644,-141514.39999999997,142875.99999999997
645,-141955.2857142857,143318.99999999997
646,-142396.85714285713,143762.6857142857
647,-142839.11428571425,144207.0571428571
648,-143282.05714285708,144652.11428571428
649,-143725.68571428568,145097.8571428571
650,-144170.0,145544.28571428568
651,-144615.0,145991.4
652,-145060.68571428568,146439.19999999998
653,-145507.05714285708,146887.6857142857
654,-145954.11428571425,147336.8571428571
655,-146401.85714285713,147786.71428571426
656,-146850.2857142857,148237.25714285712
657,-147299.39999999997,148688.4857142857
658,-147749.19999999995,149140.4
659,-148199.68571428568,149592.99999999997
660,-148650.85714285713,150046.28571428568
661,-149102.7142857143,150500.25714285712
662,-149555.2571428571,150954.91428571427
663,-150008.48571428566,151410.25714285712
664,-150462.39999999997,151866.28571428568
665,-150917.0,152322.99999999997
666,-151372.2857142857,152780.4
667,-151828.2571428571,153238.4857142857
668,-152284.91428571424,153697.25714285712
669,-152742.2571428571,154156.71428571426
670,-153200.2857142857,154616.8571428571
671,-153659.0,155077.6857142857
672,-154118.39999999997,155539.19999999998
673,-154578.48571428566,156001.4
674,-155039.2571428571,156464.28571428568
675,-155500.7142857143,156927.8571428571
676,-155962.85714285713,157392.11428571428
677,-156425.68571428568,157857.0571428571
678,-156889.19999999995,158322.68571428568
679,-157353.39999999997,158788.99999999997
680,-157818.2857142857,159255.99999999997
681,-158283.85714285713,159723.68571428568
682,-158750.11428571425,160192.0571428571
683,-159217.05714285708,160661.11428571425
684,-159684.68571428568,161130.8571428571
685,-160153.0,161601.28571428568
686,-160622.0,162072.39999999997
687,-161091.68571428568,162544.19999999998
688,-161562.05714285708,163016.68571428568
689,-162033.11428571425,163489.8571428571
690,-162504.85714285713,163963.71428571426
691,-162977.2857142857,164438.2571428571
692,-163450.39999999997,164913.4857142857
693,-163924.19999999995,165389.39999999997
694,-164398.68571428568,165865.99999999997
695,-164873.85714285713,166343.28571428568
696,-165349.7142857143,166821.2571428571
697,-165826.2571428571,167299.91428571427
698,-166303.48571428566,167779.2571428571
699,-166781.39999999997,168259.28571428568
700,-167260.0,168739.99999999997
701,-167739.2857142857,169221.39999999997
702,-168219.2571428571,169703.4857142857
703,-168699.91428571424,170186.2571428571
704,-169181.2571428571,170669.71428571426
705,-169663.2857142857,171153.8571428571
706,-170146.0,171638.68571428568
707,-170629.39999999997,172124.19999999998
708,-171113.48571428566,172610.39999999997
709,-171598.2571428571,173097.28571428568
710,-172083.7142857143,173584.8571428571
711,-172569.85714285713,174073.11428571425
712,-173056.68571428568,174562.0571428571
713,-173544.19999999995,175051.68571428568
714,-174032.39999999997,175541.99999999997
715,-174521.2857142857,176032.99999999997
716,-175010.85714285713,176524.68571428568
717,-175501.11428571425,177017.0571428571
718,-175992.05714285708,177510.11428571425
719,-176483.68571428568,178003.8571428571
720,-176976.0,178498.28571428568
721,-177469.0,178993.39999999997
722,-177962.68571428568,179489.19999999998
723,-178457.05714285708,179985.68571428568
724,-178952.11428571425,180482.8571428571
725,-179447.85714285713,180980.71428571426
726,-179944.2857142857,181479.2571428571
727,-180441.39999999997,181978.4857142857
728,-180939.19999999995,182478.39999999997
729,-181437.68571428568,182978.99999999997
730,-181936.85714285713,183480.28571428568
731,-182436.7142857143,183982.2571428571
732,-182937.2571428571,184484.91428571427
733,-183438.48571428566,184988.2571428571
734,-183940.39999999997,185492.28571428568
735,-184443.0,185996.99999999997
736,-184946.2857142857,186502.39999999997
737,-185450.2571428571,187008.4857142857
738,-185954.91428571424,187515.2571428571
739,-186460.2571428571,188022.71428571426
740,-186966.2857142857,188530.8571428571
741,-187473.0,189039.68571428568
742,-187980.39999999997,189549.19999999998
743,-188488.48571428566,190059.39999999997
744,-188997.2571428571,190570.28571428568
745,-189506.7142857143,191081.8571428571
746,-190016.85714285713,191594.11428571425
747,-190527.68571428568,192107.0571428571
748,-191039.19999999995,192620.68571428568
749,-191551.39999999997,193134.99999999997
750,-192064.2857142857,193649.99999999997
751,-192577.85714285713,194165.68571428568
752,-193092.11428571425,194682.0571428571
753,-193607.05714285708,195199.11428571425
754,-194122.68571428568,195716.8571428571
755,-194639.0,196235.28571428568
756,-195156.0,196754.39999999997
757,-195673.68571428568,197274.19999999998
758,-196192.05714285708,197794.68571428568
759,-196711.11428571425,198315.8571428571
760,-197230.85714285713,198837.71428571426
761,-197751.2857142857,199360.2571428571
762,-198272.39999999997,199883.4857142857
763,-198794.19999999995,200407.39999999997
764,-199316.68571428568,200931.99999999997
765,-199839.85714285713,201457.28571428568
766,-200363.7142857143,201983.2571428571
767,-200888.2571428571,202509.91428571427
768,-201413.48571428566,203037.2571428571
769,-201939.39999999997,203565.28571428568
770,-202466.0,204093.99999999997
771,-202993.2857142857,204623.39999999997
772,-203521.2571428571,205153.4857142857
773,-204049.91428571424,205684.2571428571
774,-204579.2571428571,206215.71428571426
775,-205109.2857142857,206747.8571428571
776,-205640.0,207280.68571428568
777,-206171.39999999997,207814.19999999998
778,-206703.48571428566,208348.39999999997
779,-207236.2571428571,208883.28571428568
780,-207769.7142857143,209418.8571428571
781,-208303.85714285713,209955.11428571425
782,-208838.68571428568,210492.0571428571
783,-209374.19999999995,211029.68571428568
784,-209910.39999999997,211567.99999999997
785,-210447.2857142857,212106.99999999997
786,-210984.85714285713,212646.68571428568
787,-211523.11428571425,213187.0571428571
788,-212062.05714285708,213728.11428571425
789,-212601.68571428568,214269.8571428571
790,-213142.0,214812.28571428568
791,-213683.0,215355.39999999997
792,-214224.68571428568,215899.19999999998
793,-214767.05714285708,216443.68571428568
794,-215310.11428571425,216988.8571428571
795,-215853.85714285713,217534.71428571426
796,-216398.2857142857,218081.2571428571
797,-216943.39999999997,218628.4857142857
798,-217489.19999999995,219176.39999999997
799,-218035.68571428568,219724.99999999997
800,-218582.85714285713,220274.28571428568
801,-219130.7142857143,220824.2571428571
802,-219679.2571428571,221374.91428571427
803,-220228.48571428566,221926.2571428571
804,-220778.39999999997,222478.28571428568
805,-221329.0,223030.99999999997
806,-221880.2857142857,223584.39999999997
807,-222432.2571428571,224138.4857142857
808,-222984.91428571424,224693.2571428571
809,-223538.2571428571,225248.71428571426
810,-224092.2857142857,225804.8571428571
811,-224646.99999999994,226361.68571428568
812,-225202.39999999997,226919.19999999998
813,-225758.48571428566,227477.39999999997
814,-226315.2571428571,228036.28571428568
815,-226872.71428571423,228595.8571428571
816,-227430.85714285707,229156.11428571425
817,-227989.68571428568,229717.0571428571
818,-228549.19999999995,230278.68571428568
819,-229109.39999999997,230840.99999999997
820,-229670.28571428565,231403.99999999997
821,-230231.85714285707,231967.68571428568
822,-230794.11428571425,232532.0571428571
823,-231357.05714285708,233097.11428571425
824,-231920.68571428568,233662.8571428571
825,-232484.99999999994,234229.28571428568
826,-233049.99999999994,234796.39999999997
827,-233615.68571428568,235364.19999999998
828,-234182.05714285708,235932.68571428568
829,-234749.11428571425,236501.8571428571
830,-235316.85714285707,237071.71428571426
831,-235885.28571428565,237642.2571428571
832,-236454.39999999997,238213.4857142857
833,-237024.19999999995,238785.39999999997
834,-237594.68571428568,239357.99999999997
835,-238165.85714285707,239931.28571428568
836,-238737.71428571423,240505.2571428571
837,-239310.2571428571,241079.91428571427
838,-239883.48571428566,241655.2571428571
839,-240457.39999999997,242231.28571428568
840,-241031.99999999994,242807.99999999997
841,-241607.28571428565,243385.39999999997
842,-242183.2571428571,243963.4857142857
843,-242759.91428571424,244542.2571428571
844,-243337.2571428571,245121.71428571426
845,-243915.28571428565,245701.8571428571
846,-244493.99999999994,246282.68571428568
847,-245073.39999999997,246864.19999999998
848,-245653.48571428566,247446.39999999997
849,-246234.2571428571,248029.28571428568
850,-246815.71428571423,248612.8571428571
851,-247397.85714285707,249197.11428571425
852,-247980.68571428568,249782.05714285708
853,-248564.19999999995,250367.68571428568
854,-249148.39999999997,250953.99999999997
855,-249733.28571428565,251540.99999999997
856,-250318.85714285707,252128.68571428568
857,-250905.11428571425,252717.05714285708
858,-251492.05714285708,253306.11428571423
859,-252079.68571428568,253895.85714285713
860,-252667.99999999994,254486.28571428565
861,-253256.99999999994,255077.39999999997
862,-253846.68571428568,255669.19999999995
863,-254437.05714285708,256261.68571428565
864,-255028.11428571425,256854.85714285713
865,-255619.85714285707,257448.71428571423
866,-256212.2857142857,258043.25714285712
867,-256805.40000000002,258638.48571428563
868,-257399.19999999995,259234.39999999997
869,-257993.68571428573,259830.99999999997
870,-258588.85714285713,260428.28571428565
871,-259184.7142857143,261026.25714285712
872,-259781.25714285715,261624.9142857142
873,-260378.48571428566,262224.2571428571
874,-260976.40000000002,262824.2857142856
875,-261575.0,263424.99999999994
876,-262174.2857142857,264026.39999999997
877,-262774.2571428572,264628.48571428563
878,-263374.9142857142,265231.2571428571
879,-263976.2571428572,265834.7142857142
880,-264578.2857142857,266438.8571428571
881,-265181.0,267043.68571428565
882,-265784.4,267649.19999999995
883,-266388.48571428563,268255.39999999997
884,-266993.2571428572,268862.2857142856
885,-267598.71428571426,269469.8571428571
886,-268204.85714285716,270078.1142857142
887,-268811.6857142857,270687.0571428571
888,-269419.19999999995,271296.68571428565
889,-270027.3999999999,271906.99999999994
890,-270636.2857142857,272517.99999999994
891,-271245.85714285716,273129.68571428565
892,-271856.11428571417,273742.0571428571
893,-272467.0571428571,274355.1142857142
894,-273078.6857142856,274968.8571428571
895,-273691.0,275583.2857142856
896,-274304.0,276198.39999999997
897,-274917.6857142856,276814.19999999995
898,-275532.0571428571,277430.68571428565
899,-276147.11428571417,278047.8571428571
900,-276762.85714285716,278665.7142857142
901,-277379.2857142857,279284.2571428571
902,-277996.3999999999,279903.48571428563
903,-278614.19999999995,280523.39999999997
904,-279232.6857142856,281143.99999999994
905,-279851.85714285716,281765.2857142856
906,-280471.71428571426,282387.2571428571
907,-281092.25714285707,283009.9142857142
908,-281713.48571428563,283633.2571428571
909,-282335.3999999999,284257.2857142856
910,-282958.0,284881.99999999994
911,-283581.2857142857,285507.39999999997
912,-284205.25714285707,286133.48571428563
913,-284829.9142857142,286760.2571428571
914,-285455.25714285707,287387.7142857142
915,-286081.2857142857,288015.8571428571
916,-286708.0,288644.68571428565
917,-287335.3999999999,289274.19999999995
918,-287963.48571428563,289904.39999999997
919,-288592.25714285707,290535.2857142856
920,-289221.71428571426,291166.8571428571
921,-289851.85714285716,291799.1142857142
922,-290482.6857142856,292432.0571428571
923,-291114.19999999995,293065.68571428565
924,-291746.3999999999,293699.99999999994
925,-292379.2857142857,294334.99999999994
926,-293012.85714285716,294970.68571428565
927,-293647.11428571417,295607.0571428571
928,-294282.0571428571,296244.1142857142
929,-294917.6857142856,296881.8571428571
930,-295554.0,297520.2857142856
931,-296191.0,298159.39999999997
932,-296828.6857142856,298799.19999999995
933,-297467.0571428571,299439.68571428565
934,-298106.11428571417,300080.8571428571
935,-298745.85714285716,300722.7142857142
936,-299386.2857142857,301365.2571428571
937,-300027.3999999999,302008.48571428563
938,-300669.19999999995,302652.39999999997
939,-301311.6857142856,303296.99999999994
940,-301954.85714285716,303942.2857142856
941,-302598.71428571426,304588.2571428571
942,-303243.25714285707,305234.9142857142
943,-303888.48571428563,305882.2571428571
944,-304534.3999999999,306530.2857142856
945,-305181.0,307178.99999999994
946,-305828.2857142857,307828.39999999997
947,-306476.25714285707,308478.48571428563
948,-307124.9142857142,309129.2571428571
949,-307774.25714285707,309780.7142857142
950,-308424.2857142857,310432.8571428571
951,-309075.0,311085.68571428565
952,-309726.3999999999,311739.19999999995
953,-310378.48571428563,312393.39999999997
954,-311031.25714285707,313048.2857142856
955,-311684.71428571426,313703.8571428571
956,-312338.85714285716,314360.1142857142
957,-312993.6857142856,315017.0571428571
958,-313649.19999999995,315674.68571428565
959,-314305.3999999999,316332.99999999994
960,-314962.2857142857,316991.99999999994
961,-315619.85714285716,317651.68571428565
962,-316278.11428571417,318312.0571428571
963,-316937.0571428571,318973.1142857142
964,-317596.6857142856,319634.8571428571
965,-318257.0,320297.2857142856
966,-318918.0,320960.39999999997
967,-319579.6857142856,321624.19999999995
968,-320242.0571428571,322288.68571428565
969,-320905.11428571417,322953.8571428571
970,-321568.85714285716,323619.7142857142
971,-322233.2857142857,324286.2571428571
972,-322898.3999999999,324953.48571428563
973,-323564.19999999995,325621.39999999997
974,-324230.6857142856,326289.99999999994
975,-324897.85714285716,326959.2857142856
976,-325565.71428571426,327629.2571428571
977,-326234.25714285707,328299.9142857142
978,-326903.48571428563,328971.2571428571
979,-327573.3999999999,329643.2857142856
980,-328244.0,330315.99999999994
981,-328915.2857142857,330989.39999999997
982,-329587.25714285707,331663.48571428563
983,-330259.9142857142,332338.2571428571
984,-330933.25714285707,333013.7142857142
985,-331607.2857142857,333689.8571428571
986,-332282.0,334366.68571428565
987,-332957.3999999999,335044.19999999995
988,-333633.48571428563,335722.39999999997
989,-334310.25714285707,336401.2857142856
990,-334987.71428571426,337080.8571428571
991,-335665.85714285716,337761.1142857142
992,-336344.6857142856,338442.0571428571
993,-337024.19999999995,339123.68571428565
994,-337704.3999999999,339805.99999999994
995,-338385.2857142857,340488.99999999994
996,-339066.85714285716,341172.68571428565
997,-339749.11428571417,341857.0571428571
998,-340432.0571428571,342542.1142857142
999,-341115.6857142856,343227.8571428571
1000,-341800.0,343914.2857142856


==> figures/data/z_data_1.01.csv <==
mag1,mag2,phase1,phase2,ang1,ang2,x1,y1,x2,y2
222.7233353607255,222.72333536072526,-26.96676752911193,-153.60619026601884,0.01,0.01,198.5065594141758,-100.99915833190143,-199.5066089191257,-99.00907590618708
211.47431576228286,211.47431576228234,-27.64506952681314,-152.9446847842511,0.010293154505881573,0.010293154505881573,187.33216912973168,-98.1226000281042,-188.33221863468418,-96.18919716508195
200.84928465031822,200.84928465031822,-28.33489594449718,-152.272147279931,0.010594902968195014,0.010594902968195014,176.78521998053483,-95.32796620603243,-177.78526948548534,-93.44962866977006
190.81290068732545,190.8129006873258,-29.036052422511,-151.58878654756788,0.010905497322645456,0.010905497322645456,166.83048119657153,-92.61292357134354,-167.83053070152278,-90.78808310101317
181.33180194430977,181.33180194430997,-29.748315888754988,-150.89484051727678,0.011225196890546756,0.011225196890546756,157.4347002121977,-89.97520528159869,-158.43474971714863,-88.20233828212791
172.37449534461868,172.3744953446186,-30.471433965757058,-150.19057686011612,0.011554268595333917,0.011554268595333917,148.56649159100647,-87.41260905413688,-149.56654109595678,-85.69023532412203
163.91125237337138,163.91125237337147,-31.20512452101516,-149.47629345051277,0.011892987185422726,0.011892987185422726,140.196232186403,-84.9229953271976,-141.1962816913537,-83.2496768230542
155.91401070129493,155.91401070129473,-31.949075375477772,-148.7523186709243,0.012241635463602574,0.012241635463602574,132.29596218890498,-82.50428547339423,-133.29601169385498,-80.87862510870917
148.35628139047242,148.35628139047202,-32.7029441842455,-148.01901154466765,0.01260050452315405,0.01260050452315405,124.83929173046519,-80.15446006458306,-125.83934123541681,-78.5751005436534
141.213061363919,141.21306136391885,-33.46635850246711,-147.27676168394285,0.012969893990888425,0.012969893990888425,117.80131273165593,-77.87155718533275,-118.80136223660611,-76.33717986994681
134.46075084383259,134.4607508438329,-34.23891604798083,-146.52598904153504,0.01335011227731196,0.01335011227731196,111.15851570016694,-75.6536707954278,-112.15856520511821,-74.1629946038896
128.0770754720034,128.07707547200312,-35.02018517045386,-145.7671434564191,0.013741476834123852,0.013741476834123852,104.88871119944928,-73.49894913792834,-105.88876070440085,-72.0507294754697
122.041012848524,122.04101284852395,-35.80970553471008,-145.00070398561968,0.014144314419262918,0.014144314419262918,98.97095572830516,-71.40559319352694,-99.97100523325551,-69.99862091317219
116.3327232326274,116.33272323262766,-36.606989023517485,-144.22717801706182,0.01455896136972418,0.01455896136972418,93.38548176150765,-69.3718551783806,-94.38553126645877,-68.00495557139554
110.93348416668539,110.93348416668505,-37.41152086242448,-143.4471001608158,0.014985763882373222,0.014985763882373222,88.11363171860944,-67.39603708466473,-89.11368122356053,-66.06806889977787
105.82562879703399,105.82562879703416,-38.22276096634521,-142.6610309190752,0.015425078302992726,0.015425078302992726,83.1377956410565,-65.47648926319702,-84.13784514600742,-64.18634375374671
100.99248767462593,100.99248767462566,-39.04014550448457,-141.8695551382837,0.015877271423802575,0.015877271423802575,78.44135236792879,-63.61160904583301,-79.44140187287991,-62.358209044046546
96.41833383367788,96.41833383367799,-39.86308867697051,-141.07328025004017,0.016342720789701823,0.016342720789701823,74.00861401528226,-61.79983940755443,-75.00866352023304,-60.582138425207766
92.08833095429044,92.0883309542902,-40.69098469331846,-140.27283431070487,0.016821815013488377,0.016821815013488377,69.8247735725629,-60.03966766636244,-70.82482307751398,-58.85664902103862
87.98848442761454,87.98848442761455,-41.52320993956792,-139.46886385284313,0.01731495410031942,0.01731495410031942,65.87585544172306,-58.32962422037169,-66.8759049466736,-57.18030018662063
84.10559515085978,84.10559515085963,-42.35912531782718,-138.66203156482572,0.017822549781683544,0.017822549781683544,62.148668753453485,-56.66828132080453,-63.14871825840461,-55.551692305463924
80.42721588953688,80.42721588953685,-43.19807873896062,-137.8530138178278,0.018345025859163464,0.018345025859163464,58.63076330467661,-55.05425187987899,-59.63081280962702,-53.96946562089894
76.94161005372148,76.94161005372129,-44.03940774649524,-137.04249806220582,0.018882818558276247,0.018882818558276247,55.31038797030262,-53.486188312811535,-56.310437475253515,-52.43229910088312
73.63771274311898,73.6377127431188,-44.88244224742383,-136.23118011755324,0.019436376892686534,0.019436376892686534,52.17645144993648,-51.96278141256999,-53.17650095488733,-50.938909334937144
70.50509392537995,70.50509392538,-45.726507323664976,-135.41976138272594,0.02000616303909689,0.02000616303909689,49.2184852188565,-50.48275925687753,-50.21853472380711,-49.48804946267771
67.533923619181,67.53392361918095,-46.57092609641957,-134.60894599359423,0.020592652723128154,0.020592652723128154,46.42660855916669,-49.04488614621593,-47.42665806411707,-48.0785081327477
64.71493896221612,64.71493896221612,-47.415022614693314,-133.79943795727567,0.021196335616512102,0.021196335616512102,43.791495554525994,-47.647961572152155,-44.7915450594765,-46.709108491473536
62.0394130512574,62.03941305125743,-48.258124738805044,-132.9919382920528,0.02181771574592796,0.02181771574592796,41.30434393804097,-46.2908192149647,-42.304393442991575,-45.37870720023988
59.49912544913757,59.49912544913769,-49.099566989797076,-132.18714220207403,0.022457311913824173,0.022457311913824173,38.95684568942383,-44.97232596989654,-39.956895194374695,-44.08619348092984
57.08633425999184,57.08633425999184,-49.93869333631471,-131.3857363152919,0.023115658131576736,0.023115658131576736,36.741159283055545,-43.691381001069985,-37.741208788006034,-42.83048818848151
54.793749681135665,54.79374968113568,-50.77485989169768,-130.58839601191815,0.02379330406534571,0.02379330406534571,34.64988349439941,-42.4469148224403,-35.64993299934997,-41.61054290995029
52.614508945703484,52.61450894570346,-51.60743749569111,-129.7957828690061,0.024490815495002354,0.024490815495002354,32.67603267706298,-41.23788840477922,-33.67608218201339,-40.42533908908854
50.54215257682788,50.54215257682785,-52.43581415729713,-129.00854224466565,0.025208774786509774,0.025208774786509774,30.813013428168773,-40.063292308231986,-31.813062933119177,-39.273887175994496
48.57060187907296,48.57060187907288,-53.25939733777806,-128.22730102291857,0.025947781378151687,0.025947781378151687,29.054602563886007,-38.92214583948365,-30.05465206883674,-38.15522580088559
46.6941375986112,46.694137598611285,-54.077616055625924,-127.45266553740295,0.0267084522810152,0.0267084522810152,27.394926331667218,-37.81349623296637,-28.394975836618,-37.06842097144042
44.907379688326735,44.90737968832673,-54.889922798355755,-126.68521968909937,0.027491422594145474,0.027491422594145474,25.828440789702967,-36.73641785537001,-26.828490294653438,-36.012565292981094
43.20526811876778,43.20526811876776,-55.695795229162904,-125.92552327005248,0.028297346034802297,0.028297346034802297,24.349913288099348,-35.69001143284567,-25.349962793049748,-34.98677721090645
41.58304467991388,41.58304467991382,-56.494737679760135,-125.17411050180702,0.029126895484261534,0.029126895484261534,22.954404989832895,-34.67340330014417,-23.95445449478356,-33.99020027462405
40.03623572293421,40.03623572293421,-57.28628242396175,-124.43148879401095,0.029980763549616825,0.029980763549616825,21.637254373188796,-33.685744671185105,-22.637303878139285,-33.022002422492996
38.56063579449017,38.560635794490196,-58.06999072976887,-123.69813772546615,0.030859663142050846,0.030859663142050846,20.394061660538412,-32.72621093040674,-21.394111165489022,-32.081375287135316
37.15229211939357,37.15229211939354,-58.84545369073454,-122.97450824686331,0.03176432807205882,0.03176432807205882,19.22067412141488,-31.794000944252456,-20.220723626365277,-31.16753352049059
35.80748989056381,35.80748989056376,-59.612292840231184,-122.26102210162097,0.03269551366212129,0.03269551366212129,18.11317220085233,-30.88833639231967,-19.113221705802932,-30.27971413814287
34.52273832763489,34.522738327634855,-60.370160554809694,-121.5580714586564,0.03365399737733763,0.03365399737733763,17.06785642658088,-30.008461117491056,-18.067905931531545,-29.417175882257563
33.294757468234934,33.29475746823495,-61.11874025514243,-120.86601874863666,0.03464057947454695,0.03464057947454695,16.08123505141215,-29.153640494624668,-17.081284556362693,-28.57919860271019
32.120465657874554,32.1204656578746,-61.857746415012606,-120.18519669327125,0.03565608367047817,0.03565608367047817,15.15001238949159,-28.323160817199586,-16.15006189444222,-27.765082655817658
30.996967706392734,30.99696770639275,-62.586924390465576,-119.51590851556351,0.036701357829487274,0.036701357829487274,14.271077807464817,-27.516328701417258,-15.271127312415365,-26.974148320181612
29.921543680634038,29.921543680634052,-63.306050082555515,-118.85842831762544,0.03777727467145589,0.03777727467145589,13.441495333801761,-26.73247050729648,-14.441544838752332,-26.205735229189763
28.89163830444357,28.891638304443543,-64.01492944810187,-118.21300161166887,0.0388847325004422,0.0388847325004422,12.65849385154206,-25.97093177622364,-13.65854335649264,-25.45920181964863
27.90485093854006,27.904850938540086,-64.71339787354353,-117.57984598912364,0.04002465595469265,0.04002465595469265,11.919457841730196,-25.231076684544334,-12.91950734668081,-24.733924796141878
26.958926113912906,26.95892611391291,-65.40131942734737,-116.95915191246232,0.04119799677864044,0.04119799677864044,11.221918646593105,-24.512287512687614,-12.221968151543624,-24.029298610614266
26.051744593596425,26.05174459359645,-66.07858600652193,-116.3510836142148,0.04240573461753574,0.04240573461753574,10.563546223304572,-23.8139641294365,-11.563595728255175,-23.344734956804725
25.181314938519826,25.18131493851983,-66.74511639263872,-115.75578008781018,0.04364887783537062,0.04364887783537062,9.942141360759145,-23.135523490848527,-10.942190865709664,-22.679662279039825
24.345765554175312,24.34576555417529,-67.40085523239685,-115.17335615525091,0.044928464356781946,0.044928464356781946,9.355628333388001,-22.476399153476002,-10.355677838338575,-22.033525295045532
23.54333719553324,23.54333719553322,-68.04577195721272,-114.60390359717304,0.046245562533634973,0.046245562533634973,8.802047967451555,-21.836040801419585,-9.802097472402101,-21.40578453231991
22.772375908517205,22.77237590851721,-68.67985965561927,-114.0474923315556,0.04760127203701131,0.04760127203701131,8.279551096665855,-21.213913786864367,-9.279600601616355,-20.795915877722152
22.031326387003823,22.03132638700382,-69.30313391142994,-113.50417162816146,0.04899672477534575,0.04899672477534575,7.7863923852918,-20.609498683688567,-8.786441890242292,-20.203410139877036
21.318725725048672,21.318725725048672,-69.91563161971261,-112.97397134671054,0.05043308583947894,0.05043308583947894,7.320924498059069,-20.022290853785204,-8.320974003009567,-19.62777262404196
20.63319754468919,20.633197544689185,-70.51740979164015,-112.45690318776458,0.051911554475414484,0.051911554475414484,6.881592597447352,-19.451800025728357,-7.88164210239785,-19.06852271907495
19.973446480339323,19.973446480339337,-71.10854435826907,-111.9529619463172,0.05343336508559293,0.05343336508559293,6.4669291499456945,-18.897549885436522,-7.466978654896263,-18.525193496163634
19.33825300141888,19.33825300141888,-71.68912898226786,-111.46212675911575,0.05499978825951861,0.05499978825951861,6.0755490239382866,-18.359077678483985,-7.075598528888782,-17.997331318972634
18.72646855551707,18.72646855551707,-72.25927388559228,-110.98436233776847,0.05661213183459967,0.05661213183459967,5.706144862846947,-17.835933823743993,-6.706194367797424,-17.484495464899513
18.137011014975506,18.137011014975506,-72.81910470009771,-110.51962018069493,0.05827174198808712,0.05827174198808712,5.357482718067283,-17.327681538017522,-6.357532223017758,-16.986257757099818
17.56886041044691,17.568860410446906,-73.3687613471111,-110.06783975795187,0.05998000436102474,0.05998000436102474,5.028397927117813,-16.83389647135582,-6.028447432068292,-16.502202206995218
17.02105493557251,17.02105493557252,-73.9083969510594,-109.62894966389035,0.06173834521514782,0.06173834521514782,4.717791223229997,-16.354166352761347,-5.717840728180531,-16.03192466695554
16.492687207551615,16.49268720755162,-74.43817679138022,-109.20286873347324,0.06354823262369709,0.06354823262369709,4.424625063384022,-15.88809064597161,-5.424674568334535,-15.575032492865024
15.982900768998757,15.982900768998757,-74.95827729613164,-108.78950711889489,0.0654111776971418,0.0654111776971418,4.147920162526322,-15.435280215045292,-5.147969667476831,-15.131144216297706
15.490886817078426,15.490886817078433,-75.46888507996873,-108.3887673238916,0.06732873584483558,0.06732873584483558,3.8867522223891564,-14.995356999461103,-4.88680172733969,-14.69988922601814
15.01588114653311,15.015881146533115,-75.97019602847509,-108.00054519381692,0.06930250807365795,0.06930250807365795,3.6402488439874294,-14.567953698466257,-4.640298348937967,-14.280907458549413
14.557161293810397,14.557161293810397,-76.46241443022286,-107.6247308601695,0.07133414232472665,0.07133414232472665,3.40758661347863,-14.152713464408613,-4.407636118429117,-13.8738490975479
14.114043870090265,14.114043870090267,-76.94575215738493,-107.26120963881456,0.07342533484929575,0.07342533484929575,3.1879883516515926,-13.749289604796546,-4.188037856602087,-13.4783742817337
13.685882071593419,13.685882071593417,-77.42042789523843,-106.9098628816238,0.0755778316249892,0.0755778316249892,2.9807205178556204,-13.357345292834077,-3.9807700228061043,-13.094152821129377
13.272063356135927,13.272063356135925,-77.88666642047546,-106.57056878168824,0.07779342981355164,0.07779342981355164,2.7850907596997354,-12.976553286197426,-3.785140264650222,-12.720863921377733
12.87200727543977,12.872007275439767,-78.34469792787003,-106.24320313262261,0.0800739792613341,0.0800739792613341,2.6004456003354766,-12.60659565381036,-3.600495105285999,-12.358195915900746
12.485163453267944,12.485163453267942,-78.79475740453937,-105.9276400427955,0.08242138404376691,0.08242138404376691,2.426168255598934,-12.247163510394623,-3.4262177605494557,-12.00584600568044
12.111009699979244,12.111009699979247,-79.23708405077686,-105.62375260558292,0.0848376040551095,0.0848376040551095,2.2616765737201,-11.897956758573173,-3.261726078670615,-11.663520006443656
11.74905025461213,11.749050254612126,-79.67192074621789,-105.33141352695856,0.08732465664480471,0.08732465664480471,2.106421090717221,-11.558683838308884,-3.106470595667735,-11.330932103037817
11.398814146110908,11.398814146110906,-80.09951355992732,-105.05049571191047,0.08988461830180329,0.08988461830180329,1.959883194981006,-11.229061483472659,-2.959932699931522,-11.00780461079566
11.05985366578183,11.059853665781828,-80.52011130286266,-104.7808728113122,0.09251962638826519,0.09251962638826519,1.8215733949169137,-10.908814485334263,-2.8216228998674246,-10.693867743686168
10.73174294353576,10.731742943535764,-80.93396512106459,-104.52241973097794,0.09523188092408515,0.09523188092408515,1.6910296838595102,-10.597675462781242,-2.691079188810018,-10.388859389061114
10.414076620913836,10.414076620913836,-81.34132812785485,-104.27501310470767,0.0980236464237325,0.0980236464237325,1.5678159967967633,-10.295384639072612,-2.567865501747253,-10.09252488880758
10.106468614319471,10.106468614319473,-81.74245507327728,-104.03853173317472,0.10089725378693844,0.10089725378693844,1.4515207537491799,-10.001689624941376,-2.4515702586996966,-9.804616826724217
9.808550962284157,9.808550962284157,-82.1376020489936,-103.81285699053369,0.1038551022448102,0.1038551022448102,1.3417554849380116,-9.7163452078631,-2.3418049898885096,-9.524894821942064
9.519972750987202,9.519972750987202,-82.52702622684401,-103.59787320063337,0.10689966136299596,0.10689966136299596,1.238153533150506,-9.439113147318754,-2.2382030381010054,-9.253125328221502
9.240399112607948,9.240399112607948,-82.91098562929491,-103.39346798470612,0.11003347310357361,0.11003347310357361,1.140368828967018,-9.169761975875172,-2.140418333917511,-8.989081438952232
8.969510291448886,8.969510291448888,-83.28973893002457,-103.19953258238304,0.1132591539473848,0.1132591539473848,1.0480747347592725,-8.908066805921854,-2.048124239709768,-8.732542697698122
8.707000773091488,8.707000773091487,-83.66354528293654,-103.01596214784621,0.11657939707858586,0.11657939707858586,0.9609629535980241,-8.653809141899764,-1.961012458548523,-8.483294914125834
8.452578472164038,8.452578472164038,-84.03266417793907,-102.84265602288403,0.11999697463324031,0.11999697463324031,0.8787424994255616,-8.406776697866684,-1.8787920043760653,-8.24112998516487
8.20596397459466,8.20596397459466,-84.39735532188497,-102.67951798856315,0.12351474001382948,0.12351474001382948,0.8011387250530266,-8.166763220246182,-1.8011882300035347,-8.005845721249075
7.966889830502151,7.966889830502153,-84.75787854312836,-102.5264564971708,0.12713563027161398,0.12713563027161398,0.7278924047356865,-7.933568315612256,-1.727941909686183,-7.777245677494617
7.73509989414005,7.735099894140048,-85.11449371822111,-102.38338488601958,0.13086266855883572,0.13086266855883572,0.6587588682616208,-7.706997283366077,-1.658808373212126,-7.555138989673633
7.51034870755491,7.510348707554909,-85.46746071934034,-102.25022157463891,0.13469896665280673,0.13469896665280673,0.5935071836613627,-7.486860953164154,-1.593556688611856,-7.339340214845754
7.292400924853806,7.292400924853806,-85.81703938111151,-102.12689024681195,0.13864772755399293,0.13864772755399293,0.5319193858084023,-7.2729755269634895,-1.5319688907588935,-7.129669176515528
7.0810307741906975,7.081030774190698,-86.16348948556104,-102.0133200188457,0.14271224816026232,0.14271224816026232,0.47378974833385945,-7.065162425550417,-1.4738392532843643,-6.925950814185292
6.876021554786788,6.876021554786787,-86.50707076400735,-101.90944559539462,0.14689592201952936,0.14689592201952936,0.41892409642317874,-6.863248139425569,-1.4189736013736831,-6.728015037178284
6.6771651664898695,6.67716516648987,-86.84804291477029,-101.81520741409012,0.1512022421630947,0.1512022421630947,0.3671391581993515,-6.667064083920475,-1.3671886631498549,-6.535696582610013
6.48426166955489,6.484261669554889,-87.18666563564919,-101.73055178015976,0.1556348040220455,0.1556348040220455,0.31826195252604805,-6.476446458424023,-1.3183114574765493,-6.348834877388513
6.297118872495527,6.297118872495528,-87.52319867019015,-101.65543099215574,0.16019730842915134,0.16019730842915134,0.2721292111857137,-6.291236109601894,-1.272178716136209,-6.167273904128904
6.115551946010309,6.11555194601031,-87.85790186683072,-101.58980345984868,0.16489356470876193,0.16489356470876193,0.22858683350243056,-6.111278398494035,-1.228636338452925,-5.990862070869557
5.939383061132053,5.939383061132053,-88.1910352500747,-101.53363381528044,0.16972749385728678,0.16972749385728678,0.18748937158783577,-5.9364230713792585,-1.1875388765383321,-5.819452084481187
5.768441049883814,5.768441049883814,-88.52285910291464,-101.48689301791217,0.17470313181691188,0.17470313181691188,0.1486995444905924,-5.7665241342990115,-1.1487490494410926,-5.652900827662985
5.602561086849731,5.602561086849731,-88.85363405977836,-101.44955845474618,0.17982463284528688,0.17982463284528688,0.11208777962651728,-5.6014397311353115,-1.1121372845770112,-5.491069239422911
5.441584390185534,5.441584390185534,-89.18362120933601,-101.42161403624836,0.18509627298399642,0.18509627298399642,0.07753177995751778,-5.441032025140772,-1.0775812849080135,-5.333822198942037
5.285357940701842,5.285357940701843,-89.51308220655757,-101.40305028884454,0.1905224536287109,0.1905224536287109,0.04491611547363866,-5.285167083821549,-1.0449656204241369,-5.1810284127257615
5.133734217754092,5.1337342177540926,-89.84227939346552,-101.39386444471933,0.19610770520399787,0.19610770520399787,0.014131837613537337,-5.133714767077041,-1.014181342564037,-5.032560304947595
4.986570950765743,4.986570950765744,-90.1714759280765,-101.39406052959806,0.2018566909458626,0.2018566909458626,-0.014923884664564468,-4.986548618502309,-0.9851256202859312,-4.888293910893353
4.843730885298763,4.843730885298763,-90.50093592107348,-101.40364944915157,0.20777421079517502,0.20777421079517502,-0.042348108377092596,-4.843545759762575,-0.9577013965734011,-4.748108773416895
4.705081562664825,4.705081562664825,-90.83092457979541,-101.422649074623,0.21386520540523438,0.21386520540523438,-0.0682324407219186,-4.70458678795084,-0.9318170642285791,-4.611887842320203
4.570495112145804,4.570495112145803,-91.16170835917373,-101.45108432823909,0.22013476026681764,0.22013476026681764,-0.09266334508070263,-4.569555675842799,-0.9073861598697905,-4.479517376573668
4.439848054960916,4.439848054960915,-91.49355511928533,-101.48898726893403,0.22658810995415538,0.22658810995415538,-0.11572242983896502,-4.438339674965448,-0.8843270751115313,-4.350886849294625
4.313021119181299,4.313021119181298,-91.82673428922911,-101.53639717888078,0.23323064249538045,0.23323064249538045,-0.1374867209886064,-4.310829221397631,-0.8625627839618917,-4.225888855404009
4.1898990648527645,4.1898990648527645,-92.16151703706964,-101.59336065129663,0.24006790387109794,0.24006790387109794,-0.15802891942352132,-4.186917844223828,-0.8420205855269736,-4.1044190218839605
4.070370518641519,4.070370518641518,-92.49817644562464,-101.6599316799611,0.24710560264483364,0.24710560264483364,-0.17741764378774166,-4.066502076563939,-0.8226318611627544,-3.9863759205606693
3.9543278173685534,3.9543278173685534,-92.83698769390391,-101.73617175085926,0.2543496147292251,0.2543496147292251,-0.195717659687301,-3.949481369104211,-0.804331845263197,-3.871660983339095
3.8416668598454873,3.841666859845487,-93.1782282440386,-101.82214993634084,0.2618059882919366,0.2618059882919366,-0.2129900960314961,-3.8357580060566363,-0.7870594089190006,-3.760178419818288
3.732286966467562,3.7322869664675626,-93.52217803356606,-101.91794299216387,0.2694809488053926,0.2694809488053926,-0.22929264922619627,-3.7252370234757506,-0.7707568557242924,-3.651835137217676
3.626090746060045,3.626090746060045,-93.86911967296267,-102.02363545777231,0.27738090424454687,0.27738090424454687,-0.24467977590127812,-3.6178261298640644,-0.7553697290492161,-3.5465406625468723
3.5229839695109,3.5229839695109,-94.21933864834094,-102.13931976013879,0.2855124504370263,0.2855124504370263,-0.25920287481593196,-3.513435628998763,-0.7408466301345635,-3.4442070669530076
3.422875449757386,3.4228754497573863,-94.57312352925213,-102.26509632148993,0.2938823765701166,0.2938823765701166,-0.27291045854955115,-3.4119783449145893,-0.727139046400944,-3.344748892181737
3.3256769277254596,3.3256769277254596,-94.9307661815547,-102.40107367121433,0.3024976708591882,0.3024976708591882,-0.28584831555162565,-3.3133695489790678,-0.7142011893988708,-3.2480830790893713
3.2313029638504602,3.2313029638504602,-95.29256198533211,-102.5473685622426,0.3113655263822934,0.3113655263822934,-0.29805966309198184,-3.217526888998173,-0.7019898418585133,-3.1541288981454496
3.139670834834532,3.139670834834532,-95.65881005786167,-102.70410609217663,0.3204933470858092,0.3204933470858092,-0.309585291622287,-3.124370320292028,-0.6904642133282091,-3.062807881866511
3.050700435321313,3.050700435321313,-96.02981348165417,-102.87141982943508,0.32988875396613637,0.32988875396613637,-0.3204637010309981,-3.0338220386817625,-0.6795858039194989,-2.9740437591233824
2.964314184191584,2.9643141841915845,-96.40587953760257,-103.04945194467312,0.3395595914326195,0.3395595914326195,-0.3307312292469237,-2.9458064153301446,-0.6693182757035707,-2.887762391265704
2.880436935204983,2.8804369352049832,-96.78731994329338,-103.2383533477272,0.34951393385699736,0.34951393385699736,-0.3404221736209659,-2.8602499333799924,-0.6596273313295292,-2.8038917100088154
2.7989958917326923,2.798995891732692,-97.17445109655029,-103.4382838303278,0.3597600923148547,0.3597600923148547,-0.3495689054914786,-2.777081126335703,-0.6504805994590172,-2.7223616570294116
2.7199205253444037,2.7199205253444037,-97.56759432429472,-103.64941221481907,0.3703066215247018,0.3703066215247018,-0.3582019783159507,-2.6962305181345894,-0.6418475266345458,-2.643104125217713
2.6431424980297638,2.643142498029764,-97.96707613682199,-103.87191650911778,0.38116232699047664,0.38116232699047664,-0.3663502297301859,-2.6176305648558698,-0.6336992752203099,-2.5660529015350164
2.568595587850251,2.568595587850251,-98.37322848760509,-104.10598406814185,0.39233627235343305,0.39233627235343305,-0.3740408778758908,-2.5412155980163527,-0.6260086270746054,-2.4911436114266765
2.4962156178319765,2.496215617831977,-98.78638903875138,-104.35181176193426,0.403837786959552,0.403837786959552,-0.3812996123184226,-2.466921769402933,-0.6187498926320735,-2.4183136647416266
2.4259403879234736,2.4259403879234736,-99.20690143224985,-104.60960615070714,0.41567647364879556,0.41567647364879556,-0.3881506798583871,-2.3946869973931384,-0.6118988250921077,-2.347502203110615
2.3577096098549055,2.3577096098549055,-99.635115567159,-104.87958366702865,0.42786221677270636,0.42786221677270636,-0.3946169655237138,-2.32445091471578,-0.6054325394267827,-2.278650048736183
2.2914648447469106,2.29146484474691,-100.07138788289622,-105.1619708053748,0.4404051904470462,0.4404051904470462,-0.40072006901271745,-2.256154817604817,-0.5993294359377785,-2.211699654548394
2.227149443328008,2.2271494433280075,-100.51608164880219,-105.45700431926808,0.45331586704636456,0.45331586704636456,-0.4064803768435007,-2.189741616300293,-0.5935691281069941,-2.146595055681103
2.1647084886295507,2.1647084886295507,-100.96956726016373,-105.76493142622546,0.46660502594759,0.46660502594759,-0.41191713045065353,-2.1251557868509625,-0.5881323744998417,-2.083281822224255
2.1040887410366014,2.104088741036601,-101.43222254089005,-106.08601002073917,0.4802837625299425,0.4802837625299425,-0.41704849045669995,-2.0623433241739306,-0.583001014493796,-2.0217070132084403
2.045238585581823,2.0452385855818234,-101.90443305304795,-106.42050889551511,0.49436349743868335,0.49436349743868335,-0.42189159733295756,-2.0012516963272216,-0.5781579076175384,-1.9618191317784743
1.9881079813776703,1.9881079813776708,-102.38659241347189,-106.76870797119669,0.5088559861204357,0.5088559861204357,-0.42646262865239565,-1.9418297999517065,-0.5735868762980988,-1.9035680815132896
1.932648413089776,1.932648413089776,-102.87910261767536,-107.13089853480285,0.5237733286380375,0.5237733286380375,-0.4307768531257039,-1.884027916839224,-0.5692726518247908,-1.846905123849842
1.8788128443616663,1.8788128443616663,-103.38237437130047,-107.50738348711378,0.5391279797731205,0.5391279797731205,-0.43484868160101864,-1.8277976715840927,-0.5652008233494775,-1.7917828365690547
1.8265556731076775,1.8265556731076775,-103.89682742935301,-107.89847759923973,0.5549327594248527,0.5549327594248527,-0.43869171519762307,-1.7730919902754083,-0.5613577897528724,-1.7381550733020372
1.7758326885973783,1.7758326885973779,-104.42289094348054,-108.30450777861329,0.5712008633135217,0.5712008633135217,-0.44231879073434727,-1.7198650601876584,-0.557730714216148,-1.6859769240149574
1.7266010302608197,1.7266010302608195,-104.96100381756176,-108.72581334464854,0.5879458739979021,0.5879458739979021,-0.44574202360433934,-1.6680722904271363,-0.5543074813461559,-1.6352046764308754
1.678819148149802,1.6788191481498023,-105.51161507188566,-109.16274631431573,0.6051817722155987,0.6051817722155987,-0.44897284823936023,-1.6176702734915616,-0.5510766567111354,-1.585795778346791
1.6324467649958234,1.6324467649958232,-106.07518421621009,-109.61567169788438,0.6229229485558386,0.6229229485558386,-0.45202205629868036,-1.5686167476999733,-0.5480274486518147,-1.5377088008038164
1.5874448398107528,1.5874448398107528,-106.65218163200011,-110.08496780509304,0.6411842154744566,0.6411842154744566,-0.4548998327100454,-1.5208705604495603,-0.5451496722404495,-1.4909034020679934
1.5437755329814444,1.5437755329814444,-107.24308896415724,-110.57102656200875,0.6599808196611044,0.6599808196611044,-0.45761578968299,-1.4743916322554724,-0.542433715267505,-1.4453402923786614
1.501402172814556,1.501402172814556,-107.8483995225631,-111.07425383884512,0.6793284547690113,0.6793284547690113,-0.46017899880799357,-1.4291409215288542,-0.5398705061425021,-1.400981199420502
1.4602892234928198,1.4602892234928198,-108.46861869377152,-111.59506978901302,0.6992432745179216,0.6992432745179216,-0.4625980213485548,-1.3850803900473303,-0.5374514836019403,-1.357788834474395
1.4204022544089456,1.4204022544089459,-109.10426436319634,-112.13390919968461,0.719741906181153,0.719741906181153,-0.4648809368272149,-1.3421729690709265,-0.5351685681232804,-1.3157268592009868
1.3817079108482786,1.3817079108482788,-109.75586734815369,-112.69122185415577,0.7408414644680328,0.7408414644680328,-0.46703537000082024,-1.3003825260548958,-0.5330141349496752,-1.2747598530094069
1.3441738859963313,1.3441738859963313,-110.42397184213137,-113.26747290629947,0.7625595658133036,0.7625595658133036,-0.4690685163149299,-1.259673831909113,-0.5309809886355652,-1.2348532809617812
1.307768894252404,1.307768894252404,-111.10913587067093,-113.86314326740776,0.7849143430854303,0.7849143430854303,-0.47098716592214646,-1.2200125287515615,-0.5290623390283488,-1.1959734621621032
1.2724626458357693,1.2724626458357693,-111.81193175926207,-114.47873000572577,0.8079244607260873,0.8079244607260873,-0.4727977263443191,-1.1813650981009252,-0.5272517786061752,-1.1580875385755565
1.2382258226763632,1.238225822676363,-112.53294661366466,-115.11474675898778,0.8316091303334666,0.8316091303334666,-0.4745062438540087,-1.1436988294503567,-0.5255432610964862,-1.1211634442215044
1.2050300555876812,1.2050300555876812,-113.27278281308767,-115.77172416027047,0.8559881267024179,0.8559881267024179,-0.47611842364625634,-1.1069817891610747,-0.5239310813042388,-1.0851698746800065
1.1728479027257088,1.1728479027257088,-114.03205851667234,-116.45021027748383,0.881081804334812,0.881081804334812,-0.4776396488676322,-1.0711827896104842,-0.5224098560828632,-1.0500762568478423
1.141652829344247,1.1416528293442467,-114.81140818374298,-117.15077106682631,0.9069111144339138,0.9069111144339138,-0.47907499856563157,-1.0362713585249108,-0.5209745063848633,-1.0158527188755129
1.1114191888641107,1.111419188864111,-115.6114831083081,-117.87399084053426,0.933497622396952,0.933497622396952,-0.4804292646178251,-1.002217708421745,-0.5196202403326698,-0.982470060211494
1.0821222052814063,1.0821222052814066,-116.43295196831288,-118.62047274926095,0.9608635258204922,0.9608635258204922,-0.4817069676966681,-0.9689927060796563,-0.518342537253827,-0.9498997216740089
1.0537379569486056,1.0537379569486054,-117.27650139016696,-119.39083927942376,0.9890316730336456,0.9890316730336456,-0.48291237232255657,-0.936567841948474,-0.5171371326279385,-0.9181137554636544
1.0262433617715774,1.0262433617715774,-118.14283652909184,-120.1857327658605,1.018025582174586,1.018025582174586,-0.4840495010545535,-0.9049151994021685,-0.5160000038959411,-0.8870847950222218
0.9996161638762417,0.9996161638762417,-119.03268166585774,-121.00581592013872,1.0478694608263053,1.0478694608263053,-0.48512214786519725,-0.874007423728947,-0.514927357085298,-0.8567860246338075
0.9738349218103237,0.9738349218103237,-119.94678082050531,-121.85177237486062,1.078588226227998,1.078588226227998,-0.4861338907429086,-0.8438176907415968,-0.5139156142075864,-0.8271911486536583
0.9488789983590205,0.9488789983590206,-120.88589838367706,-122.72430724430727,1.1102075260789532,1.1102075260789532,-0.48708810356276633,-0.814319674878635,-0.5129614013877289,-0.7982743602378541
0.9247285520685019,0.924728552068502,-121.85081976621238,-123.62414770176164,1.1427537599523212,1.1427537599523212,-0.48798796726372984,-0.7854875166522515,-0.5120615376867655,-0.7700103094326552
0.9013645305884401,0.9013645305884401,-122.84235206769684,-124.55204357384575,1.1762541013366345,1.1762541013366345,-0.48883648036783767,-0.7572957892821692,-0.5112130245826575,-0.7423740704658065
0.8787686659645106,0.8787686659645106,-123.86132476469137,-125.50876795219962,1.2107365203234863,1.2107365203234863,-0.48963646887438894,-0.7297194643349355,-0.5104130360761062,-0.7153411080628718
0.8569234720345704,0.8569234720345704,-124.90859041941002,-126.49511782281888,1.246229806960307,1.246229806960307,-0.4903905955596672,-0.7027338761653789,-0.509658909390828,-0.6888872425893333
0.8358122441084973,0.8358122441084972,-125.98502540966093,-127.51191471335423,1.2827635952877408,1.2827635952877408,-0.49110136871035226,-0.676314684930396,-0.5089481362401427,-0.6629886137931535
0.815419061142183,0.8154190611421831,-127.09153068091656,-128.56000535865562,1.3203683880816857,1.3203683880816857,-0.4917711503163545,-0.6504378379142227,-0.5082783546341405,-0.6376216428920918
0.7957287906516808,0.7957287906516807,-128.22903252143715,-129.64026238482137,1.3590755823206595,1.3590755823206595,-0.4924021637463825,-0.625079528868021,-0.5076473412041125,-0.6127629927144602
0.776727096655037,0.7767270966550369,-129.3984833614378,-130.75358501197977,1.398917495399752,1.398917495399752,-0.49299650092709685,-0.6002161550240065,-0.5070530040233983,-0.5883895255602455
0.7584004509780427,0.7584004509780428,-130.6008625973639,-131.9008997759932,1.4399273921130524,1.4399273921130524,-0.49355612904414753,-0.5758242713941948,-0.5064933759063477,-0.5644782584003478
0.7407361483175048,0.7407361483175048,-131.8371774424242,-133.08316126922492,1.4821395124270769,1.4821395124270769,-0.49408289678073347,-0.5518805419046875,-0.5059666081697617,-0.5410063149737158
0.7237223255234232,0.7237223255234231,-133.10846380463082,-134.30135290044927,1.5255891000683885,1.5255891000683885,-0.4945785401064774,-0.5283616868464037,-0.5054709648440177,-0.5179508742735062
0.7073479856418678,0.7073479856418678,-134.4157871937066,-135.55648767391116,1.570312431949275,1.570312431949275,-0.49504468762633896,-0.5052444260400589,-0.5050048173241563,-0.495289114831937
0.6916030273560794,0.6916030273560794,-135.7602436583546,-136.8496089874489,1.6163468484560533,1.6163468484560533,-0.4954828654959026,-0.48250541701421673,-0.5045666394545925,-0.47299815411647556
0.676478280577718,0.676478280577718,-137.14296075553656,-138.18179144948158,1.6637307846252907,1.6637307846252907,-0.49589450190558765,-0.4601211873769722,-0.5041550030449076,-0.4510549822340675
0.6619655490774293,0.6619655490774293,-138.5650985535902,-139.55414171452247,1.7125038022339696,1.7125038022339696,-0.4962809311320104,-0.43806806041998464,-0.5037685738184846,-0.42943638900106323
0.6480576612092088,0.6480576612092088,-140.0278506712293,-140.96779933671075,1.7627066228303911,1.7627066228303911,-0.4966433971497434,-0.41632207282284706,-0.5034061078007516,-0.40811888326913737
0.6347485299829565,0.6347485299829565,-141.53244535472606,-142.4239376406406,1.8143811617333934,1.8143811617333934,-0.4969830567908557,-0.39485888311945233,-0.5030664481596395,-0.3870786031952282
0.6220332239824329,0.6220332239824329,-143.08014659588116,-143.92376460850974,1.8675705630282724,1.8675705630282724,-0.49730098243265725,-0.3736536693376548,-0.5027485225178377,-0.366291215898103
0.6099080509220147,0.6099080509220148,-144.6722552937552,-145.4685237822876,1.922319235588625,1.922319235588625,-0.4975981641856812,-0.3526810139184285,-0.5024513407648139,-0.34573180464506276
0.5983706559986137,0.5983706559986136,-146.31011046358188,-147.0594951792058,1.978672890154188,1.978672890154188,-0.49787551154371146,-0.3319147736472406,-0.5021739934067835,-0.3253747413461823
0.5874201376420463,0.5874201376420463,-147.99509049682607,-148.69799621838166,2.0366785774956293,2.0366785774956293,-0.49813385444508146,-0.3113279318710208,-0.5019156505054134,-0.30519354168318863
0.5770571838201453,0.5770571838201454,-149.72861447701794,-150.38538265576904,2.0963847276981613,2.0963847276981613,-0.4983739436788129,-0.2908924297063511,-0.5016755612716821,-0.2851606996435164
0.5672842327427803,0.5672842327427804,-151.51214355681694,-152.12304952386236,2.157841190596765,2.157841190596765,-0.49859645054951746,-0.27057897223913663,-0.5014530544009775,-0.2652474975386106
0.5581056626692045,0.5581056626692044,-153.34718240278121,-153.91243207161202,2.2210992773967946,2.2210992773967946,-0.49880196569010904,-0.2503568048348499,-0.501247539260386,-0.24542378672174284
0.5495280166051814,0.5495280166051814,-155.23528071559693,-155.75500669878835,2.2862118035147128,2.2862118035147128,-0.49899099687960197,-0.2301934535713939,-0.5010585080708931,-0.22565773313537293
0.5415602690454902,0.5415602690454902,-157.1780348351296,-157.6522918774806,2.3532331326747107,2.3532331326747107,-0.49916396568236376,-0.21005442240733632,-0.5008855392681312,-0.20591552044636438
0.5342141436608624,0.5342141436608624,-159.1770894417,-159.60584905143887,2.4222192222980508,2.4222192222980508,-0.4993212026720603,-0.18990283791833087,-0.5007283022784348,-0.18616100178250258
0.5275044930633431,0.5275044930633431,-161.23413936758905,-161.6172835014247,2.4932276702230145,2.4932276702230145,-0.4994629409339642,-0.1696990301551837,-0.5005865640165309,-0.16635528884931247
0.5214497546693136,0.5214497546693136,-163.35093153612874,-163.68824516144963,2.566317762794464,2.566317762794464,-0.49958930744740515,-0.14940003523731013,-0.50046019750309,-0.14645626432438988
0.5160725004320663,0.5160725004320663,-165.52926705007718,-165.8204293665023,2.6415505243631756,2.6415505243631756,-0.49970031182767294,-0.1289590014753974,-0.5003491931228221,-0.12641799968179337
0.5114001031354616,0.5114001031354615,-167.77100345666037,-168.015577506752,2.7189887682362657,2.7189887682362657,-0.4997958317419742,-0.10832447581368197,-0.5002536732085207,-0.10619005569422799
0.5074655484441842,0.5074655484441842,-170.0780572241545,-170.2754775557888,2.7986971491212507,2.7986971491212507,-0.49987559409032795,-0.08743954077303015,-0.500173910860167,-0.08571663638175682
0.504308430582025,0.5043084305820249,-172.4524064748638,-172.6019644305573,2.880742217107532,2.880742217107532,-0.4999391507353341,-0.06624076326657218,-0.5001103542151609,-0.06493555853991978
0.5019761811938778,0.5019761811938778,-174.8960940327647,-174.9969201272937,2.965192473230367,2.965192473230367,-0.4999858471389929,-0.04465690480421159,-0.5000636578115022,-0.043776987358309566
0.5005255968445214,0.5005255968445214,-177.41123086231804,-177.46227355962267,3.052118426663728,3.052118426663728,-0.500014781667362,-0.022607326482903627,-0.5000347232831329,-0.02216187283884289
0.5000247524752475,0.5000247524752475,-180.0,-180.0,3.141592653589793,3.141592653589793,-0.5000247524752475,-3.092233167847066e-17,-0.5000247524752475,-3.031303958285527e-17


==> figures/data/z_data_1.4.csv <==
mag1,mag2,phase1,phase2,ang1,ang2,x1,y1,x2,y2
6857.9291281862215,6857.929128186221,-1.1697262211231731,-179.40323157400766,0.01,0.01,6856.500000283737,-139.9988333313485,-6857.557143140879,-71.42797618946352
6472.901093904726,6472.901093904726,-1.204013438984079,-179.38574087208025,0.010293154505881573,0.010293154505881573,6471.471968308051,-136.01152479149854,-6472.529111165197,-69.3936350975979
6109.4923531866425,6109.492353186642,-1.2393054550414049,-179.36773776938682,0.010594902968195014,0.010594902968195014,6108.063230032923,-132.13777493905488,-6109.120372890065,-67.41723211176269
5766.488984396177,5766.488984396178,-1.2756316939947905,-179.349207276084,0.010905497322645456,0.010905497322645456,5765.059863830702,-128.37434950483262,-5766.117006687846,-65.49711709430235
5442.745227480261,5442.745227480262,-1.3130224402967756,-179.33013396573492,0.011225196890546756,0.011225196890546756,5441.316109656963,-124.71810633092885,-5442.373252514107,-63.631686903535126
5137.1796567318115,5137.1796567318115,-1.3515088631028371,-179.31050196277036,0.011554268595333917,0.011554268595333917,5135.750541813775,-121.16599274830853,-5136.807684670918,-61.819384055259476
4848.771568412002,4848.771568412002,-1.3911230419258023,-179.2902949296021,0.011892987185422726,0.011892987185422726,4847.342456572008,-117.71504302779864,-4848.399599429151,-60.05869542234625
4576.557571207253,4576.557571207253,-1.4318979930176219,-179.26949605338447,0.012241635463602574,0.012241635463602574,4575.128462628354,-114.36237590371475,-4576.185605485497,-58.34815097128304
4319.628368160809,4319.628368160809,-1.47386769649741,-179.24808803241584,0.01260050452315405,0.01260050452315405,4318.199263036939,-111.10519216876553,-4319.2564058940825,-56.68632253502699
4077.125719253473,4077.1257192534736,-1.5170671242415785,-179.22605306216843,0.012969893990888425,0.012969893990888425,4075.6966177900968,-107.9407723361048,-4076.75376064724,-55.07182262046163
3848.2395745888352,3848.2395745888357,-1.5615322685663888,-179.20337282094937,0.01335011227731196,0.01335011227731196,3846.810477003629,-104.8664743698999,-3847.8676198607727,-53.50330324994895
3632.2053684937055,3632.2053684937055,-1.6073001717057482,-179.18002845516727,0.013741476834123852,0.013741476834123852,3630.7762750172856,-101.87973147834465,-3631.83341787443,-51.979454835845836
3428.3014656039227,3428.3014656039227,-1.6544089561190576,-179.15600056421076,0.014144314419262918,0.014144314419262918,3426.872376480615,-98.97804997122546,-3427.929519337758,-50.49900508735992
3235.846750323648,3235.8467503236484,-1.7028978556488874,-179.13126918493032,0.01455896136972418,0.01455896136972418,3234.4176658122965,-96.1590071779533,-3235.47480866944,-49.06071794793536
3054.198351635255,3054.1983516352548,-1.7528072475372176,-179.1058137757032,0.014985763882373222,0.014985763882373222,3052.769272010089,-93.42024942430945,-3053.826414867233,-47.66339256338903
2882.749495684007,2882.7494956840073,-1.8041786853341784,-179.07961320008613,0.015425078302992726,0.015425078302992726,2881.320421235554,-90.75949006779786,-2882.3775640926974,-46.3058622794887
2720.927478912207,2720.927478912207,-1.8570549327203834,-179.05264571004798,0.015877271423802575,0.015877271423802575,2719.498409948257,-88.17450758830161,-2720.555552805401,-44.986993667472106
2568.1917550232206,2568.191755023221,-1.9114799982501187,-179.0248889287605,0.016342720789701823,0.016342720789701823,2566.7626918698556,-85.66314373324377,-2567.819834726999,-43.705685578185594
2424.0321293483275,2424.0321293483275,-1.9674991710604668,-178.99631983296297,0.016821815013488377,0.016821815013488377,2422.603072351002,-83.22330171576525,-2423.6602152081455,-42.46086822230505
2287.9670546080215,2287.9670546080215,-2.025159057542832,-178.96691473486823,0.01731495410031942,0.01731495410031942,2286.538004132716,-80.85294446388156,-2287.595146989859,-41.25150227749059
2159.542022362605,2159.5420223626047,-2.0845076190243077,-178.93664926362868,0.017822549781683544,0.017822549781683544,2158.1129787970413,-78.55009291993998,-2159.1701216541846,-40.07657802035723
2038.3280447814677,2038.3280447814682,-2.1455942104565744,-178.90549834633185,0.018345025859163464,0.018345025859163464,2036.8990085364014,-76.31282438795107,-2037.9561513935446,-38.93511448364852
1923.9202216665872,1923.9202216665872,-2.2084696201584344,-178.8734361885428,0.018882818558276247,0.018882818558276247,1922.4911931771694,-74.1392709286605,-1923.548336034313,-37.82615863705461
1815.9363879294349,1815.9363879294344,-2.2731861106113667,-178.8404362543658,0.019436376892686534,0.019436376892686534,1814.507367656664,-72.0276177996119,-1815.5645105138071,-36.74878459162308
1714.0158370191793,1714.0158370191793,-2.339797460350175,-178.8064712460407,0.02000616303909689,0.02000616303909689,1712.5868254514307,-69.97610194022626,-1713.6439683085737,-35.702092826646066
1617.8181160258039,1617.8181160258034,-2.408359006957889,-178.77151308305594,0.020592652723128154,0.020592652723128154,1616.3891136804523,-67.98301049970524,-1617.4462565375948,-34.68520943862513
1527.0218884408291,1527.0218884408293,-2.478927691189521,-178.73553288077946,0.021196335616512102,0.021196335616512102,1525.5928958659688,-66.04667940694357,-1526.6500387231117,-33.697285411705906
1441.3238607711608,1441.323860771161,-2.551562102250126,-178.69850092860767,0.02181771574592796,0.02181771574592796,1439.8948785474247,-64.16549198113918,-1440.9520214045679,-32.73749590874448
1360.4377694261502,1360.4377694261502,-2.6263225242436445,-178.66038666762734,0.022457311913824173,0.022457311913824173,1359.0087981686381,-62.3378775820348,-1360.0659410257813,-31.80503958267082
1284.0934244886714,1284.0934244886714,-2.703270983814987,-178.62115866779163,0.023115658131576736,0.023115658131576736,1282.6644648489917,-60.56231029851285,-1283.7216077061344,-30.899137907404512
1212.035807181239,1212.0358071812393,-2.7824712990048814,-178.5807846046109,0.02379330406534571,0.02379330406534571,1210.6068598496681,-58.837307674669724,-1211.6640027068113,-30.019034527892714
1144.0242180050977,1144.0242180050977,-2.863989129336589,-178.53923123536063,0.024490815495002354,0.024490815495002354,1142.595283712871,-57.16142947197119,-1143.6524265700139,-29.163994628556736
1079.8314727153788,1079.8314727153788,-2.9478920271526827,-178.49646437481013,0.025208774786509774,0.025208774786509774,1078.4025522371132,-55.53327646685622,-1079.459695094256,-28.333304319824602
1019.2431434394741,1019.2431434394739,-3.0342494902192705,-178.45244887047747,0.025947781378151687,0.025947781378151687,1017.8142375957341,-53.95148928245676,-1018.871380452877,-27.526270042063192
962.0568424076687,962.0568424076689,-3.1231330156118795,-178.40714857741685,0.0267084522810152,0.0267084522810152,960.6279520676844,-52.414747253616746,-961.6850949248276,-26.742217986539156
908.0815459018094,908.0815459018092,-3.2146161549026466,-178.36052633255247,0.027491422594145474,0.027491422594145474,906.6526719863524,-50.92176732427526,-907.7098148434951,-25.980493532793503
857.1369561652181,857.1369561652181,-3.3087745706531417,-178.3125439285623,0.028297346034802297,0.028297346034802297,855.7080996496468,-49.471302976221715,-856.7652425067896,-25.24046070215394
809.0528991394467,809.0528991394466,-3.405686094232692,-178.2631620873346,0.029126895484261534,0.029126895484261534,807.6240610569307,-48.062143188321606,-808.6812039140738,-24.521501626690053
763.6687560193099,763.6687560193099,-3.505430784964482,-178.21234043300822,0.029980763549616825,0.029980763549616825,762.2399374642442,-46.6931114254051,-763.297080321387,-23.823016033369946
720.8329267261689,720.8329267261689,-3.6080909906123857,-178.16003746462255,0.030859663142050846,0.030859663142050846,719.4041288577854,-45.363064656009335,-720.4612717149283,-23.144420742861904
680.4023235061808,680.4023235061809,-3.713751409204622,-178.10621052839326,0.03176432807205882,0.03176432807205882,678.9735475523739,-44.070892397973694,-680.0306904095168,-22.485149182639642
642.2418929641577,642.2418929641576,-3.82249915220309,-178.05081578964916,0.03269551366212129,0.03269551366212129,640.8131402255314,-42.81551579133629,-641.8702830826743,-21.84465091394379
606.224164933796,606.224164933796,-3.934423809010339,-177.99380820445583,0.03365399737733763,0.03365399737733763,604.7954367879489,-41.59588669751427,-605.852579645092,-21.222391172198144
572.2288266799117,572.2288266799118,-4.0496175128125,-177.93514149096654,0.03464057947454695,0.03464057947454695,570.800124585971,-40.41098682423221,-571.8572674431141,-20.617850420526636
540.1423210087017,540.1423210087019,-4.168175007745001,-177.87476810053874,0.03565608367047817,0.03565608367047817,538.7136465121214,-39.25982687532617,-539.7707893692643,-20.030523915982734
509.8574669438795,509.8574669438795,-4.29019371736667,-177.81263918866236,0.036701357829487274,0.036701357829487274,508.4288216815173,-38.1414457247368,-509.4859645386602,-19.45992128813102
481.2731017022641,481.2731017022641,-4.415773814425007,-177.7487045857559,0.03777727467145589,0.03777727467145589,479.84448740775446,-37.054909614074326,-480.9016302648974,-18.905566129629754
454.29374277184195,454.2937427718419,-4.5450182918849675,-177.6829127678859,0.0388847325004422,0.0388847325004422,452.8651612812796,-35.99931137298451,-453.9223041384226,-18.36699559845953
428.829268964564,428.829268964564,-4.678033035189779,-177.61521082747726,0.04002465595469265,0.04002465595469265,427.4007222225175,-34.97376966174462,-428.45786507966045,-17.843760031502356
404.79461937750614,404.7946193775061,-4.8149268957188625,-177.5455444440908,0.04119799677864044,0.04119799677864044,403.36610944337866,-33.97742823540857,-404.4232523005215,-17.33542256908601
382.10950925782817,382.1095092578283,-4.955811765391457,-177.47385785534516,0.04240573461753574,0.04240573461753574,380.6810383125854,-33.00945522892188,-381.73818116972836,-16.841558790266262
360.69816182127187,360.69816182127187,-5.100802652367801,-177.40009382808108,0.04364887783537062,0.04364887783537062,359.2697321745582,-32.069042462562315,-360.3268750317011,-16.36175635845016
340.48905512952325,340.4890551295232,-5.250017757781781,-177.32419362986607,0.044928464356781946,0.044928464356781946,339.06066922718674,-31.155404767195257,-340.11781208432967,-15.895614677139173
321.41468317992786,321.4146831799278,-5.403578553432609,-177.24609700095328,0.046245562533634973,0.046245562533634973,319.98634361197736,-30.267779328701153,-321.0434864691203,-15.44274455545861
303.411330410215,303.411330410215,-5.561609860353969,-177.16574212682087,0.04760127203701131,0.04760127203701131,301.9830399192326,-29.405425051099126,-303.0401827763755,-15.002767883213835
286.41885886458255,286.4188588645826,-5.724239928163359,-177.08306561142803,0.04899672477534575,0.04899672477534575,284.9906203546169,-28.56762193778613,-286.0477632117598,-14.575317315197005
270.38050731039704,270.3805073103969,-5.891600515083774,-176.99800245133937,0.05043308583947894,0.05043308583947894,268.9523238563635,-27.75367049039533,-270.00946671350624,-14.160035964487415
255.2427016343873,255.24270163438723,-6.063826968517549,-176.91048601088715,0.051911554475414484,0.051911554475414484,253.8145764920024,-26.962891124771982,-254.87171934914522,-13.7565771044755
240.95487588504906,240.95487588504912,-6.241058306033311,-176.82044799855285,0.05343336508559293,0.05343336508559293,239.52681250132815,-26.194623603575376,-240.5839553584711,-13.364603879375196
227.46930336337604,227.46930336337607,-6.4234372966131845,-176.7278184447704,0.05499978825951861,0.05499978825951861,226.04130538772412,-25.448226485027302,-227.098448244867,-12.98378902297311
214.74093719790312,214.7409371979031,-6.611110541988435,-176.63252568137233,0.05661213183459967,0.05661213183459967,213.3130084938303,-24.723076587367906,-214.37015135097312,-12.613814585391793
202.72725987121933,202.72725987121933,-6.804228557872584,-176.5344963229201,0.05827174198808712,0.05827174198808712,201.29940452871438,-24.018568468539144,-202.35654738585723,-12.254371667622014
191.3881411955909,191.38814119559086,-7.002945854879887,-176.4336552501831,0.05998000436102474,0.05998000436102474,189.96036354418686,-23.33411392069124,-191.01750640132968,-11.905160163617978
180.68570426313983,180.68570426313983,-7.207421018894415,-176.32992559605526,0.06173834521514782,0.06173834521514782,179.25800888570782,-22.66914147907513,-180.3151517428507,-11.565888509732213
170.58419892281051,170.58419892281051,-7.41781679063041,-176.223228734223,0.06354823262369709,0.06354823262369709,169.1565906701191,-22.023095944911145,-170.21373352726198,-11.236273441281197
161.04988236156564,161.04988236156564,-7.634300144098183,-176.1134842709283,0.0654111776971418,0.0654111776971418,159.62236636764476,-21.395437921844955,-160.67950922478764,-10.916039756043348
152.05090639079495,152.05090639079495,-7.857042363661427,-176.00061004019884,0.06732873584483558,0.06732873584483558,150.623488089145,-20.78564336558965,-151.6806309462879,-10.604920084484519
143.55721106152316,143.55721106152316,-8.086219119341115,-175.8845221029508,0.06930250807365795,0.06930250807365795,142.12989620221137,-20.19320314638887,-143.18703905935425,-10.302654666524935
135.54042425302572,135.54042425302572,-8.322010539988591,-175.7651347504038,0.07133414232472665,0.07133414232472665,134.11321892071328,-19.617622623932732,-135.17036177785613,-10.008991134659558
127.9737668994422,127.9737668994422,-8.56460128391519,-175.64236051228428,0.07342533484929575,0.07342533484929575,126.54667753238733,-19.058421234371448,-127.6038203895302,-9.72368430325074
120.8319635377767,120.8319635377767,-8.814180606528359,-175.5161101703339,0.0755778316249892,0.0755778316249892,119.40499694786074,-18.51513208907694,-120.46213980500359,-9.446495963814764
114.09115787855905,114.09115787855902,-9.070942424484176,-175.38629277767953,0.07779342981355164,0.07779342981355164,112.66432127238296,-17.987301584828113,-113.7214641295258,-9.177194686136792
107.72883311706786,107.72883311706784,-9.335085375823855,-175.25281568466886,0.0800739792613341,0.0800739792613341,106.30213411816943,-17.47448902508381,-107.35927697531231,-8.915555625042536
101.72373671897094,101.72373671897093,-9.606812875515844,-175.11558457181906,0.08242138404376691,0.08242138404376691,100.29718339121307,-16.97626625203228,-101.35432624835595,-8.661360332669325
96.05580942913323,96.05580942913323,-9.886333165779238,-174.9745034905805,0.0848376040551095,0.0848376040551095,94.6294103013154,-16.49221728911133,-95.68655315845828,-8.414396576077209
90.7061182664422,90.70611826644219,-10.173859360511186,-174.8294749126653,0.08732465664480471,0.08732465664480471,89.27988235818847,-16.021937993695587,-90.33702521533135,-8.174458160048601
85.65679328085864,85.65679328085862,-10.469609483088783,-174.68039978874904,0.08988461830180329,0.08988461830180329,84.2307301298362,-15.565035719665172,-85.28787298697908,-7.941344754931053
80.8909678614117,80.89096786141172,-10.773806496762349,-174.52717761741243,0.09251962638826519,0.09251962638826519,79.46508755193477,-15.121128989572243,-80.52223040907766,-7.714861729373594
76.39272239577365,76.39272239577367,-11.086678326794623,-174.36970652524786,0.09523188092408515,0.09523188092408515,74.96703558884806,-14.689847176132412,-76.02417844599094,-7.49481998782266
72.14703109320733,72.14703109320735,-11.408457873442176,-174.20788335912036,0.0980236464237325,0.0980236464237325,70.72154905807167,-14.270830192773914,-71.77869191521454,-7.281035812639751
68.13971179326508,68.13971179326508,-11.739383014812686,-174.04160379163926,0.10089725378693844,0.10089725378693844,66.71444644048375,-13.863728192988043,-67.77158929762663,-7.073330710708186
64.35737859257445,64.35737859257445,-12.079696598564949,-173.87076244096232,0.1038551022448102,0.1038551022448102,62.932342508738294,-13.468201278226077,-63.98948536588115,-6.87153126440106
60.78739713150259,60.787397131502594,-12.429646421353155,-173.69525300612423,0.10689966136299596,0.10689966136299596,59.362603615591,-13.083919214105201,-60.41974647273387,-6.675468986788369
57.417842391307005,57.417842391307005,-12.789485194848522,-173.51496841915252,0.11003347310357361,0.11003347310357361,55.99330549276539,-12.710561154678455,-57.050448349908244,-6.484980180958396
54.23745886084023,54.23745886084023,-13.159470497102877,-173.32980101530472,0.1132591539473848,0.1132591539473848,52.813193419423925,-12.347815374545142,-53.87033627656678,-6.299905803339359
51.23562293973885,51.23562293973887,-13.539864707949834,-173.13964272283292,0.11657939707858586,0.11657939707858586,49.81164462717285,-11.995379008573929,-50.868787484315725,-6.120091330905065
48.40230745252745,48.402307452527445,-13.93093492707105,-172.94438527375203,0.11999697463324031,0.11999697463324031,46.978632816027975,-11.652957799023127,-48.03577567317083,-5.945386632154657
45.7280481551077,45.72804815510771,-14.332952873288269,-172.7439204371598,0.12351474001382948,0.12351474001382948,44.30469466280808,-11.320265849846194,-45.36183751995095,-5.775645841758262
43.203912121763835,43.20391212176384,-14.74619476357752,-172.53814027672163,0.12713563027161398,0.12713563027161398,41.780898210082476,-10.997025387977384,-42.83804106722534,-5.610727238763973
40.82146790709809,40.82146790709808,-15.170941170241566,-172.32693743399915,0.13086266855883572,0.13086266855883572,39.39881303008071,-10.682966531398552,-40.455955887223574,-5.450493128264517
38.57275738323471,38.57275738323471,-15.607476854620545,-172.1102054393587,0.13469896665280673,0.13469896665280673,37.15048206389678,-10.377827063791896,-38.20762492103963,-5.294809726424437
36.45026915823988,36.45026915823987,-16.05609057567357,-171.88783905224992,0.13864772755399293,0.13864772755399293,35.02839504192694,-10.081352215592956,-36.08553789906979,-5.143547048771917
34.44691348697358,34.44691348697358,-16.517074871721036,-171.65973463268574,0.14271224816026232,0.14271224816026232,33.02546339674889,-9.79329445125803,-34.08260625389176,-4.996578801662221
32.555998590587215,32.55599859058721,-16.99072581361075,-171.42579054579122,0.14689592201952936,0.14689592201952936,31.134996584645258,-9.513413262570117,-32.19213944178812,-4.853782276821453
30.77120830558427,30.771208305584274,-17.477342727552184,-171.18590760130817,0.1512022421630947,0.1512022421630947,29.350679736677126,-9.241474967810557,-30.40782259381999,-4.715038248882938
29.086580987799994,29.086580987799994,-17.977227885861907,-170.939989529947,0.1556348040220455,0.1556348040220455,27.66655256465026,-8.977252516627358,-28.72369542179312,-4.580230875830285
27.496489600857668,27.496489600857664,-18.490686163880028,-170.68794349846587,0.16019730842915134,0.16019730842915134,26.07698945151625,-8.720525300438268,-27.134132308659105,-4.449247602264424
25.995622922609684,25.995622922609684,-19.018024661356062,-170.42968066532333,0.16489356470876193,0.16489356470876193,24.576680659699914,-8.471078968209552,-25.63382351684277,-4.3219790654130374
24.57896780681254,24.578967806812535,-19.559552286663955,-170.16511677869119,0.16972749385728678,0.16972749385728678,23.160614594582995,-8.228705247456396,-24.21775745172585,-4.1983190038042855
23.241792440810336,23.241792440810332,-20.115579302297416,-169.8941728185294,0.17470313181691188,0.17470313181691188,21.824061063897663,-7.9932017703154745,-22.881203921040527,-4.078164168528281
21.979630543330128,21.97963054333013,-20.686416830218754,-169.6167756843058,0.17982463284528688,0.17982463284528688,20.562555477109807,-7.764371904543996,-21.619698334252668,-3.961414237012243
20.7882664496345,20.788266449634506,-21.272376315794073,-169.3328589297903,0.18509627298399642,0.18509627298399642,19.371883932011688,-7.542024589304039,-20.429026789154552,-3.8479717292367552
19.663721034243196,19.663721034243192,-21.873768949243786,-169.04236354615836,0.1905224536287109,0.1905224536287109,18.248069138707926,-7.3259741755942365,-19.305211995850787,-3.737741926323574
18.60223842423596,18.602238424235967,-22.49090504378287,-168.74523879440193,0.19610770520399787,0.19610770520399787,17.187357133976096,-7.116040271195899,-18.24449999111896,-3.6306327914264784
17.60027345878949,17.60027345878949,-23.124093369915123,-168.44144308775944,0.2018566909458626,0.2018566909458626,16.18620474162182,-6.9120475900032,-17.24334759876468,-3.5265548928587767
16.654479853098618,16.654479853098618,-23.7736404456885,-168.13094492453655,0.20777421079517502,0.20777421079517502,15.241267736942785,-6.7138258056114895,-16.29841059408564,-3.4254213293936173
15.761699027183413,15.761699027183415,-24.43984978312072,-167.81372387129764,0.21386520540523438,0.21386520540523438,14.349389675765053,-6.521209409040767,-15.406532532907914,-3.327147657673861
14.91894956230853,14.91894956230853,-25.123021091462586,-167.48977159595023,0.22013476026681764,0.22013476026681764,13.507591350737368,-6.334037570475165,-14.564734207880223,-3.2316518216710035
14.123417249838397,14.123417249838397,-25.823449438490055,-167.15909294972928,0.22658810995415538,0.22658810995415538,12.713060839663816,-6.1521540049026004,-13.770203696806675,-3.1388540841339796
13.372445699329877,13.372445699329878,-26.541424371603867,-166.82170709650597,0.23323064249538045,0.23323064249538045,11.963144112631424,-5.975406841541269,-13.020286969774284,-3.0486769599700363
12.663527474535554,12.663527474535556,-27.277229001169818,-166.47764868719645,0.24006790387109794,0.24006790387109794,11.255336166558395,-5.803648496943919,-12.312479023701254,-2.961045151502
11.994295727751556,11.994295727751556,-28.031139049253905,-166.12696907633182,0.24710560264483364,0.24710560264483364,10.587272657548182,-5.6367355516727855,-11.644415514691039,-2.8758854855473404
11.362516304609246,11.362516304609247,-28.80342186769249,-165.76973757707069,0.2543496147292251,0.2543496147292251,9.956722003098582,-5.474528630441484,-11.013864860241444,-2.793126852266057
10.76608029298054,10.766080292980542,-29.59433543028615,-165.4060427500933,0.2618059882919366,0.2618059882919366,9.361577927784715,-5.31689228562306,-10.418720784927574,-2.7127001457260507
10.202996991147195,10.202996991147197,-30.40412730481254,-165.03599372091736,0.2694809488053926,0.2694809488053926,8.799852427515171,-5.163694884025785,-9.856995284658021,-2.6345382061356175
9.67138727178327,9.67138727178327,-31.233033611508397,-164.65972151922657,0.27738090424454687,0.27738090424454687,8.269669128859993,-5.014808496841277,-9.32681198600285,-2.5585757636945288
9.169477319617178,9.169477319617178,-32.08127797566852,-164.27738043281119,0.2855124504370263,0.2855124504370263,7.7692570212676735,-4.870108792671553,-8.826399878410532,-2.4847493840160984
8.695592721884495,8.695592721884493,-32.94907048303571,-163.88914936770632,0.2938823765701166,0.2938823765701166,7.296944541235074,-4.729474933544975,-8.35408739837793,-2.412997415073967
8.248152891854026,8.248152891854026,-33.83660664769203,-163.49523320507703,0.3024976708591882,0.3024976708591882,6.851153988668951,-4.592789473832373,-7.908296845811811,-2.3432599356287587
7.825665806815764,7.825665806815765,-34.74406640319701,-163.0958641443777,0.3113655263822934,0.3113655263822934,6.430396256787996,-4.459938261977665,-7.487539113930854,-2.275478705090646
7.426723042960967,7.426723042960966,-35.67161312872689,-162.69130302131143,0.3204933470858092,0.3204933470858092,6.03326585796129,-4.3308103449592465,-7.090408715104147,-2.209597114775126
7.049995090566611,7.04999509056661,-36.619392722925035,-162.28184058816424,0.32988875396613637,0.32988875396613637,5.658436228867977,-4.205297875400465,-6.715579086010837,-2.1455601405104376
6.694226933821421,6.694226933821421,-37.58753273905823,-161.86779874321746,0.3395595914326195,0.3395595914326195,5.304655299295748,-4.083296021249706,-6.361798156438605,-2.0833142965559728
6.358233880501986,6.358233880501986,-38.57614159584871,-161.44953169517186,0.34951393385699736,0.34951393385699736,4.97074130977652,-3.9647028779524645,-6.027884166919377,-2.0228075907920737
6.040897627527925,6.040897627527925,-39.58530787899296,-161.02742704788508,0.3597600923148547,0.3597600923148547,4.655578864088936,-3.849419383039588,-5.712721721231794,-1.9639894811426473
5.741162549197627,5.741162549197629,-40.61509974885267,-160.6019067902611,0.3703066215247018,0.3703066215247018,4.358115203441887,-3.737349233057847,-5.415258060584747,-1.9068108331927789
5.458032195633179,5.458032195633179,-41.66556447007601,-160.17342817586376,0.38116232699047664,0.38116232699047664,4.077356689893815,-3.628398802770514,-5.134499547036674,-1.851223878964546
5.190565989647405,5.190565989647405,-42.73672807895093,-159.742484476796,0.39233627235343305,0.39233627235343305,3.8123654872614297,-3.5224770665573204,-4.869508344404288,-1.7971821768149592
4.937876110890185,4.937876110890185,-43.82859520407482,-159.30960559661082,0.403837786959552,0.403837786959552,3.562256428431338,-3.419495521944661,-4.619399285574197,-1.7446405724207439
4.699124556737517,4.699124556737516,-44.94114905542123,-158.87535852753572,0.41567647364879556,0.41567647364879556,3.3261940586107905,-3.3193681151984094,-4.383336915753647,-1.6935551608155148
4.473520369957305,4.473520369957306,-46.07435159607368,-158.44034763811396,0.42786221677270636,0.42786221677270636,3.1033898446413524,-3.222011168912962,-4.160532701784211,-1.6438832494453888
4.26031702372362,4.26031702372362,-47.22814390976084,-158.00521477851018,0.4404051904470462,0.4404051904470462,2.8930995410543536,-3.1273433115314297,-3.950242398197212,-1.5955833222099132
4.058809955057379,4.058809955057379,-48.40244677586326,-157.570639192207,0.45331586704636456,0.45331586704636456,2.6946207040704158,-3.03528540873308,-3.751763561213273,-1.548615004455653
3.868334238248987,3.8683342382489867,-49.597161461763584,-157.1373372246256,0.46660502594759,0.46660502594759,2.5072903452397437,-2.945760496625097,-3.564433202382601,-1.502939028890355
3.688262390269081,3.688262390269081,-50.81217074029552,-156.7060618213337,0.4802837625299425,0.4802837625299425,2.330482716886428,-2.8586937166767354,-3.387625574029286,-1.4585172023860888
3.5180023005993664,3.5180023005993664,-52.04734013762975,-156.2776018109333,0.49436349743868335,0.49436349743868335,2.1636072219603655,-2.774012252334763,-3.2207500791032238,-1.4153123736401843
3.35699527831843,3.35699527831843,-53.30251941424876,-155.85278097041981,0.5088559861204357,0.5088559861204357,2.0061064413161636,-2.691645267259791,-3.06324929845902,-1.3732884016631592
3.20471420965924,3.2047142096592403,-54.57754427875165,-155.43245687372655,0.5237733286380375,0.5237733286380375,1.8574542718307476,-2.6115238451236764,-2.914597128973605,-1.3324101250631009
3.06066181961766,3.060661819617659,-55.87223833114557,-155.0175195272687,0.5391279797731205,0.5391279797731205,1.7171541691418901,-2.5335809309086437,-2.774297026284748,-1.292643332096246
2.924369031536167,2.924369031536167,-57.18641522908666,-154.60888979950607,0.5549327594248527,0.5549327594248527,1.5847374891394788,-2.4577512736490807,-2.641880346282336,-1.2539547314536128
2.7953934189158107,2.7953934189158107,-58.51988106729986,-154.20751765479395,0.5712008633135217,0.5712008633135217,1.4597619226715333,-2.3839713705571497,-2.5169047798143906,-1.216311923753648
2.6733177440234273,2.6733177440234277,-59.8724369572105,-153.81438020499976,0.5879458739979021,0.5879458739979021,1.3418100182385462,-2.3121794124732578,-2.398952875381404,-1.179683373710846
2.557748578161815,2.5577485781618146,-61.24388179074365,-153.43047959545774,0.6051817722155987,0.6051817722155987,1.2304877877440112,-2.242315230582363,-2.287630644886869,-1.1440383829501846
2.448314998758693,2.448314998758693,-62.63401516936784,-153.05684074472663,0.6229229485558386,0.6229229485558386,1.1254233906467481,-2.174320244336596,-2.1825662477896053,-1.1093470634370388
2.344667358707063,2.3446673587070634,-64.042640476862,-152.6945089602311,0.6411842154744566,0.6411842154744566,1.0262658921229522,-2.1081374105241424,-2.083408749265809,-1.07558031149191
2.2464761236556208,2.2464761236556208,-65.46956807203817,-152.34454745412782,0.6599808196611044,0.6599808196611044,0.9326840910935608,-2.0437111734234272,-1.989826948236418,-1.0427097823588916
2.1534307732038878,2.153430773203888,-66.91461857582884,-152.00803478557938,0.6793284547690113,0.6793284547690113,0.8443654142064557,-1.98098741598059,-1.9015082713493137,-1.0107078652962191
2.0652387622030712,2.0652387622030712,-68.37762622580014,-151.68606225698443,0.6992432745179216,0.6992432745179216,0.7610148720839114,-1.9199134119467944,-1.818157729226769,-0.9795476591565274
1.981624538600675,1.981624538600675,-69.85844227032368,-151.37973129255727,0.719741906181153,0.719741906181153,0.6823540743543905,-1.8604377789101953,-1.739496931497248,-0.949202948423569
1.9023286144948097,1.9023286144948097,-71.35693837436042,-151.090150827949,0.7408414644680328,0.7408414644680328,0.6081203001849643,-1.8025104321553014,-1.665263157327822,-0.9196481796710718
1.8271066872828998,1.8271066872828996,-72.87301000909036,-150.81843473934046,0.7625595658133036,0.7625595658133036,0.5380656212169144,-1.7460825392799586,-1.5952084783597715,-0.890858438408142
1.755728807999183,1.7557288079991828,-74.40657979845913,-150.56569933961953,0.7849143430854303,0.7849143430854303,0.47195607398318656,-1.691106475497214,-1.5290989311260437,-0.8628094262740886
1.6879785941358774,1.6879785941358774,-75.95760079708481,-150.33306096790298,0.8079244607260873,0.8079244607260873,0.4095708790528721,-1.6375357795458365,-1.4667137361957283,-0.8354774385437946
1.6236524844340534,1.623652484434053,-77.52605967584302,-150.12163369680945,0.8316091303334666,0.8316091303334666,0.35070170430537023,-1.5853251101292072,-1.407844561448227,-0.8088393419026566
1.5625590333119603,1.5625590333119606,-79.11197979377187,-149.93252717958626,0.8559881267024179,0.8559881267024179,0.2951519698859242,-1.5344302027975292,-1.3522948270287813,-0.7828725524477191
1.504518242770754,1.5045182427707537,-80.7154241376568,-149.76684465649936,0.881081804334812,0.881081804334812,0.2427361925353188,-1.4848078271828493,-1.2998790496781762,-0.7575550138688003
1.4493609297801189,1.4493609297801187,-82.33649811369243,-149.62568113687686,0.9069111144339138,0.9069111144339138,0.19327936712024132,-1.4364157444899752,-1.2504222242630982,-0.7328651757601914
1.396928127299281,1.3969281272992813,-83.97535217890677,-149.51012176993558,0.933497622396952,0.933497622396952,0.14661638331758003,-1.3892126651390524,-1.2037592404604371,-0.7087819720097208
1.3470705172323827,1.3470705172323827,-85.63218430349016,-149.42124041408363,0.9608635258204922,0.9608635258204922,0.10259147552631567,-1.3431582064470486,-1.159734332669173,-0.6852847992076779
1.2996478937514067,1.2996478937514064,-87.30724225872378,-149.3600984108669,0.9890316730336456,0.9890316730336456,0.06105770419506539,-1.2982128502256074,-1.1182005613379224,-0.6623534950130651
1.2545286555450776,1.2545286555450779,-89.00082572877544,-149.32774356617693,1.018025582174586,1.018025582174586,0.021876466862284977,-1.2543379001614212,-1.0790193240051418,-0.6399683164088886
1.211589325668867,1.211589325668867,-90.71328824815946,-149.325209337837,1.0478694608263053,1.0478694608263053,-0.015082962689947566,-1.2114954388322037,-1.0420598944529096,-0.6181099177715326
1.1707140977799981,1.1707140977799981,-92.44503897007989,-149.35351422528603,1.078588226227998,1.078588226227998,-0.04994386866823855,-1.1696482841962728,-1.0071989884746184,-0.5967593286715678
1.1317944076428572,1.1317944076428572,-94.19654427415036,-149.41366135383396,1.1102075260789532,1.1102075260789532,-0.08282250229062449,-1.1287599453763255,-0.9743203548522329,-0.575897931314452
1.0947285288852513,1.0947285288852513,-95.96832922506606,-149.50663824290794,1.1427537599523212,1.1427537599523212,-0.11382846691230558,-1.0887945775377743,-0.9433143902305519,-0.5555074375192728
1.0594211920755694,1.0594211920755694,-97.76097889667682,-149.63341674486577,1.1762541013366345,1.1762541013366345,-0.14306508047815816,-1.0497169356386504,-0.9140777766646992,-0.5355698651217604
1.0257832262760604,1.0257832262760604,-99.57513957855804,-149.79495313833294,1.2107365203234863,1.2107365203234863,-0.1706297164394986,-1.0114923268009006,-0.8865131407033585,-0.516067513673929
0.9937312223094288,0.9937312223094289,-101.41151988460642,-149.99218835762247,1.246229806960307,1.246229806960307,-0.19661412418810387,-0.9740865610213172,-0.8605287329547532,-0.49698293929659054
0.9631872170560578,0.9631872170560578,-103.270891785412,-150.22604833760317,1.2827635952877408,1.2827635952877408,-0.22110472997717254,-0.9374658999035191,-0.8360381271656845,-0.47829892852220374
0.9340783981789342,0.9340783981789343,-105.15409158820728,-150.49744445136488,1.3203683880816857,1.3203683880816857,-0.24418291921596788,-0.9015970030494177,-0.8129599379268893,-0.4599984709435806
0.9063368287543438,0.9063368287543438,-107.06202089010972,-150.80727401614877,1.3590755823206595,1.3590755823206595,-0.26592530094145367,-0.8664468716982467,-0.7912175562014034,-0.44206473045828915
0.8798991913705629,0.8798991913705629,-108.99564753220687,-151.1564208412107,1.398917495399752,1.398917495399752,-0.2864039551852549,-0.8319827891421872,-0.7707389019576022,-0.4244810148684628
0.8547065513460835,0.8547065513460835,-110.95600658385335,-151.54575578950374,1.4399273921130524,1.4399273921130524,-0.3056866638665754,-0.7981722573780917,-0.7514561932762818,-0.40723074356025085
0.830704138815818,0.830704138815818,-112.94420138842821,-151.97613732322094,1.4821395124270769,1.4821395124270769,-0.3238371257497928,-0.7649829293728342,-0.7333057313930645,-0.3902974129453235
0.8078411495409028,0.8078411495409028,-114.96140470383696,-152.44841200124313,1.5255891000683885,1.5255891000683885,-0.340915155907621,-0.7323825362227377,-0.716227701235236,-0.3736645592973152
0.7860705644184409,0.786070564418441,-117.00885997333577,-152.96341489428198,1.570312431949275,1.570312431949275,-0.35697687002481093,-0.7003388083723588,-0.7001659871180463,-0.3573157185573259
0.7653489878055413,0.7653489878055414,-119.08788276493092,-153.5219698808726,1.6163468484560533,1.6163468484560533,-0.3720748537607373,-0.6688193899206964,-0.6850680033821199,-0.3412343826126002
0.745636504932013,0.745636504932013,-121.19986242080698,-154.12488978421112,1.6637307846252907,1.6637307846252907,-0.3862583172586253,-0.6377917448789714,-0.6708845398842319,-0.32540395146886303
0.7268965588636067,0.7268965588636067,-123.34626396212803,-154.77297630598463,1.7125038022339696,1.7125038022339696,-0.39957323474048606,-0.6072230540475034,-0.657569622402371,-0.30980768063648134
0.7090958476997969,0.7090958476997969,-125.52863029933992,-155.46701970860013,1.7627066228303911,1.7627066228303911,-0.41206246895491233,-0.5770801009425602,-0.6450803881879448,-0.2944286229298777
0.6922042429553963,0.6922042429553963,-127.74858480401103,-156.20779819135564,1.8143811617333934,1.8143811617333934,-0.42376588004312776,-0.5473291449180527,-0.6333769770997295,-0.27924956373370036
0.6761947303947858,0.676194730394786,-130.00783430557996,-156.99607689881094,1.8675705630282724,1.8675705630282724,-0.4347204181487012,-0.5179357792799175,-0.6224224389941558,-0.2642529486122029
0.6610433749751203,0.6610433749751203,-132.3081725854809,-157.83260649056191,1.922319235588625,1.922319235588625,-0.4449601988072672,-0.48886477176811866,-0.61218265833559,-0.2494208019225095
0.6467293120283697,0.6467293120283698,-134.65148445243761,-158.7181211903501,1.978672890154188,1.978672890154188,-0.4545165598003787,-0.4600798842635017,-0.6026262973424783,-0.23473463482831725
0.6332347673945176,0.6332347673945176,-137.03975049680693,-159.65333621840082,2.0366785774956293,2.0366785774956293,-0.4634180977239182,-0.43154366794002874,-0.5937247594189389,-0.22017534078572895
0.6205451099395208,0.6205451099395207,-139.47505263941397,-160.638944493373,2.0963847276981613,2.0963847276981613,-0.47169068198212644,-0.4032172292959323,-0.5854521751607306,-0.20572307617139401
0.6086489407909824,0.6086489407909823,-141.95958061225357,-161.67561246842573,2.157841190596765,2.157841190596765,-0.47935744324137136,-0.3750599615195953,-0.5777854139014857,-0.19135712322428333
0.5975382247534738,0.5975382247534738,-144.49563953588356,-162.76397493850968,2.2210992773967946,2.2210992773967946,-0.48643873252059977,-0.34702923442454436,-0.5707041246222572,-0.17705573184925735
0.5872084707927713,0.5872084707927713,-147.08565879280798,-163.9046286215773,2.2862118035147128,2.2862118035147128,-0.49295204600078385,-0.3190800346534173,-0.5641908111420731,-0.16279593604766188
0.5776589702957923,0.5776589702957924,-149.73220243958727,-165.098124273023,2.3532331326747107,2.3532331326747107,-0.4989119092260111,-0.2911645459111592,-0.558230947916846,-0.14855333975059146
0.5688931041448255,0.5688931041448255,-152.43798145539463,-166.34495703774422,2.4222192222980508,2.4222192222980508,-0.5043297125383657,-0.2632316565204586,-0.5528131446044915,-0.13430186557166254
0.5609187326596454,0.5609187326596453,-155.20586819465936,-167.6455546743544,2.4932276702230145,2.4932276702230145,-0.509213487191602,-0.23522637843292782,-0.5479293699512551,-0.12001345838414687
0.5537486863913661,0.5537486863913661,-158.0389135008438,-169.00026319673455,2.566317762794464,2.566317762794464,-0.5135676084223164,-0.2070891577546873,-0.5435752487205409,-0.10565773354830983
0.5474013809192929,0.5474013809192928,-160.94036705339815,-170.40932936318137,2.6415505243631756,2.6415505243631756,-0.5173924075377273,-0.1787550515500558,-0.53975044960513,-0.09120155691329375
0.5419015856576254,0.5419015856576254,-163.91370166879992,-171.87287929461243,2.7189887682362657,2.7189887682362657,-0.5206836694036322,-0.1501527387516384,-0.5364591877392247,-0.07660854017940735
0.5372813858614686,0.5372813858614685,-166.96264247062143,-173.39089230932183,2.7986971491212507,2.7986971491212507,-0.5234319840078883,-0.12120332384380414,-0.5337108731349688,-0.061838430532553126
0.5335813894465571,0.5335813894465571,-170.0912020983682,-174.96316880705288,2.880742217107532,2.880742217107532,-0.5256219101982912,-0.09181887977544653,-0.5315209469445661,-0.04684636723237071
0.530852247232109,0.5308522472321089,-173.3037234620574,-176.58929069800098,2.965192473230367,2.965192473230367,-0.5272308950237199,-0.061900660124649724,-0.5299119621191373,-0.0315819694513519
0.5291565787326572,0.5291565787326573,-176.60493199958685,-178.26857242235383,3.052118426663728,3.052118426663728,-0.5282278715236066,-0.03133688819412385,-0.5289149856192505,-0.01598820826230809
0.5285714285714286,0.5285714285714286,-180.0,-180.0,3.141592653589793,3.141592653589793,-0.5285714285714286,-4.286263797015736e-17,-0.5285714285714286,-2.1868692841917023e-17


==> figures/src/Vthrees.csv <==
tthree,Vthrees
4,19325.63711621909
8,20827.101167176304
12,128184.67351454246
16,30044.039170096075
20,41938.71011302696
24,41769.64546882053
28,28539.072572036006
32,59507.21323633287
36,32639.301173557993
40,28501.95480524702
44,40294.92451849941
48,26522.700380922877
52,34203.22900118737
56,57214.29692289862
60,25121.644600620377
64,32147.240188604337
68,25256.21528553462
72,7778.805000820896
76,23892.334944649483
80,108986.18389220664
84,16992.86860785063
88,9000.561572255683
92,35874.51367792417
96,86068.62099822541
100,23655.198906884645
104,66965.07286566356
108,64572.59964105114
112,24813.582808718784
116,58110.45924953651
120,24974.02856871998
124,4186.593193385284
128,29916.59788194741
132,48987.680645103566
136,19634.45870866929
140,33452.32909109164
144,19242.941322271712
148,48798.76284646988
152,14934.895292567788
156,31421.556160035776
160,14212.30089656706
164,31339.460099483607
168,9835.328112572897
172,33468.635484034196
176,5084.345961916959
180,20558.95859669568
184,34288.97900527995
188,30861.068046873203
192,40117.94629418827
196,7123.744249578798
200,45887.7671742579
204,15629.42421060591
208,46439.93415953056
212,46138.450633517
216,15882.109716350911
220,52140.75084193447
224,47719.71069347416
228,671.2870732978918
232,19256.937929345295
236,20105.44439694658
240,27456.814037409844
244,8533.281702243956
248,45003.25509363483
252,7110.1101858643815
256,92622.65007290803
260,46932.060784487985
264,27249.656763818115
268,8864.716277633794
272,99528.30010938458
276,3203.968648893293
280,14572.391524129082
284,24761.145051634405
288,12647.092939430848
292,9034.65255578328
296,6470.241976734716
300,42858.095626862254
304,72576.34934397228
308,21134.91169337416
312,8033.227551384829
316,14391.32464103587
320,23904.800060072914
324,80138.5701724994
328,35872.93916812539
332,24584.774980979506
336,26941.835525692906
340,41698.97932854248
344,76617.01914040651
348,2824.977585544344
352,14962.485930577852
356,32824.91462525306
360,55074.43021556176
364,13815.161275523249
368,28011.866362509783
372,24353.500485952478
376,47989.80236775568
380,12772.087386702653
384,64902.52856901288
388,20034.079504671972
392,63758.395323431585
396,23616.16528618755
400,25507.542460805736
404,35531.21530143544
408,147098.79492454696
412,28935.121479650028
416,21732.352889402304
420,24529.309562789742
424,52336.589183629956
428,49741.97006512247
432,22352.870430890936
436,68370.1900536418
440,77775.13364268094
444,42890.63918473665
448,46620.71235339716
452,38788.71054342436
456,37152.78284800798
460,17034.33276807051
464,23180.15595186269
468,42912.6394215161
472,31421.125046206173
476,80227.09809074784
480,55712.73306270875
484,39948.54677856155
488,8884.994157860056
492,18139.65220785886
496,134654.08209707774
500,46571.004245215096
504,82763.1684008874
508,30995.491666654125
512,24351.093407914042
516,11665.347469648346
520,13832.57583461795
524,27015.770332567394
528,48834.44214904029
532,50028.67649596743
536,15633.52973452676
540,49365.26192960702
544,29334.12357129436
548,55614.91612505354
552,23108.400418654084
556,18656.076637431048
560,54578.04020649847
564,5867.544584822841
568,44697.25406271219
572,101550.34781763144
576,27292.872009734623
580,28945.40203245543
584,15240.522889595479
588,20880.477670027874
592,25391.47245297581
596,39171.94278108608
600,30072.658314038068
604,30437.231998163275
608,26099.322993954644
612,23693.78595577553
616,28012.793851701543
620,108019.042043183
624,77058.31613330077
628,38673.990319062956
632,55855.5536306696
636,29536.92768119555
640,40430.71108502522
644,38728.56749433838
648,78533.83047721907
652,44140.08200962469
656,39271.31402148213
660,39292.88730407599
664,131461.10778931528
668,26357.41513596382
672,57377.34928768035
676,99800.28659645561
680,73438.9595583817
684,23007.923922016285
688,50540.30085096788
692,8061.763313707896
696,25396.60341380909
700,47622.354501936585
704,56153.78032007441
708,15001.459639574401
712,21622.440953750163
716,99090.53984566964
720,15052.504045685753
724,15842.191551417112
728,17088.309644051827
732,19328.864324972965
736,73816.1745742783
740,41734.6576488791
744,34755.28948927112
748,26729.80632887408
752,31242.2305946555
756,19034.81585840881
760,14854.615617562085
764,34302.861380174756
768,31054.44308181014
772,64524.38800262846
776,16480.472681652755
780,30124.08773450367
784,57859.140682492405
788,44399.49420164991
792,126280.69434649218
796,10619.20815838594
800,20910.031460128725
804,127556.97684811056
808,92746.76704340056
812,23220.431677261367
816,46146.42884913739
820,46656.76045101788
824,10028.350396693684
828,41394.679324360564
832,10215.826652322896
836,10765.694002537057
840,22187.186923966743
844,12169.555248284712
848,107572.63855403475
852,14833.179755858146
856,15946.880028333515
860,18448.849148808047
864,20239.609327564016
868,19795.568755995482
872,9312.617999154143
876,112237.16790855583
880,124342.99288589507
884,21296.208378380165
888,35743.26007656753
892,35503.7460738346
896,12241.241530619562
900,18359.03792061098
904,16665.140751669183
908,3025.3549767229706
912,46724.686658643186
916,16560.647451722994
920,54528.797006867826
924,46190.58147060312
928,2228.2688602712005
932,63288.911887450144
936,65170.49306900799
940,25916.89891364239
944,86376.71837734245
948,133747.72168703377
952,40532.8394257538
956,71327.19023254327
960,4801.657699637115
964,17406.569291252643
968,116724.96837143786
972,18394.211688211188
976,21661.371433882043
980,23361.547311780974
984,48006.194838784635
988,75364.74158294313
992,75553.52754589356
996,6095.790980257094
1000,100499.62438271195
1004,90460.61833929084
1008,26754.62381726131
1012,28269.86499867402
1016,11521.30113113299
1020,67396.57515757345
1024,61393.18823469244
1028,44407.88080591522
1032,13143.192765640095
1036,14819.515018064529
1040,13816.579336961731
1044,20946.69669529982
1048,40123.33296312392
1052,47777.69434631802
1056,20057.479586817324
1060,45552.09534263238
1064,24102.88198994845
1068,26619.419388493523
1072,30795.26306730695
1076,144711.09241452068
1080,16149.536623483524
1084,35071.962536718696
1088,51468.835869226605
1092,10124.891967421398
1096,18064.69361814484
1100,59193.710688499734
1104,38756.2206978295
1108,102664.64557021298
1112,48335.824399873614
1116,26760.69921495393
1120,16878.075900079682
1124,95876.89784750342
1128,5245.898977838457
1132,19737.915538242087
1136,28413.750002270564
1140,15864.22044158727
1144,61620.08697935194
1148,25133.896324088797
1152,10597.126702660695
1156,101327.60171823576
1160,14114.339720295742
1164,32545.419412009418
1168,83259.58436509222
1172,25674.654420765117
1176,19440.280509112403
1180,78655.46131092124
1184,27590.838780565187
1188,16671.687828408554
1192,37805.87399917282
1196,42262.79648782872
1200,65876.51797462068
1204,41528.440902065486
1208,19077.977265959606
1212,12723.424953714013
1216,15412.22639642097
1220,115416.50287131779
1224,46574.4905585181
1228,20751.777434421703
1232,15918.976394360885
1236,50834.86915360205
1240,12407.491965932772
1244,27825.0753085576
1248,35379.42249359749
1252,12546.967343317345
1256,43481.796479152516
1260,18839.74740028195
1264,41218.55862734467
1268,21712.057836113498
1272,37995.43783520721
1276,7753.598703134805
1280,29406.459201188758
1284,3148.722929865122
1288,25074.78804652579
1292,42138.02855925448
1296,47712.82883865759
1300,60295.82111841813
1304,78026.15528689325
1308,101397.64160722308
1312,23135.94081204571
1316,9636.500305321068
1320,90725.63281955943
1324,164145.45565840602
1328,44809.470723563805
1332,22413.113654334098
1336,42560.55621986464
1340,28674.66657442972
1344,79083.98576219939
1348,55058.23812136054
1352,67273.99799969792
1356,41575.41282880306
1360,39625.64656767808
1364,43471.19325615838
1368,20054.138381766155
1372,84145.73304705136
1376,19912.020342424512
1380,58822.954281644896
1384,6890.745601633564
1388,70567.43375680782
1392,15672.069503597915
1396,56166.339012047276
1400,5925.963467312977
1404,18663.31295590289
1408,26079.15270846337
1412,78586.95110786892
1416,3265.800790540874
1420,30766.203336933628
1424,28724.347774505615
1428,52189.80336331949
1432,21109.427136030048
1436,3323.114117242396
1440,35224.680274235085
1444,97704.06773239747
1448,51053.82011430524
1452,140642.2763408888
1456,7312.47883957997
1460,40095.317455261946
1464,31611.182246705517
1468,79232.90265689231
1472,20743.11270088516
1476,25298.03858591616
1480,49351.120950939134
1484,37328.01156089455
1488,73720.25704195909
1492,21670.839332720265
1496,45151.15313578956
1500,13674.521237289533
1504,73667.012438979
1508,35248.74005676247
1512,119301.49476320297
1516,51567.794051984325
1520,50129.34349695407
1524,43309.213249700144
1528,11359.1433694195
1532,24157.4600599017
1536,8377.952376868576
1540,5125.292282316834
1544,28618.207525435835
1548,27497.220932997763
1552,1690.1556216459721
1556,8466.644964464009
1560,78263.28508880734
1564,21865.032948089764
1568,33405.200186183676
1572,10357.128476461396
1576,14899.810630930588
1580,23736.88528517075
1584,26759.591300992295
1588,24479.721031669527
1592,30934.977902794257
1596,17245.404682815075
1600,32366.396177191287
1604,19063.243786809966
1608,44962.624091379344
1612,50174.43110717833
1616,10210.398938430473
1620,41422.052480192855
1624,4749.52784685418
1628,28434.86832031794
1632,80010.78758025914
1636,16129.050666602328
1640,21404.36880140938
1644,50381.844969626516
1648,59465.57213750109
1652,47789.21673711948
1656,105205.97113551944
1660,35799.54539067298
1664,27427.289876958355
1668,31025.86778830923
1672,32268.062878843397
1676,34553.73775658384
1680,13744.888765295967
1684,12038.65657703206
1688,96606.67968624271
1692,97437.73753905296
1696,57557.09647681005
1700,18307.396669292822
1704,47843.937594411895
1708,17473.389248918742
1712,58910.606333661824
1716,40510.682076983154
1720,48340.112486340106
1724,15360.05636806041
1728,98603.59673918039
1732,44956.512870430946
1736,68291.38876763359
1740,40936.45998496562
1744,64416.55860788375
1748,57240.63247139752
1752,11500.069721385837
1756,22133.282101023942
1760,27371.7885270752
1764,17328.13804161921
1768,46512.71266718209
1772,62999.13450683653
1776,18943.367109149694
1780,55446.23415310681
1784,28236.40627192706
1788,28933.525323860347
1792,36986.068538203835
1796,31320.38588515669
1800,23528.792201258242
1804,31235.75010380894
1808,57873.2417942062
1812,22240.573451384902
1816,15754.605045832694
1820,10750.005665075034
1824,8428.206121638417
1828,17538.677064802498
1832,26263.310170356184
1836,56182.25259079784
1840,19156.08398949355
1844,51111.881466355175
1848,78554.37207076326
1852,86711.01000129059
1856,58575.41156473011
1860,43967.9632168673
1864,81217.05991417915
1868,39539.317813910544
1872,67034.93118747324
1876,31829.85060981661
1880,12051.560241818428
1884,51688.75647650659
1888,46847.25002052635
1892,29469.65273861587
1896,18078.129306282848
1900,31643.3427676633
1904,21457.800598472357
1908,19727.511368419975
1912,42803.506465326995
1916,104725.15884527937
1920,51929.04634363577
1924,51832.57593938708
1928,11549.168074525893
1932,27996.04354353994
1936,89430.64380109683
1940,37279.95453772321
1944,84161.34146400541
1948,72608.14515118673
1952,38742.094601172954
1956,48238.2241291292
1960,38875.216650255024
1964,71475.12501285225
1968,16547.264584537596
1972,12153.074515525252
1976,52224.64012231305
1980,8162.603132236749
1984,29188.68746810779
1988,11944.553304418921
1992,10384.912228550762
1996,54718.73583943769


==> figures/src/gammamins.csv <==
T,Ai,Bi
1,-1.0,5.805441915988922
2,11.202102780342102,9.170383632183075
3,13.856628179550171,14.051515877246857
4,17.77345371246338,21.27010852098465
5,22.665313720703125,32.04376268386841
6,29.173490047454834,48.15805494785309
7,37.388572692871094,72.32651340961456
8,48.01919001340866,108.62866801023483
9,61.57550674676895,163.22225481271744
10,78.9866663813591,247.5579690337181
11,101.23902714252472,375.5294559597969
12,129.84281969070435,583.2427905201912
13,166.44594764709473,944.6247767210007
14,214.6022805571556,8619.060341358185
15,277.46220487356186,-1.0


==> figures/src/of_simul.csv <==
t,y,u,Vbar,gamma
0,0.0,0.0,0.0,0.7501808259554733
1,1.0619327403140801,0.0,-1494.2077356551183,1.7057954045966044
2,3.278405814164,-1.1207336573733377,-4611.204764176649,2.5647151205307406
3,5.404175584635948,-1.9788259515912343,-3204.111571537277,3.862976723576583
4,8.925925732200044,-0.8416370702996621,-5533.78516658672,4.797815966224922
5,11.865500755205366,-2.476188870170567,-15764.053289553081,4.986382864025489
6,11.261945131811872,16.940983594360155,104374.71652217158,6.935488970859806
7,13.59706449626413,-7.440172334063889,28446.162797087745,9.79641039551528
8,32.810103355297734,-7.235451334047285,-90958.6765177954,11.068177001069392
9,41.23786725520057,-22.439686552793024,-81248.84393582653,13.455791144241386
10,47.98410707933814,5.811373757519032,-123485.84627477695,14.259893598983075
11,34.50228924771799,2.9959080157868208,-174219.76794716256,14.373280524329903
12,24.848121481974406,-1.1233728092149722,-176976.36538568148,14.384457216695358
13,20.98715568736307,1.834554108761087,-192113.2091711041,14.259593695967265
14,15.819224496275952,-0.2631678932802135,-197386.66034008667,13.95162303671197
15,14.799313808928474,0.15481746589696943,-214658.46191477904,13.446405613721387
16,10.877898798455128,-1.5976300335758262,-215175.31623289196,13.214578139595023
17,11.437640031676935,2.1293341324179367,-235091.72747699902,13.030444463196506
18,10.90432926023225,-2.137873343546959,-251904.34482281568,12.484298591896104
19,11.784041642582228,-2.3701477263099138,-253619.5319142496,12.434942971762505
20,15.165866345215496,0.22140091378952853,-295924.90994863183,12.195596786648101
21,16.392172450981953,-3.639864785398667,-319404.6230465528,12.164739805451399
22,15.609824941829357,-2.4258904073180387,-319730.7487586763,11.641998375164818
23,11.949803497856891,2.3820234481323306,-320517.98489173414,11.48716490473441
24,10.327982260495858,2.0945509641123956,-355214.3808565293,11.377845302875501
25,12.636522596798478,-3.6226688275308248,-397121.26485306147,11.211327613656284
26,16.89516541064022,-4.409063355163688,-409891.57355061604,11.070987830319998
27,17.77918668309247,-1.3055479409285091,-414345.7756297476,10.910015621968455
28,12.042737763327269,0.6807134483826962,-419469.9268756032,10.8537735437922
29,10.713663398740362,3.716226897985935,-451518.18212938216,10.786111165341852
30,9.9230186364197,-3.2011473193771827,-470882.85383865633,10.762417475549512
31,13.17636009012381,-2.8864717046850235,-478297.834637723,10.709376316137222
32,13.46308463095291,-0.8888746990295129,-481271.94442939974,10.672290619951488
33,14.5304995755783,0.39123471166119916,-512886.3241212585,10.569808599377584
34,12.091680453159476,-2.9263047211248963,-512668.5424752851,10.340886227833046
35,12.115001516256976,1.0512766013386123,-517559.243633343,10.312443621566883
36,12.805970936783075,-0.05364095585278683,-557020.0526387688,10.29928732774478
37,13.959364821752892,-3.829554604180929,-569064.9823597426,10.295653864492126
38,17.411522468586554,-1.5828907266935834,-591418.5113998372,10.272527271268634
39,14.745397564606874,-1.8928322944284455,-591525.7924811149,10.270544873732547
40,14.37708634028242,2.0583714490239347,-609912.2592156075,10.23505410356424
41,11.423056199331443,-1.5491639284446967,-614891.1348916423,10.213300170551861
42,13.166715487118255,-0.567431862462803,-635003.4551098683,10.196289429606548
43,13.276134851355465,-2.203714228427327,-642892.4507410385,10.190001935407897
44,13.63898176679499,-0.878524370516252,-649052.3962244198,10.127333366688132
45,14.316947989150298,-0.33176893644709526,-671125.7561635259,10.075694432947149
46,11.649952551712445,-2.2008933219725395,-670952.5223326881,10.055019440942955
47,12.385866817950072,1.6300796194915974,-687345.4186326432,10.032339977125172
48,12.307881338582614,-1.6693445144470016,-710977.1293222519,9.98290132093589
49,14.843185845130193,-2.797858756940148,-728882.3449569711,9.987763574241793
50,14.419032725214155,-1.9925967271252065,-729404.5250698297,9.984155730407487
51,14.11742601481845,1.3045911088893911,-742922.4175558382,9.941842568080963
52,11.136042744418763,-1.1000268418091674,-745636.0497671873,9.90058889747058
53,11.59001238439347,-0.02858901749831322,-757730.4734813457,9.88505264975004
54,12.51612410861944,-1.4636169796182092,-776927.4226458566,9.87187027324028
55,13.641114374356095,-2.3104989513636056,-785699.2441756702,9.850832164779156
56,16.434358427040603,-0.9677807519193404,-817713.8509396994,9.858251411582588
57,14.7948717438752,-2.8214037278631974,-818219.7266524126,9.859182836313268
58,15.060213642516125,1.0481937772871834,-831008.1209114956,9.841185657531963
59,11.90790952857431,-0.8875085031889265,-833736.1211399147,9.806332459357751
60,11.344302968829073,0.11099635490623028,-841089.7634311302,9.789196736403714
61,11.81171522605703,-0.7895999976334656,-859353.0543880108,9.694428527960902
62,15.251473115983991,-2.2402895015826845,-901965.4707776906,9.701203780191234
63,14.914506375902256,-3.930662638997475,-901519.1821428597,9.690971576159237
64,15.686688441218056,1.585800549662653,-914322.7347404025,9.667230260858874
65,12.555302648202883,-0.7012945019364012,-920964.3164659094,9.6332626319382
66,12.499189631196064,-0.6028866204069105,-931989.0620947488,9.60793551555156
67,12.318383929109716,-1.2594477420115253,-939784.7506409615,9.484875924584982
68,9.781234590716844,-0.8844248413295008,-940538.563882691,9.445293297469238
69,10.979874289573383,2.0464142770077225,-971481.0633393511,9.439571768440002
70,12.635307459929749,-3.222058856502703,-1.0081337241781258e6,9.436935448739844
71,16.831324237011376,-3.989891326513522,-1.0257101678161928e6,9.462891083751618
72,17.295788072776553,-1.8088504823108265,-1.0282718186461407e6,9.468368887040409
73,14.495597073272974,1.0018586309455788,-1.0305564517646056e6,9.45694426055588
74,11.807797219042673,1.0030452629822912,-1.0413902854656548e6,9.446446725909148
75,11.601670765232111,-1.1650755958432342,-1.0588999296750203e6,9.438866794879527
76,13.375283876178983,-2.2376819275145587,-1.0736960165843733e6,9.443806707415646
77,14.086601097000008,-1.7950852933447075,-1.0790632272031542e6,9.423338222677074
78,12.837579649695336,-0.23602157407263036,-1.081385428253162e6,9.4211551633159
79,13.11597976575632,0.5373612470864857,-1.1073375904285514e6,9.411503849249492
80,13.509829926061986,-2.645794407965388,-1.1232165575204445e6,9.410136222047056
81,15.005546529906885,-1.9550738511124122,-1.1315344756940007e6,9.399034104392232
82,15.01807827494646,-0.638939381398786,-1.1408197623636476e6,9.377183879215925
83,13.906155257713825,-0.6156042757638733,-1.149044206543413e6,9.359742284185936
84,11.284499624592923,-0.637158011239098,-1.1493123434182578e6,9.325424752000083
85,12.782945108911138,1.1449801559317874,-1.1871921217796777e6,9.31665993722754
86,11.431659462361232,-3.589435257655555,-1.1891300777287767e6,9.313572407158198
87,12.9372669709552,-0.14130324354812007,-1.1952657158720996e6,9.272130514676084
88,14.582597052421793,-0.31165398057379257,-1.2372782270058277e6,9.269844886956164
89,12.948069330473357,-3.7749922854307285,-1.2367510701654535e6,9.235218785945202
90,12.805090920387014,1.2481719900602775,-1.2396069982072948e6,9.229121323608009
91,13.12938083833434,0.6418158294436922,-1.2844692757396942e6,9.223456594607562
92,13.734306752349037,-4.086825634161762,-1.2958607269110938e6,9.230590551508216
93,14.599330528208387,-1.5668209453714237,-1.2970563186438608e6,9.234494449948183
94,13.91346307245817,1.1035214843487857,-1.3094711005284684e6,9.214677505780347
95,13.863180014961415,-1.0144454449231515,-1.3381282373427015e6,9.204907705305565
96,14.228910509401013,-2.9449783658905804,-1.343996181860396e6,9.209274043374919
97,14.277258290084841,-0.5038913020099454,-1.3478623349409162e6,9.189092853648592
98,13.63237464687552,0.31795598623645294,-1.3636948564435686e6,9.17184600589557
99,12.519679012542992,-1.5786011043822419,-1.3707573148500144e6,9.165046906529916
100,11.671857285280085,-0.7830676916739661,-1.372423805413764e6,9.158554243848736
101,11.627180246668635,0.4673058725682009,-1.3858164116222e6,9.151226249528483
102,11.604527125276743,-1.5648421607806324,-1.3984747633458686e6,9.134796158016867
103,12.460588149971409,-1.7162016093210704,-1.4051380138374816e6,9.141804983846104
104,14.901026552264556,-0.7206936666676667,-1.4356275515537732e6,9.149354409734585
105,15.196900775247496,-2.898199474911005,-1.4449412071239902e6,9.162596135170535
106,15.36986959193869,-0.9058856212496451,-1.4499354961270308e6,9.167192568731515
107,14.162509933700658,0.16796038409454717,-1.4597528912384233e6,9.160413299204922
108,13.383641757513555,-0.742334255609784,-1.4735452030766138e6,9.152081269727262
109,13.358779528005156,-1.5053074560585054,-1.4826013335814285e6,9.14897940704022
110,12.395445988790767,-0.9602086704886155,-1.4845397251866742e6,9.144372070823652
111,12.061059257786518,0.45927851460570057,-1.4958085506503165e6,9.13232981043271
112,12.963719256591094,-1.2241257357154804,-1.5225456440670476e6,9.108271010624557
113,14.72159411999224,-2.930722584268019,-1.536860391457479e6,9.088678061708116
114,12.878778962387472,-1.6285204226092533,-1.5385421672993058e6,9.082866880282463
115,14.042157876030773,2.7652687067925745,-1.5790098098785505e6,9.078544537307895
116,11.443595204222328,-3.4182499305536984,-1.5829905618324382e6,9.082325244773077
117,14.174815524211425,-0.6055167618249016,-1.5984027457386854e6,9.077322662632211
118,12.755274319314733,-1.5344958322102347,-1.6008400373346505e6,9.075496394179096
119,12.998394219547718,0.2599849560809746,-1.6134384053396555e6,9.047596769030545
120,11.700539122446608,-1.278952139881453,-1.6188724002461818e6,9.045298877985458
121,13.28860372327283,-0.5686198810603216,-1.640494064612683e6,9.015807582619631
122,12.909833517083811,-2.333930567423557,-1.6448996107953954e6,9.002540592041353
123,14.174602416446032,-0.32008476547348064,-1.6592001657638135e6,9.005184806534913
124,16.087292978885237,-1.3742140709623198,-1.7000812972872031e6,9.01379421384679
125,16.17768307699392,-3.594558434679397,-1.7041774978247457e6,9.02655723486572
126,15.861409876574236,0.03364028189515622,-1.708000521745552e6,9.023856460866474
127,12.427008823234484,0.6786962654329667,-1.7107388112072803e6,9.0031733334847
128,10.179298884908484,0.4161281443129914,-1.716601944354777e6,8.997700406587413
129,11.194316324863754,-0.6768214978128659,-1.7412549066277216e6,8.971039147007824
130,11.391696406624444,-2.94167434776268,-1.7436480448118951e6,8.979629935657549
131,14.530216875171941,-0.1556843105108081,-1.7709428443190884e6,8.959285038306064
132,16.18170375892576,-2.6086732099226677,-1.8013067306447425e6,8.969528449471687
133,15.689746350740021,-2.925175178717681,-1.8015091339586214e6,8.908814542565423
134,12.004429588802157,1.422745748859123,-1.8039928732876338e6,8.830718326489501
135,9.013751605730944,3.0315350628306157,-1.8179570027639167e6,8.81638282323682
136,12.261227192480455,-1.7776488312058847,-1.907013601514258e6,8.82054222402043
137,14.22812255591959,-6.921517557359199,-1.9058345574118597e6,8.820051667052342
138,16.180335716212905,0.7406103578655214,-1.9089344289402212e6,8.80414520749155
139,13.223899086261255,1.3063789211074335,-1.9211580802375702e6,8.778385342741883
140,15.084717717126855,-1.0956443025708924,-1.9820347159908854e6,8.744738737093568
141,16.415816377878976,-4.9824561372736955,-1.9889238148286794e6,8.71736933436163
142,13.293181425620348,-0.6667067249012559,-2.003839006082995e6,8.704313671355003
143,13.321937117330375,5.201637291514331,-2.0607198113586311e6,8.670326654136346
144,11.141347435890822,-4.365483295022855,-2.0783490431779297e6,8.665509142890553
145,13.878194700853781,-2.663249521714211,-2.0804937172917034e6,8.667057825068099
146,12.597953212677192,0.38481403275266324,-2.0817819352844402e6,8.66053509089643
147,10.764489006178833,1.090526768997751,-2.0919821813123266e6,8.647977730821006
148,10.195346346113674,-1.2093719592712628,-2.1034419111382803e6,8.644184464766077
149,12.277334053140736,-1.7251035409689135,-2.1199113589813686e6,8.651659020061825
150,15.207883228050285,-2.0800587211541117,-2.146820332642725e6,8.647713716928978
151,17.133525157630363,-2.706418420272482,-2.1638151672538863e6,8.659772327338583
152,15.466438856710859,-1.5413853862845084,-2.1641306504581757e6,8.639582135315166
153,12.160376998543605,1.9008814384037445,-2.165329527094395e6,8.630877671506152
154,10.56934614391686,1.180373876493349,-2.1895917747843396e6,8.620127314888201
155,10.913156709236112,-2.80693763389539,-2.2021296428719005e6,8.610926531486456
156,16.14397741335876,-1.9500047979291208,-2.2478545718204877e6,8.622028639914525
157,15.894464436771617,-3.9714472726580907,-2.248165503557747e6,8.601900987121228
158,13.657188977060192,1.0900309251874516,-2.2494887217955017e6,8.576975362493009
159,10.811560434416533,2.579743895414993,-2.264722646142573e6,8.57361171681802
160,11.070048608286335,-1.703088881045285,-2.2970551825987906e6,8.578347429549671
161,14.786693941269732,-3.7160048013195865,-2.3191709798502256e6,8.591540485153951
162,15.816779090411412,-2.5355065280302584,-2.3209091352245025e6,8.601793230118322
163,15.831107431441643,0.8801157524624053,-2.3352777763834647e6,8.602347935576143
164,12.659482743093498,-0.9827313407827547,-2.33807239214454e6,8.583089362054908
165,14.321509058197837,0.19249707849639375,-2.372767733736448e6,8.55452240709824
166,10.47416859666364,-3.2268743527076147,-2.3759410424387124e6,8.55843118097483
167,13.103191350474578,2.903367597179177,-2.4112683035070347e6,8.552452215263632
168,12.516264357987978,-3.1510085918423973,-2.433634583293959e6,8.558456699558066
169,14.542800137194442,-2.8168429072762793,-2.4381193381976946e6,8.566208354720594
170,14.498169930668812,-0.13890054418075515,-2.4435502272658073e6,8.56832376604339
171,12.888321990926666,0.06411283308491633,-2.452397290275777e6,8.567877461219657
172,12.021292318587918,-0.8063381345979992,-2.461340486178688e6,8.530794353732617
173,14.978024126778083,-1.0580598286108893,-2.5066522268261113e6,8.53411574040899
174,13.583340390457103,-4.024312614149335,-2.5060648850240703e6,8.527459990864248
175,15.283825709515389,1.7241272024996803,-2.524562602269072e6,8.526076996246992
176,11.502662025824947,-1.4252724497899045,-2.525955543697439e6,8.52519159308853
177,11.639332035700646,0.3853793872975171,-2.535836366446834e6,8.523336637897973
178,11.804185749478851,-1.1027446242546857,-2.5521751222111546e6,8.492044724785234
179,14.890928899314773,-2.0690191489295593,-2.586445072623894e6,8.497115149060388
180,14.175353516964778,-3.3567074178755303,-2.586130780208921e6,8.476038611634124
181,12.078605769771649,1.6124965677741976,-2.5869462102011e6,8.47195989781944
182,10.982203278645553,1.92498521394498,-2.620048807932458e6,8.461658009401685
183,13.145905818389325,-3.4185004321582113,-2.662029720809433e6,8.471067962103742
184,14.920917343434272,-4.319964748144958,-2.662099116534588e6,8.472450197699557
185,14.775652384062363,0.9951632289445742,-2.6652387219416397e6,8.476237046539273
186,13.412141330807849,0.9094244863678274,-2.691102219270482e6,8.456342252293995
187,11.23638645372205,-2.5608245399529763,-2.692054415906121e6,8.462052899602474
188,13.989679322910133,0.32425128874024,-2.7206393374133413e6,8.421281660605302
189,11.684433379654287,-2.7558068779083906,-2.7205027501876396e6,8.361261934910154
190,12.248021147798214,0.9842909600029728,-2.72879853148504e6,8.347230870314592
191,13.03284972024165,-0.6726199549148335,-2.764528877425787e6,8.328835735380654
192,14.108509503149005,-3.587456683562953,-2.7734223915455914e6,8.340260357498638
193,19.015817308975038,-1.0987211517622582,-2.8263107130529825e6,8.35104563512454
194,16.321465017632526,-3.9129910414221882,-2.825985743227873e6,8.359490051402334
195,15.289132323932177,2.353876690123383,-2.8312913388647535e6,8.35420681338171
196,13.127849630658458,0.5573098756540706,-2.8597531580064646e6,8.352879515216271
197,11.939476895762553,-2.871106066167333,-2.862553144685149e6,8.354741542739553
198,12.331427368045647,-0.19474103845750257,-2.866043282642678e6,8.352786274484151
199,11.284885146875133,0.1468937343115786,-2.874710573111613e6,8.34465312780326
200,10.665129302581185,-1.0022858728239292,-2.881976240533218e6,8.345475129105475
201,13.374152009140895,-1.0103204659308909,-2.9150561441553216e6,8.336189878532888
202,12.509284434617127,-3.3653089739647273,-2.914801368481784e6,8.344078536254893
203,14.666376719337885,1.0853782862406742,-2.9372107313955114e6,8.345850804902586
204,13.149099935147106,-1.9987584610193667,-2.9460863216700014e6,8.340388521893301
205,16.055357382801574,-1.031542747385937,-2.980815336909148e6,8.31547923650739
206,12.248646704819432,-3.104050381426245,-2.986186200561575e6,8.313294972416475
207,15.432736963345342,3.600169380034221,-3.048434413571431e6,8.3103814204057
208,12.71985971485036,-4.50895536734748,-3.0543895289426195e6,8.315183084778422
209,13.562947344786789,-0.9559642619513857,-3.0550825973246866e6,8.310832974251804
210,14.02406010410372,1.3915049906827397,-3.0847713872648105e6,8.308838513588444
211,12.337346220030511,-2.7350501306082826,-3.0900828293927456e6,8.310348252823974
212,12.46265015640224,-0.6535222388348574,-3.092284250461654e6,8.29733596171843
213,10.922587489365602,0.45894690234175206,-3.0967031786477184e6,8.283422142169446
214,10.706643790970913,-0.241934054550915,-3.1121247678410118e6,8.28307450291207
215,12.726521103688585,-2.0284410961839607,-3.1364161943086e6,8.291035507386052
216,15.117069532233971,-2.83518617403633,-3.15090742921457e6,8.297572866045682
217,15.641736386710827,-1.5706277833542126,-3.1561018283918435e6,8.307041668446358
218,15.578315024763764,0.0806130413291033,-3.1723289952151612e6,8.312464915535541
219,14.659401346078486,-1.3521019971344184,-3.184844399862269e6,8.309265350103352
220,15.262964713849879,-1.2324351337016584,-3.1999312729333974e6,8.311315237734997
221,13.895349679437436,-1.4328757332316995,-3.2020936064918293e6,8.312806494591916
222,12.54652817683905,0.5291140852574205,-3.206736116180146e6,8.309436606495474
223,11.71200449976699,-0.02780852961681468,-3.221943822896796e6,8.301464439594506
224,12.417549870996673,-1.8357445910892758,-3.236977727248501e6,8.294873183408138
225,11.31688077041913,-1.9174142298746397,-3.2369464564716206e6,8.278082915028397
226,14.67186550746719,1.5433561187424711,-3.294991482511742e6,8.27124532146157
227,13.430767513230405,-4.58837940512431,-3.2987927817308144e6,8.276366782579853
228,13.648819817409429,-0.4669467145151849,-3.2994606849539382e6,8.272614169391964
229,13.553586809903496,1.7554151941456704,-3.329327432494505e6,8.26899898281015
230,10.707111448570748,-2.785993166215738,-3.329948786769603e6,8.266772399478672
231,14.152632646163694,0.34956805219473,-3.36435601224813e6,8.266061173361061
232,13.777386517349388,-3.1995266463052596,-3.3718843261308684e6,8.263233498032944
233,12.989014228665727,-0.8867004094765942,-3.3722513930962384e6,8.264209800829333
234,12.643634938574431,1.7011499081758146,-3.392013952156036e6,8.263933667351374
235,12.93806863303059,-1.9960277296240807,-3.4201420757287624e6,8.265338775219139
236,13.381428131595491,-3.1410734945449397,-3.421117440816691e6,8.273329241240932
237,15.131114331645911,0.5673598951869492,-3.4404051633444135e6,8.271739257547601
238,14.793877719330602,-1.6741215018251365,-3.4600091435045525e6,8.274748754912906
239,14.631547568974502,-2.0496463159194453,-3.464119457656776e6,8.278575980888947
240,13.838957599603308,0.045219782757540905,-3.469092064092599e6,8.259149413730196
241,10.224889311609678,0.050757659248782616,-3.469252867653507e6,8.258575442687059
242,11.424377522402057,1.2665240290925537,-3.5069987146809394e6,8.257452951540312
243,13.049650259863396,-3.768013740931523,-3.5320618328705574e6,8.246551607121681
244,13.411083448800682,-3.061603197666963,-3.532391824092586e6,8.254485390022266
245,15.829421551112995,2.203053366463833,-3.5737968563833865e6,8.254546519509947
246,14.353404952241501,-3.2611405978481427,-3.5876428343475894e6,8.25370309015247
247,13.58011206018204,-1.6776556380963727,-3.5878709080531923e6,8.230908159618656
248,11.537241936360891,2.0265947759846323,-3.591516694266437e6,8.231133530006153
249,12.522164105616815,0.24740068178193964,-3.649961096598493e6,8.234561655830653
250,13.574433240860754,-5.069352835810801,-3.6569027578446637e6,8.243698432608209
251,15.498519581710875,-1.089180780389401,-3.6601167598271547e6,8.237764772372342
252,13.16339142094474,0.6715055442106115,-3.663710750615915e6,8.238850434843927
253,12.567104397528611,0.3436957596133512,-3.687000122642552e6,8.24097530478978
254,13.617840089844018,-2.5096133489244767,-3.7078355216083033e6,8.244484756674527
255,15.491394619271578,-2.4410585877299824,-3.718235839961278e6,8.243605780054791
256,13.50664967732628,-0.9418216060424562,-3.7186109223360554e6,8.245549303687646
257,13.590593868782701,1.9950894012281415,-3.7470698658901057e6,8.228969508534766
258,13.575002744193513,-2.6363819452682646,-3.7730214786779433e6,8.22469610794523
259,12.094731015817816,-2.9357667624762787,-3.775643709542253e6,8.22760754936559
260,12.927685659041765,2.963586125240899,-3.7958348572537703e6,8.225565115824669
261,11.863823656530032,-1.8399088051453305,-3.8205824574773028e6,8.22450245126792
262,14.148938886783249,-2.9810498639002665,-3.832360551235015e6,8.228752124956188
263,13.832035765526573,-1.4040819912539195,-3.8331552714120704e6,8.228037806957353
264,14.426792325620967,1.1929292368798805,-3.859645141072302e6,8.228785160375873
265,12.450212098063549,-2.4200315826413052,-3.8639507788367746e6,8.223374650695199
266,11.861412031186244,-0.39441580895250006,-3.8651479911691635e6,8.220782486057747
267,13.618544265609321,0.7790905534162764,-3.910162917814175e6,8.222693193295543
268,12.89650053561542,-4.006395402842242,-3.913800531828254e6,8.226121604770956
269,15.564869587088118,-0.41821713817129336,-3.929184842639706e6,8.22810877775476
270,14.136917053793464,-1.286944004902597,-3.9350048696701974e6,8.209441348019759
271,15.158596542604748,-0.27207176152788026,-3.9596346557028554e6,8.20787157553413
272,11.510931270274897,-2.3115786955687363,-3.960873519553906e6,8.207119079595113
273,11.513065289170566,2.514338035569497,-3.973152325957715e6,8.205619072050427
274,11.021587801063948,-1.204130228802333,-4.0002116850015037e6,8.194170655691211
275,11.174135859638195,-3.236169487131521,-4.000444433333681e6,8.191132939593876
276,13.381931649679167,0.5459386856344386,-4.0172305827185633e6,8.19438138888974
277,15.117457689339425,-1.6649351038010844,-4.0601411674343473e6,8.202105438483468
278,15.532984675769908,-3.908581226224931,-4.0625677497405987e6,8.197972357463653
279,14.543313698911126,0.2826143875953111,-4.063601463413674e6,8.201869258888776
280,13.950754423247615,1.667642938999129,-4.0973821188333533e6,8.203026086125575
281,13.258338382914694,-3.058716687670701,-4.1109884950639578e6,8.193615419590255
282,16.23601935126161,-1.781287203360836,-4.1309494790952858e6,8.197006035450917
283,14.389259104894714,-1.8684965413893266,-4.1311333922797684e6,8.198099593709946
284,13.132310705044674,1.5725436188315847,-4.138517146512652e6,8.19110375596541
285,9.462829532685195,-0.3307743976501567,-4.1398850954788327e6,8.162628710144553
286,8.560887785039775,0.2530004782020976,-4.144011589079567e6,8.162438599970397
287,12.667044269712168,-0.5691626985063483,-4.214746350449264e6,8.165416706515716
288,13.886890603634019,-5.818605513104974,-4.216706155645124e6,8.171693675567255
289,16.173230975659006,-0.1826490188672567,-4.221907790414171e6,8.156567960547257
290,13.19761130316087,0.4676673989067597,-4.2260058776274435e6,8.160774574268231
291,14.455516933627363,0.17604991765272837,-4.274838088809159e6,8.165170426155008
292,14.143275535450453,-4.205210604139532,-4.278848942766414e6,8.172773899894317
293,16.562641113030917,-0.3557548936186139,-4.293991618452423e6,8.176839247357863
294,14.46313223968194,-1.0979797431086356,-4.298292128706305e6,8.17221388360802
295,14.353952916636576,0.10818155941747953,-4.31446823895963e6,8.166941790158816
296,10.730570426192196,-1.5349929854755748,-4.314679665297022e6,8.145069234322262
297,14.0407021657243,1.9062070564508566,-4.378106937782763e6,8.144359542684807
298,11.377182103234135,-4.9613281406454295,-4.377191307885636e6,8.13966025747573
299,14.920803818957804,1.001381713639141,-4.397759842625596e6,8.139697900403556
300,11.502364847213379,-1.769180287705319,-4.398013536127249e6,8.139889061457547
301,12.469157467047502,0.8926710039467562,-4.41597164576308e6,8.138929241854289
302,11.112048291782408,-1.915959134752467,-4.421059129809476e6,8.14081231370478
303,12.66901300253816,-0.672350175278003,-4.43471497487053e6,8.13307585156297
304,11.984406726318365,-1.5664340209334124,-4.43834295771749e6,8.121403198961161
305,16.455333806573705,-0.1692599834498374,-4.511646486831884e6,8.116180039155598
306,13.16569830628691,-5.362674589542686,-4.5152488256197e6,8.115760078506858
307,14.358396446995107,3.310156438258116,-4.525873868481724e6,8.117137596744895
308,12.134034391281126,-0.3792319979475822,-4.553566248600017e6,8.116123360049574
309,14.704015944361913,-3.0452892062587695,-4.582161005476792e6,8.122258030442264
310,15.845019342219901,-3.047351328990009,-4.584950757635766e6,8.127994753709057
311,15.382585436957822,0.4206811045457437,-4.590759246821915e6,8.12867397910779
312,12.129750836042728,0.20572733190405224,-4.593898705274949e6,8.125190694705847
313,12.498832610271803,0.19153613914729073,-4.620625586454214e6,8.125344045623208
314,11.59689811573786,-2.8455448238810135,-4.622802029539974e6,8.1277901227169
315,12.853904309431288,-0.06481876895746375,-4.631651737155237e6,8.128606271594501
316,13.282355513153364,-0.7916815518524474,-4.652721454074832e6,8.129164450123422
317,12.578233796792851,-2.309283435620455,-4.654780647878553e6,8.127902908233592
318,15.173123590190032,0.21474527616295358,-4.688403869891337e6,8.11335505889554
319,11.32703352451341,-3.003745475703756,-4.69006635424867e6,8.117602356580818
320,13.85029594977204,2.6194777439020784,-4.727813300672418e6,8.119045987139156
321,12.260900396620418,-3.2553258158926655,-4.738580623774381e6,8.121949482951843
322,15.756307115050951,-1.5839064677472061,-4.7609991476029605e6,8.12138291465081
323,16.08183986765887,-2.15458359822955,-4.770368479453979e6,8.104957822910645
324,11.938505389827787,-0.67255235559385,-4.7763366138762105e6,8.096633016424162
325,10.87834048833488,3.774972187772943,-4.798207192565901e6,8.091104416471353
326,12.196932797871092,-2.266869972617736,-4.861590679728801e6,8.09577759765234
327,14.346266800853366,-5.654520134151465,-4.861980227230811e6,8.105867458524802
328,16.510953086340017,0.38093600222383195,-4.869792364164464e6,8.106932032789919
329,14.648406645112956,0.0877664696333822,-4.884977596041943e6,8.108472406254108
330,12.668760041158505,-1.3840311992538545,-4.888070719304781e6,8.09975712313294
331,10.895847776288974,0.06298783963396382,-4.888937442969013e6,8.09271033446711
332,10.600094815744082,0.8244781379639039,-4.9059293098029625e6,8.09345863457302
333,12.140462861248608,-2.1041460809885235,-4.933762717720367e6,8.098368735132569
334,14.582426528277226,-3.2407135864257914,-4.9446642126529245e6,8.102946663418562
335,15.329159037001212,-1.2517784038155089,-4.94957098952578e6,8.10810378411777
336,14.880316831871996,0.1534874936089734,-4.963794884346446e6,8.106100007550772
337,15.36555935185192,-1.2144979244482603,-4.992152201274542e6,8.10982961530517
338,14.201100574152377,-2.7229441307543047,-4.99275065384306e6,8.107600730996028
339,12.545828409126223,0.9140617863242042,-4.993863884194698e6,8.07791056195798
340,8.942388273006383,1.222488767485094,-4.995971973580744e6,8.076402174103395
341,10.99528971966809,0.12274407388702668,-5.04846123590279e6,8.079428904773973
342,13.556074481774004,-4.9400542119882225,-5.065499386362816e6,8.089815848665298
343,17.45409066392975,-2.3578235747111327,-5.078210176174115e6,8.09449247798897
344,15.536931618388905,-0.9022853112584537,-5.07920879135265e6,8.098671817770477
345,14.264284808650066,1.4768234351644303,-5.094980553886988e6,8.09709864531448
346,11.590675417461288,-1.3499263052337662,-5.099447403299002e6,8.09508252411949
347,11.974729825296198,-0.41324422017573914,-5.10870522143689e6,8.097223934700457
348,12.991495006001397,-1.0554958233136285,-5.129220214801326e6,8.100040578655591
349,13.565506236715729,-2.3266188107931955,-5.137019476323492e6,8.104638778190184
350,15.114841610318113,-0.8340372826736182,-5.153478846375673e6,8.10484046355109
351,13.172395254419978,-1.5461596438838647,-5.15441475672893e6,8.107966262027364
352,13.827500604476706,0.8564171196600459,-5.175789408238247e6,8.108758565871142
353,12.249335575615925,-2.071092837633834,-5.181092283694988e6,8.107184926953446
354,12.477508053500218,-0.5734905240305244,-5.186221568075799e6,8.101396728882426
355,11.89230012519339,-0.27579212484062055,-5.194908693638684e6,8.090787614149624
356,11.70909061516853,-0.9638608936573982,-5.204518687357431e6,8.095116618691893
357,14.814118182098635,-1.21520864309278,-5.247492991010091e6,8.101249223731052
358,15.654258232798352,-3.9046285949412023,-5.253894668022464e6,8.104268189184738
359,15.203751977712454,-0.5212390437479621,-5.255080043045612e6,8.098353357534098
360,12.599759873796321,1.468359480615562,-5.261241992956332e6,8.097666043327049
361,11.79689692818722,-0.22680186529974788,-5.283988008701469e6,8.096831736147324
362,12.434661725077946,-2.6333866815732137,-5.293371102248521e6,8.093008205634053
363,13.410616481839217,-1.2884748188113506,-5.298608688656885e6,8.081798295767877
364,17.132736396841892,-0.2364684222992759,-5.367731172532318e6,8.085663675595056
365,14.265650323042216,-5.047411509535623,-5.368231118965243e6,8.091723371534494
366,14.76205684104831,2.6487918602430733,-5.375264689418538e6,8.09067831913996
367,12.025024257984187,0.1972664251612617,-5.394972266826639e6,8.085606034478067
368,12.65139558055676,-2.2596793987901704,-5.409560614975785e6,8.085524827405367
369,13.439439953531409,-1.8859203535883773,-5.413809670405486e6,8.08164460227555
370,11.408131253259745,-0.12257765881270544,-5.4141613820819445e6,8.081898861108783
371,11.656166798495482,1.5057069591037555,-5.44215613840786e6,8.081955052599495
372,12.008487997344107,-2.936290713905078,-5.459718521629254e6,8.084970495498471
373,14.783719350931731,-2.385587830448078,-5.471691432893445e6,8.089343622608045
374,14.427833189389752,-1.2448280221777814,-5.474509746802857e6,8.089520609380669
375,12.951345487925291,0.5015142755953024,-5.479999984574463e6,8.080175667361974
376,14.575978853519704,-0.1456730716896102,-5.531984531588223e6,8.082272221757302
377,13.318334102768558,-4.4206857553210295,-5.5314266127074575e6,8.081303571851562
378,13.142401460772163,1.0182984696344777,-5.532856193252747e6,8.081709588750996
379,11.860864755099131,1.3092202277668021,-5.556809143039211e6,8.076316037486961
380,13.491072578347698,-2.571941126634548,-5.593100100791607e6,8.080393989982598
381,14.280374880224997,-3.771671664601404,-5.593303223035282e6,8.084366723659242
382,14.285754351463883,0.9357278209834758,-5.59787121950112e6,8.080415501354343
383,11.438714624894018,0.39687064513046977,-5.6043519142315e6,8.080806942223004
384,11.987148653615026,-0.6014491715492722,-5.627643153276917e6,8.082978974149743
385,14.062390054523858,-2.6946650574965108,-5.649244243149789e6,8.086715858485995
386,15.932408957543686,-2.4695081918875488,-5.659375495298618e6,8.078496964366922
387,17.08705474902108,-0.8358696021770156,-5.6774102920010425e6,8.076014424507154
388,14.6705561992901,-1.4234701454448881,-5.678714866453742e6,8.065513860522094
389,13.82115876570105,0.9444157532061652,-5.689975993100126e6,8.063976600356465
390,10.19787329084957,-0.906545927198366,-5.690128842872146e6,8.058643100005876
391,9.052253533480702,0.9337981468114531,-5.693611503058229e6,8.042530323410837
392,12.467818976094858,-0.2558116841581257,-5.766868295328096e6,8.038616035206038
393,13.715735267317411,-5.949800942276817,-5.769508051733028e6,8.044901394884874
394,14.891229630413433,-0.39647340464025493,-5.77062786427808e6,8.043881062744802
395,14.201507848507193,1.894879799095138,-5.798595073567891e6,8.041121255629886
396,12.684443166306975,-2.5138879480149026,-5.809331828618764e6,8.043320428092281
397,13.275997505369808,-1.42995599191747,-5.812843728586338e6,8.045112575019877
398,13.179224842966848,0.08549870975904295,-5.8235953646867955e6,8.04620288305469
399,12.511721361150581,-1.0227459032257094,-5.834091133983928e6,8.04803154138876
400,12.902724606815001,-1.233852506601722,-5.844063685084325e6,8.05000980454751
401,13.067134757333939,-1.1216478620398362,-5.852286701754437e6,8.05283334243889
402,13.909224817384578,-0.8161644855871732,-5.869459055570221e6,8.055554562869467
403,14.256724851613551,-1.812827334797733,-5.881136016856747e6,8.05913762263421
404,14.123973339787195,-1.229292284885287,-5.886511560635866e6,8.045615438119405
405,11.508670786138069,-0.1669590384993409,-5.886791821274649e6,8.047008962901884
406,12.67465387340885,1.4251240567365175,-5.928360615808197e6,8.049054281621713
407,13.427559345629495,-3.8432099750609177,-5.947642320879223e6,8.041298731674361
408,17.951484350648286,-2.4721299690598943,-5.976155158050294e6,8.046814207236023
409,15.62613061254265,-2.47914989224411,-5.976860454500264e6,8.049840627756915
410,13.783802164126403,2.6971556697412975,-5.983397834444673e6,8.049067710241832
411,10.314848644880001,0.06674666118340156,-5.9928469328154875e6,8.04542786682175
412,11.915000910926327,-1.29155470525497,-6.018151367805913e6,8.042701806000178
413,13.604266053929663,-2.9642859034196922,-6.028507823447708e6,8.044485184483122
414,14.38595714782593,-1.2903545809465307,-6.03310847328513e6,8.042396421565034
415,11.85179520916511,0.060068522241748745,-6.033683327004984e6,8.035236107857822
416,10.360039119460687,1.2363544621952318,-6.043596120703246e6,8.033249333859425
417,12.925882477282135,-1.213119303798818,-6.100872093766488e6,8.034169684119702
418,13.377485642929566,-5.091665780196638,-6.10036086846965e6,8.03992270798802
419,17.199669366428218,0.8089177244698389,-6.129188776419969e6,8.042098565297007
420,13.677343006807577,-2.208983307118815,-6.129670941960781e6,8.041311900291042
421,12.939663767866353,0.9844883744461645,-6.135516820481178e6,8.035488405342804
422,11.117366020231787,-0.15308580075166178,-6.145117832383029e6,8.028296992764574
423,14.989974351850636,-1.2155135882041086,-6.211999048518154e6,8.032135642068283
424,14.464174593893901,-5.344329735130558,-6.2109414606800275e6,8.039041809663372
425,15.852030089740168,1.5966476153520253,-6.219412525534865e6,8.037217597486714
426,13.709238777321556,0.007444575663234865,-6.239140382660218e6,8.033559782046305
427,13.301806905520271,-2.034040767075611,-6.248145222731936e6,8.03277481887391
428,11.687040679083992,-1.035503672639333,-6.248294797271142e6,8.029388392806219
429,13.111427200734575,1.6738951792668502,-6.286162140026634e6,8.026792052303486
430,10.379851984388125,-3.4818594077152945,-6.28584254638596e6,8.029476918968937
431,13.586642006747006,0.7235835768597667,-6.310786247878995e6,8.031172371746274
432,12.886438274939444,-2.4411233707215745,-6.319882656052065e6,8.025942013407656
433,12.54566677632425,-1.1544517631644364,-6.320934610350901e6,8.023569624238814
434,15.51231578590835,0.831780919548935,-6.382356221938771e6,8.017066496980481
435,15.612467708289563,-4.741657823246061,-6.3931547069925135e6,8.02246257846036
436,15.750309228982028,-1.3120028236396255,-6.393759686737666e6,8.023128584939407
437,12.466538839651474,2.003273464407231,-6.39588702743186e6,8.02218088999256
438,10.880382685784237,0.8474271278539951,-6.420155958783214e6,8.02136801350511
439,10.655014868587996,-2.7962846054186414,-6.42662783474535e6,8.02047000855684
440,12.324143414942874,-1.108131863498787,-6.432995933315625e6,8.023383494034668
441,13.921278765201597,-0.5896722035332043,-6.458484405522392e6,8.024761482412297
442,15.232049435576336,-2.6000255073583944,-6.477854807465783e6,8.024115713793723
443,16.616685715598585,-2.0667472251793404,-6.488939096281828e6,8.026831080963014
444,15.029929896971742,-0.8172023067000609,-6.49073661740746e6,8.026839033467606
445,11.932369549141708,0.9722892040877271,-6.492192851855646e6,8.022845424784276
446,9.803704456067496,0.8376942529571214,-6.50103885363866e6,8.022140778287811
447,10.805182068619196,-1.1874163593483607,-6.52501889855811e6,8.023343601882416
448,12.827935419117038,-2.99171239660863,-6.536254270160051e6,8.025810351486363
449,14.470647069158124,-1.5243293501883897,-6.544117348797101e6,8.02415071074659
450,13.907392413280474,-0.5695278060799698,-6.550722087730172e6,8.022835818559402
451,16.235224744761883,-0.3370826872634938,-6.603852028140067e6,8.023722223481087
452,13.73357309038745,-4.268089152981085,-6.603517819423796e6,8.02861689877084
453,15.689289231625535,2.132374805274715,-6.625718899107974e6,8.027637965377597
454,11.633492187569573,-1.7009606246344382,-6.627077833871188e6,8.022348859942555
455,11.377974812304137,0.3674671361662991,-6.632808675719663e6,8.022060576502318
456,11.91865434193744,-0.45327770114552557,-6.656481388788438e6,8.010655048839315
457,11.526197049358252,-2.7217236349497806,-6.658418307669111e6,8.015562547295108
458,15.539292664989349,0.0259281632505175,-6.704208081037091e6,8.019394011527762
459,14.842229715171417,-3.844684176588942,-6.708205593503249e6,8.02131343284846
460,14.998129964366484,-0.18490745684499377,-6.71115541235782e6,8.024473193504658
461,14.425270880435614,0.7542881772898813,-6.735528340103177e6,8.026202645523272
462,13.451264806947885,-2.287846222569232,-6.745020406319167e6,8.024763335830546
463,12.62529097240266,-1.1190752574199374,-6.745617746144999e6,8.02660605859729
464,13.048477483453743,1.0860575270387294,-6.767677770243547e6,8.027697108607002
465,12.429474371411631,-2.228716478742427,-6.7795283816424925e6,8.029893957185338
466,13.369751262353832,-1.5770241412445682,-6.785423390481829e6,8.032061933536864
467,13.460774719837632,-0.423359690233279,-6.794891694381256e6,8.034177156039396
468,13.429906846712594,-0.8541812773860942,-6.80929449925761e6,8.035554078257043
469,14.129858551633172,-1.5772209897135614,-6.824008349136842e6,8.037325703349834
470,14.374897598727012,-1.596594725337369,-6.831574317759577e6,8.039328505763693
471,13.777268802594968,-0.5762417248586056,-6.8373714967061225e6,8.033698258395281
472,10.970091730160549,-0.21474540838459877,-6.83773104755744e6,8.033873998525468
473,12.430404743617018,1.1205568802641026,-6.878653008330794e6,8.025769145814442
474,14.165616748680641,-3.86419869974773,-6.906762463296455e6,8.029940264044942
475,14.973610687254935,-3.1782804809802507,-6.906690752923063e6,8.033422478808305
476,14.244872234746769,1.6762883174966134,-6.912761413604878e6,8.030383920904939
477,10.519818518972725,0.14478309604683126,-6.916486227456411e6,8.030245755449371
478,12.045908037246672,-0.21574392925941988,-6.950132038830058e6,8.031692363284122
479,12.885805906465896,-3.522435886576776,-6.958050453249621e6,8.035388620058672
480,15.339826603500365,-1.119548898141276,-6.971323262742043e6,8.034871709239793
481,15.487528107385636,-1.1533782658315808,-6.985916106674726e6,8.036759207441786
482,13.240038913208666,-1.3237143839121046,-6.986238025699773e6,8.034687806909977
483,13.947247881223786,1.2920348739127343,-7.013508486014476e6,8.029793241604425
484,10.238393059513035,-2.554201890501706,-7.013248560527216e6,8.030225616698033
485,12.126413614545848,1.4957620846741575,-7.034620046807228e6,8.028380255511049
486,11.336528884959748,-2.245432130348702,-7.045420577904032e6,8.03125880138639
487,14.951532683839599,-1.5949738751173106,-7.076365033038329e6,8.03560675880229
488,15.325955422665583,-3.0262046449113313,-7.081215268310919e6,8.037758741897342
489,14.565312877222398,-0.1414117652449045,-7.083533094270468e6,8.038621897443749
490,13.021603664964017,0.8705885032409277,-7.096610208446161e6,8.04001342757498
491,12.871421922807485,-1.2822595694280574,-7.116717421649304e6,8.038875281227329
492,12.631543316010863,-2.3365768731996908,-7.118650047238809e6,8.039696031104747
493,15.47317688398966,0.2571614330263019,-7.156432741965924e6,8.04179938159725
494,13.473741663985098,-3.2697857044466456,-7.156953303253309e6,8.034577218561507
495,12.36146394262828,0.7090166721343829,-7.157810708873963e6,8.03253059242781
496,11.559742061862865,1.3769619528090056,-7.18266194387432e6,8.033744565597484
497,12.533653826851303,-2.6908637883423054,-7.2079230690592425e6,8.035165170958058
498,16.188177879312654,-3.0280735883968464,-7.229345109809935e6,8.039217275601283
499,16.52764823954571,-2.1739763578985682,-7.232666720243888e6,8.040555248091245
500,13.642204419907348,0.5555851138089061,-7.233306899461625e6,8.040528397521065
501,12.458447445223092,1.7814929784662157,-7.258787645211033e6,8.039904249278313
502,11.436615984187014,-2.576900745075933,-7.268732429872354e6,8.04072878869264
503,12.345449059241778,-1.5061549940461996,-7.271740739718462e6,8.039993825662428
504,14.189027941612114,0.06906001851760468,-7.301160698535262e6,8.041280850929196
505,13.198450964946291,-2.826427922065117,-7.304725133320832e6,8.04338047701385
506,13.337978901804327,-0.17259556831863598,-7.308909071030644e6,8.039517411281025
507,14.210435980239973,0.13609283084137314,-7.343268948766498e6,8.039875485122865
508,13.158725306446575,-3.222834633583819,-7.345730281441552e6,8.040773752589395
509,14.402286572801195,0.022065960082590763,-7.356001787892577e6,8.03781718800259
510,11.107533667700729,-0.7578309137154835,-7.3561319782086825e6,8.037227430547278
511,11.40383322219547,1.2469213453813297,-7.375872911741655e6,8.03618902195864
512,12.925086727437705,-2.2295656178029173,-7.410470270086035e6,8.036852192079023
513,13.400687096601924,-3.686450768590767,-7.410366960049482e6,8.039080516972868
514,16.43095077754037,1.015663494677101,-7.444519504344377e6,8.038828579085898
515,12.748204483978324,-2.754390755924882,-7.444189359648837e6,8.04140451163693
516,13.744250511691027,1.3720459752996064,-7.460757930179486e6,8.042497891056618
517,12.926372689639743,-1.5116406019468185,-7.478439184911658e6,8.044735423407548
518,13.726193500246929,-2.10389897743646,-7.4860747328115525e6,8.04599176609321
519,13.36321524637156,-0.7561244848386561,-7.489607593290768e6,8.046574456413541
520,12.756662479086295,0.20278879437715958,-7.501006019862283e6,8.047561783543879
521,13.572848490058021,-1.1696092767180848,-7.526847054951295e6,8.047428341570416
522,12.90186140825241,-2.7581964743386886,-7.527511054289615e6,8.050565477068083
523,14.257525073397167,0.6913273111479947,-7.544776064344063e6,8.0511126058649
524,12.693407853548859,-1.5807178063476939,-7.551838244253195e6,8.048686959632969
525,12.58291871773665,-0.7565959116160164,-7.557270460468121e6,8.049486294824296
526,13.169966585316825,-0.3530968880463252,-7.575793068742431e6,8.04995146838858
527,13.275227420824429,-2.015745214909583,-7.585715018783282e6,8.053717502985666
528,14.961859291761884,-1.1616355055813465,-7.603511009208e6,8.055934927909622
529,15.716848721203336,-1.760155611423074,-7.619777973721407e6,8.058589187159573
530,15.176713675760961,-1.5604375483532005,-7.624307694876509e6,8.053418665335204
531,11.876011555477058,0.11608723672933596,-7.624852913088547e6,8.053799886508997
532,12.082677704464846,2.1211389899077977,-7.661371299919153e6,8.05392948231213
533,11.373319179718989,-3.4956183005438364,-7.671302926111596e6,8.056743409154347
534,13.84090675084103,-1.6252931193106663,-7.679106136330189e6,8.054617671144088
535,12.811207296548027,-0.6722512388857984,-7.681621564251125e6,8.055941752682985
536,14.289425433309063,0.41024090080396647,-7.7195575330769885e6,8.055349332878063
537,12.517845928109596,-3.4489104699176147,-7.71985546489549e6,8.045849668453815
538,12.453738681440033,0.6299165465530576,-7.722195732652298e6,8.042117194756058
539,12.020212102234959,0.6436220966053132,-7.746666373381284e6,8.043986050385506
540,13.515139688016982,-2.6637854332553506,-7.773331549088118e6,8.04679825287856
541,17.021010410371602,-3.008223905877685,-7.796621303292717e6,8.052294971322041
542,16.522719258696867,-2.2274294234315732,-7.797688103432008e6,8.053435065079368
543,13.855443291206473,1.2986416147912978,-7.799288630936561e6,8.053505064253526
544,12.363546829913465,1.2354533593587869,-7.825285709773903e6,8.052876261800625
545,11.914469457838768,-2.6959916860776136,-7.835848832653925e6,8.052553377830096
546,14.058935823529703,-1.539476792314173,-7.847437965069943e6,8.054113550068736
547,13.184418361141,-1.1962168693576638,-7.849925100583397e6,8.053989326568182
548,13.265066236524095,0.3869930303222606,-7.865193367210369e6,8.05426293482338
549,11.721024398684555,-1.553891046722169,-7.869320960629693e6,8.054788074654002
550,12.051029168786197,-0.33677350926741045,-7.877578106542598e6,8.0554603867322
551,12.226300665078817,-0.8742879969168462,-7.890793717845713e6,8.050051292697265
552,11.611876598370381,-1.6106777081975845,-7.893350014229811e6,8.041857819354382
553,12.096698697190991,0.041089293610347966,-7.903844937347218e6,8.032088605259977
554,16.85544777063711,-1.1522724911964284,-8.002815833922652e6,8.033517440751291
555,14.73435273991744,-6.6624756307068225,-8.006565908390542e6,8.04084354590639
556,17.160447729993844,3.5361819314466,-8.025204855230896e6,8.04052721889671
557,11.632413713592346,-0.8935771207820351,-8.028200643884709e6,8.04141635228341
558,12.647153445273448,-0.013526334582874888,-8.0494620991786495e6,8.042194796931524
559,12.32492776216579,-2.339231232047811,-8.055701301349414e6,8.040156711659245
560,15.17449212972077,-0.765943359144841,-8.084475158711001e6,8.040803453104704
561,12.844997770094706,-2.717936377809135,-8.084263351396353e6,8.041538417586912
562,12.818758499791516,1.7682902331350547,-8.093723172060866e6,8.040002477345906
563,10.95917737383325,-0.6779365983992376,-8.105571117451009e6,8.0401773372389
564,13.697426051235823,-1.6079331057752824,-8.139444011428211e6,8.042971240468335
565,14.400235838215968,-3.4495614795729543,-8.142863328958852e6,8.046189871768748
566,14.634691463068023,-0.04325964694957207,-8.147325645627251e6,8.047667220604374
567,13.89797171616652,0.32240493896802924,-8.167082488739985e6,8.04878685995885
568,12.906197881042115,-1.966043626787378,-8.174108840628815e6,8.050231802142578
569,13.004201151148651,-0.7719345964207305,-8.179381163475466e6,8.044183456887623
570,11.267682425929786,-0.25402286561976695,-8.181481729995229e6,8.034702093584462
571,15.131901474174262,0.3261642286925164,-8.265004807348863e6,8.036578201027393
572,13.54666074402368,-6.028508295218799,-8.263756831670655e6,8.041756242866192
573,15.514796973909942,1.6262901015158633,-8.271134521925969e6,8.03958061653169
574,11.27837829110782,0.16597467663379728,-8.27396460363256e6,8.039324064374087
575,11.437254774576324,0.1311712965461349,-8.294253951762849e6,8.039305946246067
576,12.02647029809676,-2.4052796200083626,-8.3057642062796e6,8.041962358122241
577,15.012624639646088,-1.6097575389034882,-8.328872186027087e6,8.045283024768304
578,14.869829064660278,-2.333911401524019,-8.332923372930781e6,8.043534366575557
579,13.373206692188234,0.0666664573405038,-8.3344097701036865e6,8.043739557449117
580,12.554119909229444,0.9985090821710041,-8.354087010590176e6,8.043216037527454
581,13.79719379784106,-2.0849570229360266,-8.387354403118732e6,8.037192098146576
582,12.498147936742567,-3.44474910204682,-8.38826016360481e6,8.040797526926692
583,15.07225085756037,2.4821444311310277,-8.425649610305138e6,8.042287672935629
584,13.031658020726688,-3.051230727210382,-8.435338779784933e6,8.045226318505073
585,14.752171409230039,-1.302512611508742,-8.444657024211634e6,8.047407626611081
586,14.156257262706283,-0.7431663212566901,-8.452062071680205e6,8.048814174804368
587,13.192646681668755,-0.4690871453967107,-8.45962354824231e6,8.046210079532454
588,11.2831528365874,-0.6165466086688802,-8.461371308388283e6,8.046531166065561
589,11.999702019132682,0.3782224220334647,-8.48282822700432e6,8.045725809497537
590,11.889775854208638,-2.405870882092941,-8.49127123526922e6,8.047596792275558
591,15.262356073956761,-1.1967031737697709,-8.522045821090294e6,8.049412437688243
592,15.637911801362801,-2.9196891139068883,-8.529870707391318e6,8.048402007163917
593,13.561372492335234,-0.6121753624973261,-8.530585643898055e6,8.040497782505229
594,11.084731699692437,2.33809750030619,-8.537004328722931e6,8.040063567955038
595,11.092399060996692,-0.41159987335540693,-8.573743697764758e6,8.04191227970132
596,13.576183452019148,-3.9156872475507405,-8.591590872879133e6,8.045793608724047
597,16.88330285198164,-2.3124367429280936,-8.606200724017387e6,8.049455145915312
598,16.232342600231433,-1.2343222887291487,-8.610693489150658e6,8.05135593039092
599,14.40937657745885,0.36486209485443055,-8.616700067025473e6,8.05177665089409
600,11.931710668664888,-0.04597821761274812,-8.621584656737162e6,8.051734313804234
601,11.380237307388928,-0.27766546206944387,-8.632547423103051e6,8.051815661605318
602,11.51422752858575,-1.3794505016216756,-8.641864707156288e6,8.04796957670392
603,14.421257525557474,-1.2521960250239226,-8.67529179995404e6,8.046858687604196
604,12.437100011308727,-3.2653463053300538,-8.675693101215014e6,8.048218739575983
605,13.315797583438554,2.2492761788109963,-8.690847490806468e6,8.04317209062811
606,10.577777237925492,-1.2993830024758317,-8.697150975350872e6,8.044778746781626
607,14.05049045758802,-0.9011165713994664,-8.739514440220805e6,8.047117422333836
608,15.369061023902441,-3.9396398100081313,-8.749786926380131e6,8.051176462701145
609,16.642922284444964,-1.1570939928296307,-8.756390015627304e6,8.052078238369852
610,13.488441205679637,0.043935229574318946,-8.757130746468645e6,8.036429263331362
611,9.685260934753508,1.3732696576729557,-8.757814785081126e6,8.035740807943105
612,12.275123712472297,0.8801535545737607,-8.836576414250191e6,8.036888883200307
613,13.584575307936543,-6.149060789113151,-8.844270054689812e6,8.040764984767495
614,17.72126469350979,-1.3599601130857675,-8.855857526865229e6,8.043827978850643
615,15.051295538558383,-0.5523823039343396,-8.857370842565482e6,8.036887205925217
616,10.896650753374935,1.145754598643017,-8.857660137556545e6,8.036718470267356
617,11.299785692877613,1.6238694986318336,-8.901976974098304e6,8.03578956699428
618,10.963215056222765,-4.217499495896618,-8.90741578884866e6,8.039273072617823
619,14.727628571913186,-1.0722132165467761,-8.923634662314825e6,8.038092942762473
620,13.442480429247478,-1.5839683426307958,-8.925773702736124e6,8.033065213447928
621,12.755770576409333,0.4669164019178309,-8.93288680603443e6,8.03361928597693
622,13.100662242897018,-0.47766786626343594,-8.95974494540069e6,8.032345735611626
623,13.309154794083202,-2.8404435641631727,-8.966274237439828e6,8.036381113607439
624,16.31356875986252,-0.7397764301291705,-8.995901203088071e6,8.029187598697742
625,13.126300153312833,-2.6158046733256786,-8.996416054625262e6,8.02945882892719
626,13.849954490795488,2.3953512768370073,-9.01808707554237e6,8.021067447097572
627,10.90554766240244,-1.9206770689892525,-9.022666844770217e6,8.020780708183253
628,15.784194972052598,-0.6063232264119507,-9.087785469870152e6,8.013895693944043
629,12.909430743224524,-5.063180972529402,-9.091225939870344e6,8.016558726004488
630,17.1092292047896,3.2421619257071788,-9.144638561006634e6,8.014818068412513
631,11.63043030019224,-3.7452954217824495,-9.144126263341771e6,8.01224185603267
632,12.426460812361723,1.6120933654186818,-9.15098296461055e6,8.012970537095406
633,12.184296337277578,-0.3187121261249053,-9.181669433425091e6,8.014138468732023
634,12.931658083953595,-3.279340194168197,-9.18953480164341e6,8.016290090972568
635,14.25447474116951,-1.0727234254484292,-9.195524594208227e6,8.018748548775685
636,14.388497745186065,-0.21141299873106423,-9.21224866478137e6,8.019342069169888
637,12.920528579897042,-1.620096106411657,-9.215836844344601e6,8.020014489580033
638,14.580790625445113,-0.04285222936099675,-9.242813774816932e6,8.020909065960685
639,12.744936120419455,-2.5776694016879844,-9.243596811605463e6,8.022678250773621
640,14.023059814778732,0.6285501422496882,-9.260638889478812e6,8.023495085818658
641,12.437099886618425,-1.6037412784438527,-9.266704006236251e6,8.024763212481
642,12.905611054775573,-0.6232047820906579,-9.276136010358717e6,8.025869316901314
643,12.808434486096262,-0.9628561108888234,-9.286600516379967e6,8.026897718482598
644,13.548817760247681,-1.172891119810119,-9.301289131737685e6,8.026112361072887
645,12.359059251265265,-1.6278999113755148,-9.302291554946687e6,8.02731974263212
646,13.052749997348245,0.69060405964421,-9.319888179229803e6,8.026596272831489
647,12.063879517672413,-1.8102814596389343,-9.327918156665957e6,8.025888458389694
648,13.019553062149885,-1.0341682707367639,-9.33753468546516e6,8.0285078571326
649,14.604430566784991,-1.0206281883490558,-9.363185171183245e6,8.031255630728635
650,14.675471587912309,-2.567122155694933,-9.369777258064345e6,8.032360407704076
651,14.227555614794719,-0.5059029600070897,-9.373159796662703e6,8.034267416442017
652,14.290055376612864,0.419656254111489,-9.397773244123613e6,8.035655425393223
653,13.271613959288404,-2.3643974176284788,-9.404413434875846e6,8.026052074287547
654,11.509037181853774,-0.7065891852496309,-9.404844170419643e6,8.022254011049583
655,11.610608623174649,1.9734924002886567,-9.42846057333401e6,8.021924520002969
656,13.676718874728632,-2.49965152841767,-9.480862150486663e6,8.02509764409248
657,15.025464209486186,-4.825271276578737,-9.481073875748854e6,8.025017404386757
658,14.888814589461852,0.7642182534427135,-9.482885384056438e6,8.025212698639926
659,12.81027533630828,1.4537154259301373,-9.501434790068934e6,8.014249191008156
660,10.224615131845674,-1.884388806332133,-9.503089217770109e6,8.012991608761109
661,12.834472197977966,0.03832326720178614,-9.530911302005215e6,8.015291862046286
662,15.187168981518989,-2.8964169857341657,-9.564980819668494e6,8.019689596413206
663,16.58116905096489,-3.395790891742155,-9.569341893026538e6,8.021537768467388
664,17.222421318977577,0.10316200149454424,-9.581860800113132e6,8.023004095845721
665,13.432783744599675,-0.6187782339623187,-9.582621498249399e6,8.018610913233845
666,13.33476321519724,1.121542530625387,-9.605745408902718e6,8.014996337007954
667,11.836406843250181,-2.2949746594619302,-9.611227214008445e6,8.015221888509267
668,11.518811392597387,-0.6999609835334133,-9.61249685116495e6,8.009989490701198
669,9.526308256857352,0.6396014613963068,-9.614107911546478e6,8.006961289216447
670,9.868121913058063,0.3581752245335541,-9.636641576767381e6,8.007239478981585
671,12.096924204131343,-2.8255971617666473,-9.661396226189725e6,8.009551737634073
672,16.491655454855888,-3.058206366349969,-9.689584397956742e6,8.011054605336867
673,18.08044916248572,-2.7397567666954714,-9.69950680313861e6,8.013152860115067
674,14.861382430766852,-0.5119225656991642,-9.70090411038235e6,8.014151349507427
675,12.733751236144494,2.893297931010138,-9.716167796655517e6,8.011780806246032
676,9.745703682482917,-1.3769158407996698,-9.722755223736702e6,8.012632041678318
677,12.490061714344247,-1.0792940672489353,-9.748182470636036e6,8.013964209631123
678,13.336162454581284,-2.8638030101784175,-9.754818812473807e6,8.01656927613094
679,14.580609612885764,-0.7456629771178518,-9.764508435233863e6,8.018324353655201
680,15.043926401980809,-0.7391341692411855,-9.785787492848909e6,8.020266129202666
681,13.877234737263649,-2.06359598176308,-9.78864532834568e6,8.019805814615804
682,12.830150066619176,0.21859306372885623,-9.791674159217782e6,8.020339101551944
683,13.2538542485935,0.3820644990853288,-9.82343146137626e6,8.021107147379698
684,13.161817692378857,-3.1341073237011665,-9.831702045618717e6,8.022135921921945
685,13.397848812258278,-1.0860644767488399,-9.833317492667802e6,8.02370428991629
686,13.462137554007858,0.7690160605494922,-9.852030685266102e6,8.022386893816376
687,13.810230410129323,-1.8626297090571544,-9.87523128641673e6,8.023967054107313
688,13.380522185398343,-2.5640158677120093,-9.875695652770547e6,8.02004992509833
689,12.04858688283731,0.9276879593008855,-9.877315146523103e6,8.020544590100764
690,12.621524954265006,0.8774545155868405,-9.920745725655394e6,8.020647627152902
691,12.119279036871475,-4.038512145082461,-9.924441045182774e6,8.013890427072099
692,17.522180069119322,-0.5448879892214071,-9.975333270181337e6,8.004891814665674
693,16.95610279014158,-3.9421111027424263,-9.980460478429904e6,7.998535567030336
694,12.06060312922028,-0.11275841697845213,-1.0001471481694585e7,7.996172005734758
695,9.955442741548987,5.759289569560019,-1.0028142564427841e7,7.995071433429077
696,9.220956741752532,-2.6692234267144848,-1.0072367134295456e7,7.996361859622415
697,12.884917308946576,-4.925530437303285,-1.0076609343530968e7,8.000755829538432
698,15.949532913204596,-0.676982113160701,-1.0088191746963471e7,8.002648607670722
699,14.277137943945611,-0.7416494860520215,-1.009375014595783e7,8.004540991354217
700,14.373561077690578,-0.11620896996968089,-1.0113388576697206e7,8.000781516287043
701,11.868946553242079,-1.9317591027375713,-1.011338282442793e7,8.002161775032112
702,14.458694148057564,1.1206361726937137,-1.0155720132769026e7,8.003221177550083
703,13.730022757179665,-3.6589948008506763,-1.0163768711365415e7,7.999399101998831
704,12.933643492954046,-1.0426148387994703,-1.016442044743644e7,7.999862892928239
705,14.530524791308313,2.211745604942831,-1.0215923128891693e7,8.000604623362166
706,12.817598510813578,-4.145336246786897,-1.0221158902113521e7,8.003347089739464
707,14.337692541868291,-0.7680359387834281,-1.0225323947606802e7,8.00439477970369
708,12.981212785698146,0.23709380113640588,-1.0232917714744553e7,8.002543216575216
709,11.369384313539062,-0.5589546606198099,-1.0238556377945488e7,8.002704939286039
710,12.235359818469531,-0.5672614815243793,-1.025695946651063e7,8.004392206267937
711,13.77991187429432,-2.1666286655027744,-1.0276516032117074e7,8.007133471386824
712,15.23819783714005,-2.244488322369706,-1.0286826892029164e7,7.996430895451154
713,17.823262283322183,-0.9405322803887737,-1.0323301861607168e7,7.997523664205673
714,14.515383250904783,-2.9613987222137568,-1.0323827788860478e7,7.998670886832916
715,12.873439247983432,2.6039744468115904,-1.0327555293935837e7,7.992545420089222
716,11.340152375999024,0.5379480939686769,-1.0358287707969347e7,7.99031224823685
717,11.076518323756757,-3.3181596471182,-1.0362103113225194e7,7.990787934703184
718,12.741796401581261,-0.6128179336347879,-1.0368368135742676e7,7.991193626704446
719,12.060505598719638,-0.4309606164473667,-1.0376088038757535e7,7.987487839130547
720,13.671568428067964,-0.7978959817106426,-1.0406401773144506e7,7.988244355917198
721,13.228690195441906,-3.079728418648548,-1.040821851964415e7,7.987301450165089
722,15.0429752381654,0.25353233747481685,-1.0426454184912e7,7.981328336949916
723,14.529070267310871,-1.6163487042214029,-1.044153571274752e7,7.979704800775622
724,11.45528084993428,-1.5909461388110375,-1.0443985131840877e7,7.979905949798133
725,11.664776577198028,2.887504052723751,-1.0466100343867455e7,7.978605270983234
726,10.110869514590664,-2.250458203473933,-1.0478424193050072e7,7.97962016236305
727,13.093918896344551,-1.9665718998205755,-1.0494593767375175e7,7.982079028613759
728,14.740441129910845,-1.9522749997552546,-1.0507694091499688e7,7.985244652131019
729,15.430850215574294,-1.3413664533206093,-1.051906888973271e7,7.988165397318564
730,15.162463686829481,-0.9407945521033785,-1.0529443226692762e7,7.990278554546975
731,15.053353510975638,-0.8040614248750577,-1.0544032100236025e7,7.9908626303519625
732,14.796226647054194,-1.3547978526017275,-1.0555221307696637e7,7.992098422754059
733,13.096250170166654,-1.0324504216113173,-1.055630090570106e7,7.992831908060964
734,12.369230546816071,0.8778387474009808,-1.0567155737071903e7,7.991595456484736
735,12.59995576118218,-1.0755657258113787,-1.0591217287495468e7,7.9858213864187295
736,10.747815596140416,-2.7297528885454447,-1.0591594237037994e7,7.987464013730705
737,13.878865798281863,2.013011420166345,-1.0635393618252417e7,7.98816696964466
738,12.360262197460123,-3.7435212253155092,-1.0641184769049268e7,7.98991102224248
739,14.186251910182596,-0.8733641844445001,-1.0647834392020063e7,7.989227887318337
740,13.204131096415306,-0.316659226081315,-1.0655229615311474e7,7.9883214350876806
741,12.809254472574297,-0.5591333762602311,-1.0667632583008416e7,7.986991345202069
742,12.94225519100601,-1.388885236317925,-1.0678378495888412e7,7.9896570736327845
743,15.195555283376756,-1.2473063795067052,-1.0707730439742748e7,7.990727895907663
744,16.429046027921345,-2.825339463568436,-1.0723252613223901e7,7.9928425623411625
745,16.246149240377726,-1.506077968136947,-1.0726767579228716e7,7.9867383378245975
746,11.56593280260305,0.5514238232825894,-1.0729683253197765e7,7.985871981990445
747,12.098776640994378,3.1219692391700047,-1.0785216699430533e7,7.98333589214212
748,9.49097494476715,-4.671253065083397,-1.0785395165269287e7,7.98581753882766
749,14.209817556978534,0.04479541595073755,-1.0810911495589372e7,7.986973772872921
750,13.31516993553571,-2.464375592083187,-1.0816098183520526e7,7.98577703721098
751,13.212235276072066,-0.43347983065471496,-1.0819877099134933e7,7.981041006312892
752,12.03596966731824,0.17065987403388494,-1.0828091117855866e7,7.982385620924272
753,14.327103779296475,-0.818325710141599,-1.0876967887917226e7,7.984268589874229
754,14.333989820065069,-4.329061165954485,-1.0878411403350469e7,7.988027306151183
755,16.64576999656331,0.2938631659834092,-1.0895503777285751e7,7.989751575950915
756,13.829290861834998,-1.2254956274272688,-1.0898390803329071e7,7.9909517820811535
757,13.058094005312947,0.32300575215948957,-1.0907022117307166e7,7.991043716602832
758,11.73762457386742,-0.7124981394138232,-1.0914697695050407e7,7.990378130234193
759,13.481281847812564,-0.8910538902201783,-1.0941947138527399e7,7.991387839042045
760,13.483645523331953,-2.86044946793729,-1.094585677549459e7,7.993196698036898
761,14.095828190490142,-0.2054570142641019,-1.0953167939426042e7,7.994015218977407
762,12.598603653170175,-0.3668468680787065,-1.0960059556849036e7,7.991459921024298
763,10.96626205899449,-0.5808352780433736,-1.0962608111508003e7,7.992233537646825
764,12.654348232404862,0.0819037991192606,-1.0994509975054348e7,7.9931944065428375
765,12.889928223509344,-3.261157448266351,-1.1001834778390748e7,7.995925111049534
766,14.803922862463127,-0.9894406239306361,-1.1012562537274502e7,7.997715900533785
767,15.10366124151073,-0.8852764161411946,-1.1029677400852453e7,7.999556811505264
768,14.0862070616701,-1.637922475483626,-1.103398298813334e7,8.000847910146632
769,14.17658901935374,-0.026183791406714896,-1.1046451519709237e7,8.001075298369722
770,12.11736739440424,-1.12191036180486,-1.1048882664621217e7,7.998568506379941
771,11.273750534075436,0.20617705815358445,-1.105398109991714e7,7.999188708098782
772,12.762790711605732,-0.36567586446009637,-1.10898186250443e7,8.000507060187239
773,13.327233922044442,-3.600569467628407,-1.1096007417745823e7,8.00354790426178
774,15.469637815085338,-0.7829146904306317,-1.1108554623160373e7,8.005573562063315
775,14.407389815923004,-0.9981958510407418,-1.1115852341253294e7,8.006196966733995
776,12.95256120461087,-0.45185146433463785,-1.1119674562814573e7,8.004056442934328
777,11.606598647081372,0.07983673244996403,-1.1125754513996357e7,8.004276563528409
778,12.192823887546774,-0.5313548170590399,-1.1147531175189717e7,7.999895069147835
779,11.890704116609452,-2.5113563139290838,-1.1150426156482873e7,8.002344873840281
780,15.659829168361378,-0.15110170762054054,-1.1194860490898563e7,8.004833801797332
781,14.924262191660532,-3.7564992931906582,-1.1198349773427749e7,8.007076809779102
782,16.71797833745096,-0.048550320112380696,-1.1214272504465071e7,8.008584205694872
783,13.626328983539183,-1.1359809972080326,-1.121544953393666e7,8.008198577528047
784,11.854943520246755,0.8672527701200377,-1.1219488171878777e7,8.007709250051256
785,12.077609935592086,0.030741447064549288,-1.1249022971338524e7,8.006763626432067
786,11.251852965198509,-3.1631329859726587,-1.1249966486380236e7,8.0071694333499
787,12.953101039089267,0.23234794167816286,-1.126100988051095e7,8.008003181550132
788,13.950765013553205,-1.0564446302892394,-1.129130985311191e7,8.009536999780776
789,14.65443878539585,-3.0673952595159903,-1.1299105023183951e7,8.009039132104668
790,13.55044289688746,-0.777969407732531,-1.1299541567405343e7,8.00813144566597
791,12.368093353615683,1.7036088257302406,-1.1312876829352137e7,8.008170364010603
792,11.773031577566858,-1.3132867292808874,-1.1332915520661483e7,8.008703418476813
793,14.837247025951104,-2.490692823271807,-1.1361153222039491e7,8.011343593847055
794,14.965233851427259,-2.9290121302905576,-1.1362103577620279e7,8.013982444649802
795,15.126521720880758,0.9043729433219552,-1.1373092911732009e7,8.01320723990608
796,13.832180066047501,-0.6398912859094197,-1.1390586783696603e7,8.013884688178763
797,12.692741572345456,-1.8528965452344166,-1.1392908913960284e7,8.014558502561506
798,12.988416000736922,0.21349948792173468,-1.1403488058760494e7,8.011759441646104
799,10.523162662953668,-1.0113685375240546,-1.1404295169068873e7,8.009135716736914
800,10.958999192422944,0.5758901984681444,-1.1418179504998956e7,8.008706815084773
801,11.926975017722931,-1.712127401466536,-1.1439828183003655e7,8.008347327644003
802,16.177534664469356,-2.668028987902939,-1.1481252247289775e7,8.010347732659815
803,15.239568017133339,-3.759498994402549,-1.1481282161985828e7,8.013056214541436
804,16.512370202517477,2.3581174842247368,-1.1506305697332047e7,8.0133134723724
805,13.323471533281246,-1.8228500541818762,-1.151418723530366e7,8.013451303254909
806,13.670588400917929,-0.8400162959485478,-1.1522355650036408e7,8.011433377776997
807,11.08067705285718,-0.6882637097227975,-1.1522472562298654e7,8.009645243049041
808,10.781261536793217,1.3825199485804474,-1.1536953551596602e7,8.009712931668567
809,11.449192334090917,-1.7258324349128178,-1.156188982810762e7,8.008490619480677
810,12.749899190729035,-3.044878269015139,-1.1565948195861384e7,8.007161568252497
811,17.364637811218298,-0.3629802207361479,-1.1621113415038934e7,8.009461565439642
812,15.561337850665968,-4.2146414907911085,-1.1620903843526756e7,8.012376094537235
813,15.024194930185178,1.1900594013305419,-1.1623767243583566e7,8.008537894887878
814,13.860699635839005,1.0167781408289072,-1.1656304175329985e7,8.005802877373956
815,12.618180989112162,-3.0461391027050686,-1.1661298798563818e7,8.006656968378742
816,12.539900656051756,-0.6000162849037665,-1.1662513995719207e7,8.003237602845273
817,10.058140131677797,0.8794985135753501,-1.166410006398591e7,8.002787322281392
818,10.620567064380984,0.48280198391218176,-1.1694942912839353e7,8.002017494418387
819,11.48094620167153,-3.43278376715451,-1.1704603651960136e7,8.004893644637058
820,15.320298281700657,-1.5636434548445282,-1.1727222156453075e7,8.007501241540186
821,15.25460579738828,-2.2266019367946903,-1.173277063183401e7,8.009846647862863
822,14.984256343811213,-0.16447330467371923,-1.1740713561867997e7,8.011271455279838
823,14.634335775853616,-0.34846286599157317,-1.1761085998320008e7,8.01169530017199
824,12.86132516852344,-1.9972177894554801,-1.1762378400479795e7,8.011920744905657
825,12.837329648021997,0.5447290357249388,-1.1771212992064169e7,8.012729047941665
826,13.041541018051573,-0.736029446063255,-1.1795526762530684e7,8.013568474254289
827,12.982298496902041,-2.650246597747069,-1.1799682106557455e7,8.014883017913645
828,13.75440919432723,-0.3055955554089209,-1.18078946837035e7,8.014985095412522
829,12.812161281714719,-0.5872963067648738,-1.1816832314261716e7,8.015272740841025
830,12.853283884673019,-0.9060841950207443,-1.1828780766707703e7,8.01611089810982
831,14.817375242438137,-1.3625833961980578,-1.1858007984135024e7,8.015356655241177
832,15.902611954047343,-2.885708628175857,-1.1869870288085353e7,8.017606071451622
833,14.53317289670931,-1.1474997909893458,-1.187026351751842e7,8.018234392839565
834,13.295674399856226,1.7766314614563399,-1.1883353563013775e7,8.018041827700323
835,10.944748809708472,-1.1318060097105822,-1.1890402881303651e7,8.018029120749436
836,12.20732830639365,-0.9594121951904739,-1.1905052201424126e7,8.01813731760108
837,13.138757285085312,-1.7963809991227433,-1.1916967954695437e7,8.019246630313003
838,13.577426434807943,-1.4184293386357316,-1.1923531380017644e7,8.020187367614124
839,13.662705280425241,-0.4915122601070312,-1.1934106741570422e7,8.020969413301414
840,13.001356788711085,-0.9958094346607389,-1.1942315367273845e7,8.020611926320088
841,11.997094680574012,-0.8165778233131764,-1.194554041758849e7,8.02056621882068
842,13.738642728747255,0.03354508558665037,-1.1979441037101433e7,8.021364041715847
843,12.796783141116121,-3.2647012062293648,-1.1981405306187069e7,8.018378113928302
844,16.32934609506488,0.10438764175885584,-1.2018597798528545e7,8.01961765380742
845,13.428939515440502,-3.1111325694092766,-1.201818587435358e7,8.020453118482525
846,12.941736962239776,1.567031425008512,-1.202301630070934e7,8.020314015861299
847,12.040463016625212,0.159622797526497,-1.2049207515707862e7,8.020744529391237
848,12.205776806133224,-2.8703251145090656,-1.2056713594783848e7,8.019573400741988
849,12.580157436216627,-1.0678210096441405,-1.205856672475367e7,8.020835341128993
850,14.184604342803159,0.5460667822805094,-1.2093869956050599e7,8.0216583035766
851,13.045093000136694,-3.248421436261963,-1.2097330106848085e7,8.024125527883902
852,15.110042263073721,-0.2401665824070527,-1.2113636390173633e7,8.025578810735627
853,13.748437156389858,-1.4522204858064867,-1.211937095969187e7,8.027093405373048
854,14.050776571561798,-0.340905416123503,-1.2132777204414088e7,8.0258163361815
855,12.057004038302253,-1.2989047285148736,-1.2134125699080661e7,8.026363710891692
856,14.004331740491905,0.5323018402971034,-1.216970780059476e7,8.023830277476469
857,14.63821604750078,-3.2999712943747284,-1.2187131585367283e7,8.023152263587992
858,13.088594432148506,-2.041601936012888,-1.2189485548440736e7,8.023156346264521
859,12.50732193151664,3.0089489843191037,-1.2204651647301363e7,8.018861080054261
860,13.048319476083138,-1.3594585168273736,-1.2258406814794986e7,8.017856188566956
861,12.140115914086344,-4.876691056108216,-1.2258697852874955e7,8.019221283771637
862,15.92441988332044,2.2492302989851876,-1.2295010299444512e7,8.020023362243835
863,12.553589284037953,-2.8501026366819886,-1.2297207583171425e7,8.017085920962199
864,15.352877940208598,0.06111715912853111,-1.2326555359808521e7,8.017841211972405
865,12.725616178125808,-2.6486784726100137,-1.2326344213792296e7,8.01271471910418
866,10.925184732299662,1.2658580011336191,-1.2326963371405927e7,8.012760789353024
867,11.3676394599192,1.399974226439857,-1.2371791052381117e7,8.012375390300727
868,13.05099307403973,-4.263084091987044,-1.2395420899854483e7,8.013735611437522
869,16.583079100772217,-2.9905355088554475,-1.2405119205652006e7,8.01648504487338
870,15.372573302286227,-0.7289942379574512,-1.2406385313866362e7,8.013898562897717
871,11.810536279784365,1.3763330873219317,-1.2407613233934125e7,8.013053132030949
872,12.386073385866355,0.9878095833726239,-1.2457025504587442e7,8.013321826028422
873,11.843869114691765,-4.460004151737203,-1.2459431857842987e7,8.015674742653177
874,14.452144248668214,-0.3535045782448405,-1.246891917625163e7,8.015057310056086
875,15.108175330041096,-0.6548573852177455,-1.2496716010256318e7,8.013879681185818
876,12.39631657358673,-2.6412961732278957,-1.2496780163912943e7,8.014603442656568
877,14.56313376669021,2.0452282702105657,-1.2533269984880729e7,8.01416022112989
878,13.083617118141017,-3.117633806281855,-1.2543460021372905e7,8.014323167923173
879,12.8176052093742,-1.3741681215990251,-1.2543722574705299e7,8.01488685216181
880,13.779359174628057,1.4395241377738568,-1.2573524365076067e7,8.015221810652532
881,11.901132875982702,-2.773782129579459,-1.2577409494615786e7,8.016406650004377
882,13.240880135178445,-0.43207214747131584,-1.2586466284394054e7,8.017323926568958
883,13.780911371860482,-0.8182002643966308,-1.2606647294736462e7,8.017368271972876
884,14.58843086279004,-2.1500750618519295,-1.2620725310633494e7,8.018419134450358
885,14.773571352688398,-1.5241787651465604,-1.262613396340169e7,8.019543680984434
886,13.595125125621493,-0.11091409941899943,-1.2630878988837047e7,8.019933886639215
887,12.170436789207725,0.032319128687388066,-1.2639273195624555e7,8.018174690588395
888,12.954815223485195,-0.8495872128232342,-1.2663012522504417e7,8.018679453710098
889,12.240200435259514,-2.6220618072559296,-1.2663962028873336e7,8.019604960469202
890,12.885901865438347,0.490833615970085,-1.2672918864757407e7,8.02018061001373
891,12.766264378835611,-0.7378137101259377,-1.2692840297065556e7,8.020103704910772
892,12.411024394757769,-2.2673822246237005,-1.2696110571421152e7,8.01858725376442
893,15.780537156500113,-0.13039148598190042,-1.27393840833977e7,8.016079338173796
894,12.333251233891005,-3.6596815932930142,-1.2740980489023417e7,8.016659181172203
895,13.523554189537728,2.72529469294056,-1.2758490181111192e7,8.017206828985788
896,12.097268015505414,-1.485660758480876,-1.2780575527348913e7,8.01874613144196
897,14.343291317830888,-2.6632353956095693,-1.2796914137066897e7,8.021235263868958
898,15.410445124323424,-1.8824086019648059,-1.280398034814557e7,8.023289451837122
899,14.881679322121446,-0.35598991938413693,-1.2811517012780176e7,8.022555641187747
900,14.476135172900674,-0.32195687109225535,-1.2829414095527874e7,8.02267571042785
901,12.005948954062427,-1.759321405397272,-1.282944271035537e7,8.021762537497949
902,11.491640682583414,1.1679010816941489,-1.2836558085107109e7,8.021914490759746
903,11.792283658435268,-0.5873683239881071,-1.2864665776137987e7,8.022156693216013
904,12.37852369341179,-3.1493706461181996,-1.2869749265213944e7,8.024378570178856
905,14.703412171168118,-0.6524197999177481,-1.2885504044469517e7,8.021116092971914
906,16.289876526469815,-1.4943107779653784,-1.2918429357609764e7,8.022050096180477
907,15.13915083386331,-2.9844380465845988,-1.2918843047281157e7,8.020702821458205
908,15.247890552220955,1.1162965907276305,-1.2930305928439712e7,8.017840828581177
909,9.869512146832587,-0.6694695415062895,-1.293130334495873e7,8.017462683452653
910,11.102573158755533,2.2577051923957088,-1.296715928198986e7,8.016748923247395
911,10.174348417665849,-3.5731584981655597,-1.2973821814239541e7,8.018327183890383
912,13.642599339682677,-1.3043926268771715,-1.2988475779416943e7,8.016734902235864
913,13.047584540323893,-1.6006532562430595,-1.299151318100728e7,8.018841858729168
914,14.943409691467993,0.15207406649016253,-1.3024045894363655e7,8.02017849863023
915,15.1952804108748,-2.9625077432721363,-1.3038844073226508e7,8.022535344085327
916,15.03545069528196,-1.62758546113393,-1.3040407816204965e7,8.02260068394721
917,13.259107823205078,0.9325392959658512,-1.3044805066453615e7,8.023225341175387
918,12.598291446242689,0.19738816744014365,-1.3069199086115574e7,8.023941006696289
919,12.79348965303006,-2.6236898969208142,-1.3079412584833656e7,8.017337496782082
920,11.765565775875514,-1.3548836168662381,-1.3079672800989494e7,8.018794301861794
921,13.920434338441973,1.8378582811573456,-1.3127856605676979e7,8.01923046487479
922,14.0393090752736,-4.057577038841468,-1.3146005806652935e7,8.02208753090347
923,15.777124088961349,-2.295644069546389,-1.3149188871833688e7,8.016241665170782
924,12.448483717823358,0.45935645116758206,-1.3150416543199722e7,8.009819334697967
925,14.90722468082264,2.5415400103272905,-1.3247655430798518e7,8.010241241157845
926,12.171132639746832,-6.49322707395885,-1.324623118372755e7,8.012921023118693
927,14.48199458851713,1.0988230328220618,-1.3250052392443145e7,8.012289713115834
928,11.429855400565513,0.7319631649719645,-1.3257530703508638e7,8.011719461374772
929,12.565411590959743,-0.7329012216185333,-1.3291813794982275e7,8.0123927242738
930,13.477143794040952,-3.552241675355729,-1.3298293604760412e7,8.013375129539794
931,13.710277723242505,-0.8044876594050363,-1.3299799532976152e7,8.014545033645756
932,13.549454404209067,0.9566498556469343,-1.3320431582781533e7,8.015216356444961
933,12.722032035947475,-2.0288616827660433,-1.3331645877025094e7,8.014883812693155
934,12.676570268251364,-1.4276713914453678,-1.3333973336924616e7,8.012230811692463
935,12.16215617819686,0.3097023699529169,-1.3341092612837086e7,8.01329757224003
936,13.718257342550366,-0.5867497835074671,-1.3381441981404386e7,8.014997934849573
937,14.32272883687506,-3.815967849361919,-1.3387737331370775e7,8.01795975825829
938,15.87521961375658,-0.6899844676639519,-1.3396643252172068e7,8.019525638347718
939,14.66927964060793,-0.404307234295163,-1.3406557599249598e7,8.019758414142371
940,13.959871469335063,-0.7491587363565992,-1.3418210050634872e7,8.019926787192976
941,12.084806946593996,-1.146732094855091,-1.3419191426143855e7,8.019977997013608
942,11.805955729574993,0.7190745403960261,-1.3430111760503689e7,8.0174125522856
943,10.517732556215789,-1.185419964242496,-1.3436058859010417e7,8.017951410809383
944,12.667573956529578,-0.8276001709568455,-1.345999571707083e7,8.019601449576713
945,14.315034795972851,-2.672317730452351,-1.3476890814082688e7,8.021919534904555
946,15.17411342175629,-1.9457810013993022,-1.3482276662292318e7,8.023798503379295
947,15.770597223326714,-0.09193714072436965,-1.3500322118446415e7,8.02307676877643
948,15.079047066841813,-1.539389072097113,-1.3513366609629884e7,8.022853619969633
949,14.397872583566533,-1.258212283458458,-1.3517900177828295e7,8.019553926127553
950,10.755934946906569,0.030402110289662332,-1.3519046754417188e7,8.018749454262982
951,11.85897589630498,2.388739787843069,-1.3566943142793223e7,8.018225634452293
952,10.400118083405594,-4.294517061443221,-1.3569882520800276e7,8.012398855122301
953,11.811545568935244,-0.6444229826589538,-1.3571043275954789e7,8.013830272118248
954,14.193413312346953,0.8599402740850035,-1.3624740633897813e7,8.015277915831687
955,14.649700708548794,-4.469603918153495,-1.3637123193862682e7,8.016148843466024
956,17.805784864663806,-1.6106104575336806,-1.3652624190661963e7,8.015090274907886
957,13.53348014240393,-1.1096115678598721,-1.3655668854052292e7,8.01544815338811
958,12.429434239988712,3.323015770582609,-1.3675647684494074e7,8.015432844833907
959,11.019560208687272,-1.887769249848532,-1.3697426445926655e7,8.01641906526945
960,13.30085141948738,-2.829234657269788,-1.3707507594735436e7,8.015998481858341
961,13.25292783932397,-1.2798220547779975,-1.370879103485315e7,8.017141632209846
962,13.578451073259059,0.8622779331789268,-1.3728950124988262e7,8.017751127374531
963,12.759417222173411,-1.9823176231926145,-1.373989119740771e7,8.018650606602478
964,15.183539398287106,-1.378945029642352,-1.3763866503779052e7,8.007156259316417
965,11.409695602165945,-2.3695226025538587,-1.3770136845726755e7,8.007788862515307
966,13.387960493758058,3.67613316422362,-1.3815945723172562e7,8.008127456705827
967,11.964108747181896,-3.7899257469503778,-1.3832431500425136e7,8.001645035265824
968,13.085520933352049,-2.3720141292440657,-1.3832587574175848e7,8.004267458073878
969,16.263976542118698,1.2766328636526918,-1.3887285710239045e7,8.005871264208034
970,14.336650411360162,-4.175544540664957,-1.3889817695088265e7,8.005065827753727
971,17.684620406546806,0.01096166706339563,-1.3919462120897023e7,8.006350568422326
972,13.722910516278397,-2.319835604639564,-1.3919455457934843e7,8.007229209824947
973,13.031513435791966,2.1399623361440323,-1.3929310097259495e7,8.003741584972737
974,9.028716524020158,-0.6773716763553836,-1.3930328812793154e7,8.002214186920055
975,12.466395129033984,0.27818740921450047,-1.3983771501806166e7,8.002718421438432
976,12.319799622515367,-4.769025965742122,-1.3984936499577787e7,8.00503371491081
977,15.353547157608055,0.010522994687605092,-1.3999001440571593e7,8.00619586684923
978,13.676408126318263,-1.0876684286211997,-1.4005601834254617e7,7.998533872352105
979,10.742402991971465,-0.45826508619024153,-1.400590037324486e7,7.998606449225189
980,12.143563701459215,1.8563605882648146,-1.4047831628660271e7,7.997566440337289
981,11.766945436515293,-3.9015424790268636,-1.4057235747222248e7,8.000417407449257
982,16.223901816234505,-1.547556902399093,-1.4084484086597001e7,8.003010742023337
983,15.760841106342893,-2.5121401112112927,-1.408834295287684e7,8.001540137862708
984,17.274042294508224,0.21859219774651262,-1.411657566902535e7,8.00260550497681
985,13.693801661320395,-2.250656439043678,-1.411635989417132e7,8.003060866927344
986,12.252331520404287,1.5885474237029822,-1.4119915031571703e7,8.002735232741317
987,10.877763976778496,0.32766977766095007,-1.4139034096678136e7,8.00213056111404
988,10.621770151190425,-2.3493154327225385,-1.4144239388453815e7,8.003148224658629
989,13.178257327867424,-0.8232684069072329,-1.4162867702306874e7,8.004062273384122
990,13.248124035036339,-2.0658858574681465,-1.4169653283122778e7,8.004055323291677
991,15.600855798190885,-0.6743865408387819,-1.4198494457260035e7,8.00314767790272
992,15.435464082081463,-2.6522380313014673,-1.4206921552673122e7,8.00463140633468
993,14.310547463629614,-0.7074879659410591,-1.4208066209045537e7,8.004964713825858
994,12.041244253414742,1.1741841754730924,-1.4213019331442006e7,8.004549457998145
995,11.410199611994106,-0.10622638119216488,-1.4234016927467126e7,7.99786921216373
996,14.067777215628563,-2.506821666455643,-1.426820200390732e7,7.997172141656972
997,14.700047165831613,-3.522423617218696,-1.4268934905112755e7,7.997290001663465
998,14.679721553719245,0.8164355199028712,-1.4274652056891436e7,7.996776235121728
999,11.905173392126681,0.18114640371272817,-1.4281004380828474e7,7.994935498028751
1000,9.67364041985821,-0.5343081451119618,-1.4282245580836145e7,7.994465606471893

